Routing for Intermittently-Powered Sensing Systems

Recently, intermittent computing (IC) has received tremendous attention due to its high potential in perpetual sensing for Internet-of-Things (IoT). By harvesting ambient energy, battery-free devices can perform sensing intermittently without maintenance, thus significantly improving IoT sustainability. To build a practical intermittently-powered sensing system, efficient routing across battery-free devices for data delivery is essential. However, the intermittency of these devices brings new challenges, rendering existing routing protocols inapplicable. In this paper, we propose RICS, the first-of-its-kind routing scheme tailored for intermittently-powered sensing systems. RICS features two major designs, with the goal of achieving low-latency data delivery on a network built with battery-free devices. First, RICS incorporates a fast topology construction protocol for each IC node to establish a path towards the sink node with the least hop count. Second, RICS employs a low-latency message forwarding protocol, which incorporates an efficient synchronization mechanism and a novel technique called pendulum-sync to avoid the time-consuming repeated node synchronization. Our evaluation based on an implementation in OMNeT++ and comprehensive experiments with varying system settings show that RICS can achieve orders of magnitude latency reduction in data delivery compared with the baselines.

==> figures/code/100Dir.csv <==
"arrivalSlot:vector RandomGrid.sink ($0=5, $1=0, $2=0, $3=1, #0 - General-0-20221008-16:35:26-12324)",A5001,"arrivalSlot:vector RandomGrid.sink ($0=5, $1=0, $2=0, $3=3, #0 - General-1-20221008-16:40:41-20535)",A5003,"arrivalSlot:vector RandomGrid.sink ($0=5, $1=0, $2=1, $3=1, #0 - General-2-20221008-16:44:21-26921)",A5011,"arrivalSlot:vector RandomGrid.sink ($0=5, $1=0, $2=1, $3=3, #0 - General-3-20221008-16:48:03-23043)",A5013,"arrivalSlot:vector RandomGrid.sink ($0=5, $1=1, $2=0, $3=1, #0 - General-4-20221008-16:51:59-23043)",R100A5101,"arrivalSlot:vector RandomGrid.sink ($0=5, $1=1, $2=0, $3=3, #0 - General-5-20221008-16:56:24-23043)",R100A5103,"arrivalSlot:vector RandomGrid.sink ($0=5, $1=1, $2=1, $3=1, #0 - General-6-20221008-16:57:59-23043)",A5111,"arrivalSlot:vector RandomGrid.sink ($0=5, $1=1, $2=1, $3=3, #0 - General-7-20221008-17:00:18-7657)",A5113,"arrivalSlot:vector RandomGrid.sink ($0=120, $1=0, $2=0, $3=1, #0 - General-8-20221008-17:01:02-7657)",A120001,"arrivalSlot:vector RandomGrid.sink ($0=120, $1=0, $2=0, $3=3, #0 - General-9-20221008-17:03:42-7657)",A120003,"arrivalSlot:vector RandomGrid.sink ($0=120, $1=0, $2=1, $3=1, #0 - General-10-20221008-17:10:22-7657)",A120011,"arrivalSlot:vector RandomGrid.sink ($0=120, $1=0, $2=1, $3=3, #0 - General-11-20221008-17:12:08-7657)",A120013,"arrivalSlot:vector RandomGrid.sink ($0=120, $1=1, $2=0, $3=1, #0 - General-12-20221008-17:18:22-7657)",R100A120101,"arrivalSlot:vector RandomGrid.sink ($0=120, $1=1, $2=0, $3=3, #0 - General-13-20221008-17:20:20-26921)",R100A120103,"arrivalSlot:vector RandomGrid.sink ($0=120, $1=1, $2=1, $3=1, #0 - General-14-20221008-17:21:12-26921)",A120111,"arrivalSlot:vector RandomGrid.sink ($0=120, $1=1, $2=1, $3=3, #0 - General-15-20221008-17:23:26-26921)",A120113,"arrivalSlot:vector RandomGrid.sink ($0=500, $1=0, $2=0, $3=1, #0 - General-16-20221008-17:27:45-26921)",A500001,"arrivalSlot:vector RandomGrid.sink ($0=500, $1=0, $2=0, $3=3, #0 - General-17-20221008-17:51:01-26921)",A500003,"arrivalSlot:vector RandomGrid.sink ($0=500, $1=0, $2=1, $3=1, #0 - General-18-20221008-19:32:44-26921)",A500011,"arrivalSlot:vector RandomGrid.sink ($0=500, $1=0, $2=1, $3=3, #0 - General-19-20221008-20:07:14-26921)",A500013,"arrivalSlot:vector RandomGrid.sink ($0=500, $1=1, $2=0, $3=1, #0 - General-20-20221008-22:32:36-26921)",R100A500101,"arrivalSlot:vector RandomGrid.sink ($0=500, $1=1, $2=0, $3=3, #0 - General-21-20221008-22:35:04-26921)",R100A500103,"arrivalSlot:vector RandomGrid.sink ($0=500, $1=1, $2=1, $3=1, #0 - General-22-20221008-22:37:19-26921)",A500111,"arrivalSlot:vector RandomGrid.sink ($0=500, $1=1, $2=1, $3=3, #0 - General-23-20221008-23:10:32-26921)",A500113
0.0721,0,0.0721,0,0.0711,0,0.0711,0,0.071,0,0.0711,0,0.0713,0,0.0723,0,15.4013,0,15.3794,0,15.3875,0,15.367,0,15.3804,0,15.3672,0,15.3964,0,15.4235,0,254.1023,0,254.0202,0,254.0701,0,254.2604,0,254.0202,0,254.0215,0,254.0961,0,254.0431,0
0.073,0,0.0725,0,0.0722,0,0.072,0,0.0712,0,0.0715,0,0.0713,0,0.0725,0,15.4493,0,15.3811,0,15.4445,0,15.3683,0,15.4111,0,15.368,0,15.3982,0,15.4414,0,254.1115,0,254.1182,0,254.2473,0,254.3045,0,254.1172,0,254.0954,0,254.168,0,254.078,0
0.0734,0,0.073,0,0.0731,0,0.074,0,0.0721,0,0.0732,0,0.0734,0,0.0731,0,15.4563,0,15.4134,0,15.4633,0,15.3764,0,15.4193,0,15.3993,0,15.4034,0,15.4595,0,254.1145,0,254.1502,0,254.2975,0,254.332,0,254.1795,0,254.1691,0,254.2291,0,254.1111,0
0.0752,0,0.0735,0,0.0732,0,0.075,0,0.0731,0,0.0733,0,0.0734,0,0.0745,0,15.4573,0,15.4515,0,15.4702,0,15.3873,0,15.4762,0,15.4373,0,15.4224,0,15.46,0,254.1503,0,254.1781,0,254.3274,0,254.386,0,254.2212,0,254.2615,0,254.3441,0,254.1902,0
0.0754,0,0.074,0,0.0743,0,0.0753,0,0.0734,0,0.0741,0,0.0743,0,0.075,0,15.4603,0,15.4685,0,15.4804,0,15.4333,0,15.5015,0,15.4442,0,15.4322,0,15.468,0,254.228,0,254.2395,0,254.3973,0,254.436,0,254.4134,0,254.377,0,254.3941,0,254.4714,0
0.0755,0,0.0745,0,0.0744,0,0.0784,0,0.0735,0,0.0753,0,0.075,0,0.075,0,15.4841,0,15.5013,0,15.5092,0,15.4572,0,15.5321,0,15.4505,0,15.4524,0,15.476,0,254.2804,0,254.4772,0,254.5723,0,254.7621,0,254.5212,0,254.4473,0,254.4255,0,254.5454,0
0.0795,0,0.0755,0,0.078,0,0.0792,0,0.077,0,0.0771,0,0.0754,0,0.075,0,15.5231,0,15.5032,0,15.5664,0,15.4834,0,15.5402,0,15.4855,0,15.4793,0,15.545,0,254.6041,0,254.5053,0,254.7495,0,254.8062,0,254.6184,0,254.5224,0,254.5984,0,254.5803,0
0.0803,0,0.079,0,0.0795,0,0.0813,0,0.0775,0,0.0774,0,0.0782,0,0.0794,0,15.571,0,15.5354,0,15.5852,0,15.4893,0,15.5975,0,15.488,0,15.5181,0,15.5634,0,254.6132,0,254.5221,0,254.7991,0,254.8345,0,254.6801,0,254.5962,0,254.6701,0,254.6133,0
0.0804,0,0.0794,0,0.0804,0,0.0822,0,0.078,0,0.079,0,0.0801,0,0.0795,0,15.5783,0,15.5735,0,15.5924,0,15.4901,0,30.989,120,15.4894,0,15.5203,0,15.581,0,254.6162,0,254.6202,0,254.8294,0,254.8883,0,254.7223,0,254.67,0,254.7314,0,254.6922,0
0.082,0,0.08,0,0.0805,0,0.0823,0,0.0791,0,0.0792,0,0.0813,0,0.0802,0,15.579,0,15.5901,0,15.6023,0,15.4985,0,31.11,972,15.5204,0,15.525,0,15.5821,0,254.652,0,254.6524,0,254.8992,0,254.938,0,254.9145,0,254.7621,0,254.8463,0,254.9733,0
0.0822,0,0.0803,0,0.0811,0,0.1031,0,0.0791,0,0.0802,0,0.082,0,0.081,0,15.5825,0,15.9865,0,36.4423,5368,15.5093,0,31.149,120,15.5584,0,15.5442,0,15.5901,0,254.7305,0,254.6803,0,567.5241,35641,256.7672,0,516.0432,500,254.8785,0,254.8962,0,256.5503,0
0.0822,0,0.0812,0,0.0814,0,0.1042,0,0.0795,0,0.0815,0,0.0822,0,0.0823,0,15.6064,0,15.9884,0,36.5642,6446,15.5551,0,31.2705,1217,15.5652,0,15.5543,0,15.5984,0,254.7823,0,254.7411,0,571.4612,39657,256.8114,0,516.5442,11041,254.9483,0,254.927,0,256.5852,0
0.1423,7,0.0815,0,0.1355,7,0.1062,0,0.121,5,0.101,0,0.0874,0,0.0892,0,33.8773,3172,16.0202,0,36.6864,6550,15.5792,0,33.7472,120,15.571,0,15.5742,0,16.03,0,522.6525,2008,254.979,0,571.9634,66687,256.8395,0,542.9891,500,256.5262,0,582.0811,40662,256.618,0
0.146,20,0.0823,0,0.1421,31,0.107,0,0.1213,6,0.1015,0,0.0924,0,0.0892,0,33.999,3890,16.0582,0,38.0184,3782,15.6055,0,33.8681,3778,15.6063,0,15.6015,0,16.0485,0,548.3682,25601,255.0073,0,572.4652,67137,256.8935,0,543.4901,38149,256.6005,0,582.5831,77294,256.6973,0
0.1462,21,0.1041,0,0.1452,21,0.1075,0,0.1274,18,0.1033,0,0.1253,7,0.104,0,34.3632,3538,16.0751,0,41.5285,5978,15.9744,0,33.9325,121,15.9724,0,31.6191,609,16.0665,0,548.8701,43619,256.5271,0,628.318,121985,256.9433,0,551.5065,501,256.6743,0,618.826,101905,256.9782,0
0.1464,13,0.1043,0,0.152,34,0.11,0,0.1275,18,0.1034,0,0.1425,7,0.1042,0,36.3902,732,16.1082,0,43.294,9271,15.9752,0,34.0534,4022,15.973,0,34.4215,3172,16.0674,0,597.9695,85340,256.6255,0,628.82,123471,257.2694,0,552.0073,46180,256.7661,0,619.3283,113824,257.052,0
0.1495,38,0.1051,0,0.1522,38,0.111,0,0.1322,6,0.104,0,0.1433,6,0.1055,0,36.5124,6297,16.1101,0,43.4162,13292,15.9832,0,35.1035,121,16.0044,0,38.63,7929,16.0753,0,687.9783,166162,256.657,0,629.3223,123930,257.3132,0,563.735,500,256.882,0,619.8305,114315,257.0872,0
0.153,38,0.1053,0,0.1535,35,0.1132,0,0.137,6,0.105,0,0.1492,34,0.106,0,37.873,3171,16.142,0,43.5381,13477,15.9944,0,35.2245,5121,16.0421,0,38.7525,8619,16.0835,0,688.4804,183115,256.685,0,639.6695,34638,257.3414,0,564.2365,58731,256.9521,0,672.6811,88351,257.12,0
0.1534,43,0.1062,0,0.1552,28,0.1141,0,0.1374,6,0.1073,0,0.1502,33,0.1071,0,43.4091,6832,16.1801,0,43.6392,10492,16.0401,0,39.5552,120,16.049,0,38.8741,8723,16.1522,0,688.9824,183398,256.7464,0,643.1044,40160,257.3955,0,589.081,500,257.0273,0,673.1835,167908,257.1992,0
0.1783,67,0.1064,0,0.159,48,0.1145,0,0.1384,24,0.1073,0,0.1563,44,0.111,0,43.5313,13357,16.1972,0,43.66,13561,16.0643,0,39.6763,9634,16.0554,0,40.259,6831,16.1704,0,689.4844,183892,256.9842,0,643.6065,137971,257.4455,0,589.5822,84333,257.1014,0,697.5553,122488,257.4801,0
0.1845,73,0.1074,0,0.1605,49,0.1351,0,0.1431,31,0.1091,0,0.1661,51,0.1112,0,43.6535,13452,16.5934,0,43.6651,976,16.0904,0,40.3374,121,16.0901,0,40.3813,10290,16.188,0,689.9863,184385,257.012,0,710.2083,113452,259.2744,0,681.9713,500,257.1755,0,698.0573,192541,259.0572,0
0.206,88,0.111,0,0.1801,69,0.1361,0,0.1432,32,0.1093,0,0.1735,57,0.112,0,43.7754,13557,16.5953,0,44.0705,4026,16.0964,0,40.4581,10366,16.0931,0,40.5034,10412,16.189,0,692.1552,26103,257.0293,0,710.71,205266,259.3183,0,682.4721,177202,257.267,0,753.8455,58734,259.092,0
0.2112,53,0.1111,0,0.1873,74,0.1385,0,0.1513,5,0.1102,0,0.1802,69,0.1135,0,44.1383,11712,16.6271,0,47.7883,17747,16.0975,0,46.5985,1865,16.0942,0,41.803,11223,16.1973,0,692.6573,187203,257.127,0,754.5731,164154,259.3463,0,706.5822,500,257.3833,0,754.3472,248915,259.1252,0
0.2135,49,0.112,0,0.2004,48,0.139,0,0.1562,6,0.1112,0,0.1834,69,0.1143,0,44.2601,14073,16.6652,0,47.9102,17733,16.1051,0,46.7192,522,16.1255,0,45.8923,15737,16.2053,0,707.5223,6526,257.1592,0,784.3061,278879,259.4001,0,707.0831,201801,257.4532,0,768.9234,263549,259.2045,0
0.2182,107,0.1122,0,0.2064,55,0.1394,0,0.1572,46,0.131,0,0.2042,52,0.1145,0,45.4973,488,16.6821,0,48.032,17943,16.1161,0,47.7263,2930,16.1633,0,46.6995,16478,16.6374,0,775.269,269858,257.1873,0,784.8084,279251,259.4502,0,719.5461,500,259.0315,0,947.1144,441759,259.4855,0
0.2364,86,0.1131,0,0.213,54,0.142,0,0.162,52,0.1331,0,0.2112,33,0.1214,0,45.6521,15569,16.7154,0,48.154,18057,16.1621,0,47.8473,490,16.1703,0,46.8211,16591,16.6551,0,775.7711,270073,257.2482,0,785.3105,280231,259.7765,0,720.0471,214852,259.1053,0,987.3135,210338,259.5593,0
0.2435,65,0.1131,0,0.2371,73,0.1431,0,0.1805,31,0.1333,0,0.2182,57,0.1214,0,45.7741,15662,16.717,0,48.2761,18053,16.1863,0,48.0812,3371,16.1761,0,53.642,23593,16.6732,0,873.018,116744,257.486,0,785.8121,280112,259.8204,0,745.0974,501,259.1793,0,987.8153,184549,259.5941,0
0.2624,48,0.1142,0,0.2412,90,0.1455,0,0.181,30,0.1342,0,0.2783,146,0.1341,0,45.896,15734,16.7491,0,49.8375,1098,16.2122,0,48.2022,566,16.2112,0,53.764,23700,16.6742,0,953.4994,448312,257.5144,0,800.992,36645,259.8485,0,745.5985,240455,259.271,0,1004.0984,236570,259.6274,0
0.269,157,0.1361,0,0.2432,77,0.1462,0,0.1865,31,0.1355,0,0.2855,135,0.136,0,50.1901,853,16.7874,0,52.0575,2318,16.5812,0,48.4133,3695,16.5771,0,53.8863,23789,16.6823,0,954.0014,448785,259.0344,0,802.6703,2008,259.9022,0,760.6903,4411,259.3873,0,1004.6004,499488,259.7062,0
0.277,84,0.1361,0,0.2484,60,0.1463,0,0.1873,23,0.1371,0,0.289,135,0.136,0,50.6614,20615,16.804,0,58.7132,488,16.5821,0,48.5345,523,16.5784,0,57.7514,27693,16.6902,0,1014.802,252504,259.1323,0,879.3243,114957,259.9521,0,761.1912,2403,259.457,0,1056.273,299595,259.987,0
0.2931,143,0.1373,0,0.2492,35,0.2061,24,0.2031,54,0.1373,0,0.295,113,0.1372,0,59.0185,11553,36.9523,3904,58.9565,12444,16.5902,0,49.5022,4759,16.6093,0,66.4715,21593,16.759,0,1042.6861,254503,259.1644,0,1057.9322,301577,608.039,33633,774.1551,17990,259.5323,0,1056.7753,146461,568.2444,16566
0.3014,150,0.1375,0,0.2503,76,0.2073,96,0.204,54,0.139,0,0.2981,83,0.138,0,59.14,29029,37.0742,7018,61.619,16835,16.601,0,49.6234,489,16.6473,0,66.5934,20572,16.7773,0,1043.1882,180608,259.192,0,1058.4345,301474,608.5411,102801,774.6562,2428,259.6063,0,1069.7312,521546,580.848,73793
0.3073,197,0.1382,0,0.2514,113,0.2134,97,0.2054,59,0.1391,0,0.2984,148,0.1393,0,59.8664,15127,40.3063,5367,65.2172,32431,16.6475,0,50.3885,5615,16.654,0,72.0392,8661,16.7954,0,1043.69,203436,259.2534,0,1083.4855,326670,677.1772,36143,792.1913,35752,259.6803,0,1124.6664,368086,651.9914,74296
0.3141,138,0.1394,0,0.3131,162,0.222,5,0.2093,26,0.1401,0,0.3054,150,0.143,0,64.1321,19366,40.4285,10310,70.5192,24760,16.671,0,50.5093,491,16.6603,0,73.684,28801,16.7961,0,1044.192,267557,259.4911,0,1162.8915,406619,677.6791,172119,792.692,2117,259.7725,0,1131.3554,92870,652.493,146987
0.3235,137,0.1432,0,0.3201,53,0.229,119,0.2102,41,0.1415,0,0.3111,123,0.144,0,76.321,23881,41.8301,8173,77.1841,32427,16.6972,0,50.8334,6135,16.6951,0,73.8064,19625,16.8043,0,1065.4045,308729,259.5191,0,1178.924,422437,678.1813,68639,795.6982,39265,259.8883,0,1139.6971,130519,652.9953,70644
0.3501,199,0.144,0,0.335,108,0.2432,87,0.2114,24,0.1433,0,0.3112,198,0.1455,0,76.4431,31631,41.9524,11894,77.1913,32508,16.7035,0,50.9542,522,16.698,0,74.944,36184,16.812,0,1242.5882,485725,259.5363,0,1234.2873,214855,680.743,65761,796.199,2118,259.9584,0,1165.75,40159,723.4133,140560
0.3512,7,0.1441,0,0.3424,108,0.2444,6,0.2282,78,0.1571,5,0.3303,216,0.146,0,76.5652,31812,44.3011,14151,77.3134,32630,16.704,0,53.776,9031,16.6994,0,90.142,30747,31.446,1097,1308.7081,552296,259.634,0,1246.2804,158632,700.2774,63252,801.0042,43759,546.9615,501,1198.8172,131524,723.9153,217948
0.3571,99,0.145,0,0.3621,119,0.2611,6,0.2293,79,0.158,5,0.3344,182,0.1462,0,76.6871,31865,44.4231,14394,78.1531,33317,16.7125,0,53.8585,9063,16.7304,0,90.2643,45356,32.7784,1220,1309.2104,447880,259.6662,0,1280.1274,254513,700.7794,18533,801.5052,2093,547.4623,41663,1241.9044,485433,744.9585,198290
0.3692,181,0.1454,0,0.3693,167,0.268,118,0.2345,43,0.161,6,0.3605,207,0.1523,0,78.3221,33540,44.545,3876,79.11,16956,16.723,0,53.897,490,16.7683,0,92.9632,46396,32.9005,1091,1348.9714,676352,259.6941,0,1314.9494,557955,705.788,25601,866.8405,110410,549.466,500,1316.5544,50199,745.4605,239952
0.3761,167,0.1463,0,0.3761,165,0.2753,105,0.2355,52,0.1632,53,0.367,193,0.2041,94,78.4444,33582,44.6672,14569,79.2324,34455,16.7695,0,53.9794,523,16.7751,0,99.9451,21470,37.3831,609,1358.8103,643786,259.7551,0,1321.4313,636272,706.29,4510,867.3411,2480,549.9672,1503,1320.2331,568137,745.9623,240439
0.3883,166,0.1495,0,0.3833,194,0.3004,14,0.2452,5,0.1645,53,0.372,182,0.2061,88,78.9293,48280,44.6962,14152,79.3545,20079,16.7932,0,60.9973,714,16.7812,0,100.0674,40415,37.5053,7299,1372.0183,340353,259.9933,0,1355.4462,598539,715.7262,185237,883.6694,127090,551.5404,501,1320.7355,564034,746.464,21547
0.3945,181,0.1514,0,0.4512,183,0.3075,67,0.2511,142,0.1671,58,0.379,162,0.2113,0,86.0343,18422,44.7891,14668,81.8965,17323,16.8193,0,61.1182,1688,16.816,0,101.6095,42209,37.6275,7529,1389.5542,381868,260.0211,0,1355.948,599289,716.2281,210776,884.1704,2093,551.9714,501,1326.815,162647,759.0573,253650
0.4331,237,0.2044,26,0.4575,232,0.3102,47,0.252,5,0.209,6,0.3864,163,0.2134,102,91.3594,31960,44.818,14753,83.0273,38228,38.5693,7929,61.4811,886,30.454,120,107.1315,64379,37.7494,7629,1442.6015,631208,559.1145,11546,1356.4503,446063,722.7685,196784,920.9483,164626,552.0411,46181,1349.5384,506517,759.5592,254512
0.4344,241,0.2113,97,0.4592,309,0.3111,6,0.2582,147,0.2153,103,0.3912,108,0.2205,0,94.5911,35168,44.911,14883,83.149,38299,38.6914,8516,61.6025,2227,30.5751,484,107.253,47655,38.7822,8296,1481.7392,210338,559.6164,53681,1356.952,592105,723.2705,44590,921.449,2479,552.4725,1503,1535.232,527174,798.6715,293177
0.4413,250,0.2133,97,0.464,230,0.3172,201,0.2594,38,0.221,69,0.425,191,0.2274,0,94.7131,35305,44.9403,7625,83.2713,22922,38.8375,2562,61.8835,632,30.932,120,108.5852,35201,41.5665,8418,1485.063,477624,560.118,54630,1357.454,578006,731.2851,13051,923.9545,167512,554.0453,501,1594.8522,172686,799.1732,293669
0.4485,219,0.2465,14,0.4655,238,0.3243,208,0.2655,78,0.2231,5,0.4282,309,0.266,19,97.0771,48361,55.9154,25874,96.0983,24458,38.959,8754,62.0044,2582,31.0533,973,127.293,38494,41.688,2543,1505.7881,498245,560.6203,54619,1412.1443,404021,731.7874,7515,924.4553,2354,554.5462,1503,1595.3544,181205,822.2524,252505
0.4944,142,0.2473,92,0.4711,323,0.3313,175,0.2695,48,0.2273,56,0.4931,222,0.2684,20,97.199,33994,57.439,15245,101.2651,43678,39.5131,6343,62.2071,670,31.0593,121,127.4151,53332,44.4871,1829,1539.1773,531508,636.0072,120480,1413.5671,406024,745.8142,199293,967.0402,210448,556.55,501,1611.8884,352399,907.0034,253509
0.5152,287,0.2734,91,0.4774,288,0.3582,78,0.2753,88,0.2293,117,0.4952,364,0.2695,27,102.3363,33852,65.839,21076,108.046,48685,39.6352,9608,62.328,2863,31.18,363,127.537,67955,44.6092,14500,1539.6794,472530,675.5253,103914,1468.257,504940,746.3164,13528,967.5411,2117,557.0511,1502,1666.2531,296681,1000.472,120816
0.5661,454,0.2801,104,0.5133,325,0.365,218,0.2763,60,0.2311,6,0.5324,366,0.2712,6,102.458,43020,65.9611,18657,108.1685,39414,41.6911,6953,63.9011,713,31.5371,121,138.473,78878,44.7312,14613,1540.1813,783524,736.4682,14056,1552.6634,934364,749.9263,63754,999.4002,243053,588.428,501,1668.4304,660567,1000.9745,254513
0.5835,241,0.2835,6,0.5784,273,0.374,169,0.2821,92,0.2352,83,0.5382,316,0.2733,159,102.5804,57692,68.0152,25578,109.5262,50187,41.8135,1937,64.022,4493,31.658,362,138.5954,93672,45.2315,15015,1540.6832,533115,736.9702,176352,1553.1652,796830,750.4285,245072,999.901,2093,588.929,83830,1668.9324,661261,1073.62,325150
0.5903,378,0.2873,177,0.5854,358,0.381,203,0.2993,71,0.2362,5,0.5451,311,0.2734,124,104.7624,44989,68.1371,20734,109.6484,35378,42.4413,8539,64.5065,1033,31.6642,120,138.717,87616,45.3373,122,1541.1855,784657,748.5132,9537,1572.3792,473235,750.9303,245542,1032.6714,3196,590.9331,500,1669.434,384530,1074.122,298114
0.5974,330,0.2905,176,0.6033,376,0.3843,55,0.3005,148,0.2373,122,0.5522,320,0.2752,121,108.507,75987,75.5515,14123,110.5893,72238,42.5635,12415,64.6274,5179,31.7852,363,147.4143,87971,45.3532,15249,1574.9275,306220,800.0674,295020,1572.8813,423194,751.432,246029,1033.1723,25783,591.4342,1503,1795.6872,240458,1126.8281,50700
0.6042,304,0.2942,138,0.6101,272,0.3862,34,0.3053,64,0.2393,6,0.5665,382,0.2765,166,108.629,29989,75.6732,30007,111.0544,51613,42.7141,609,67.7731,669,32.1424,121,149.5602,70097,45.4593,609,1664.422,26605,800.569,294794,1573.3834,795139,826.904,321472,1034.6752,3034,593.4384,501,1796.1891,1039266,1127.3301,300693
0.6075,357,0.2951,145,0.617,352,0.388,193,0.3065,45,0.2413,70,0.5684,250,0.2783,126,114.3153,40013,77.2845,8662,115.774,39882,42.8365,12722,67.8945,8476,32.2635,363,149.6821,104762,48.2682,18083,1698.4983,688406,801.0711,295724,1585.4922,829177,827.4061,321913,1035.176,27629,593.9392,1502,1840.3455,811863,1192.0733,589180
0.6143,426,0.302,152,0.6973,430,0.3952,76,0.3245,93,0.2421,18,0.575,322,0.2805,165,114.4372,32394,84.5922,43679,117.3933,39219,43.6911,7198,69.6275,654,32.626,120,152.3911,107702,48.3905,18193,1699.0003,565056,801.5733,295671,1669.1601,661330,827.9084,322407,1056.7193,3196,600.7873,500,2036.2374,418665,1255.7015,600701
0.6242,397,0.3092,159,0.704,365,0.4154,129,0.3254,178,0.2433,90,0.582,320,0.282,135,121.3683,47243,84.7142,16335,121.0993,19763,43.8135,13730,69.7093,669,32.6714,121,159.1212,126216,48.512,15370,1947.9935,681317,854.3493,349039,1786.3954,527099,828.4104,322865,1057.2205,49378,601.2885,95879,2037.1712,241962,1256.203,62626
0.645,149,0.3143,41,0.7043,513,0.4225,229,0.3304,93,0.2453,133,0.5851,356,0.3,184,123.5764,45126,88.3455,3390,125.214,65719,43.9352,13833,69.748,10289,32.7472,2558,166.9874,63576,53.117,22966,1948.495,821727,854.851,349384,1971.2652,627633,828.9122,323280,1075.2564,2693,603.292,500,2080.7592,1281167,1433.4052,175196
0.6683,441,0.319,55,0.7112,416,0.4292,128,0.3312,24,0.2454,6,0.66,468,0.3014,7,133.9175,74315,88.4675,41462,126.0623,54778,44.0573,13938,69.8304,10428,32.792,2680,167.1094,117639,53.2392,23076,1948.9973,941202,890.51,252999,1976.6891,968537,920.663,310116,1075.7573,67950,603.5743,501,2172.1815,893803,1433.9072,523130
0.675,451,0.3214,108,0.7163,410,0.4515,115,0.3482,150,0.2485,53,0.6613,313,0.307,197,134.0392,74583,88.5892,43924,126.9103,37998,45.5171,2196,75.3965,1233,33.2312,120,171.736,81284,53.3611,15614,1949.4991,1193079,930.0282,253000,2419.3953,962916,921.1652,173848,1093.793,3033,603.7934,1503,2172.6834,1185794,1434.4095,678246
0.7635,34,0.3284,175,0.7903,411,0.4725,130,0.3541,163,0.2492,55,0.6723,323,0.3085,20,136.4595,44650,88.711,43943,129.936,55629,45.639,15519,75.5173,1111,33.2764,120,171.7524,127010,57.0563,26965,2004.285,809496,991.4773,50173,2501.2332,1235121,960.7973,253506,1094.2943,86364,604.0751,98389,2173.1853,1165285,1447.0852,253006
0.7701,658,0.3354,219,0.8084,463,0.5101,183,0.3904,96,0.2513,24,0.679,488,0.3494,238,136.823,62440,88.8333,40705,135.6624,42575,45.7612,15731,77.9375,3779,33.3525,363,171.8581,117841,57.1784,15249,2084.2652,1327709,991.9795,235116,2501.7352,798957,970.7355,253506,1125.3565,2693,605.7974,501,2177.453,57728,1447.5874,690588
0.7812,594,0.3425,76,0.8172,514,0.517,407,0.3965,129,0.2532,6,0.7281,289,0.3572,38,151.8285,107810,93.8604,8661,135.7845,75760,54.4465,24301,78.0581,1094,33.3933,120,186.3942,42959,61.227,22992,2084.7673,1328212,992.4813,254510,2570.9635,1563183,1005.9374,52153,1125.8575,118151,606.0791,501,2235.3105,216361,1448.0893,190884
0.7881,558,0.3461,6,0.8924,705,0.5195,241,0.4073,182,0.2543,53,0.7352,455,0.3585,74,153.2212,77833,93.982,38530,136.6021,62600,54.5681,15635,79.2685,5137,33.3973,363,209.823,150192,63.0431,23776,2187.4745,998081,1003.0164,252999,2605.0324,1346341,1006.439,255009,1171.9493,2693,606.2982,1502,2257.8561,482420,1452.3783,726458
0.795,643,0.3582,180,0.9051,523,0.5263,278,0.4133,58,0.2594,145,0.7532,483,0.3641,74,169.733,95442,95.1931,6708,136.7241,62680,54.6904,15490,79.3895,1111,33.5143,3413,209.9455,150369,63.1651,1575,2231.7401,1178372,1186.8395,624214,2916.0612,1240819,1101.127,352805,1172.4504,164837,606.5801,1502,2337.84,1079209,1452.8803,696286
0.8001,615,0.3705,99,0.9951,502,0.5325,226,0.4565,148,0.2633,6,0.7602,315,0.3775,152,169.7694,72480,105.5593,59530,154.9945,95556,54.7835,9881,79.4282,5364,33.721,120,220.5015,146386,67.8601,34474,2270.6371,1754001,1187.3413,409896,2916.563,1657930,1101.6294,345130,1173.9532,4306,608.5845,501,2466.3515,799180,1453.3821,696198
0.927,699,0.3771,63,1.0053,626,0.5393,344,0.462,272,0.2671,5,0.8185,434,0.4014,27,169.8551,81105,105.6813,51844,155.1165,57442,54.9053,12101,79.5492,1094,33.8362,121,229.064,81265,67.9821,23133,2271.1393,1012355,1187.8432,343892,2917.0655,2110407,1138.0253,214855,1174.4544,166952,609.0851,1503,2466.8532,1208053,1453.8841,378760
0.9371,631,0.3874,55,1.012,633,0.546,375,0.4681,239,0.2695,30,0.8794,607,0.4131,21,169.977,60482,105.8031,60993,158.2633,54851,57.0124,16892,81.083,1197,33.8421,3779,229.1865,169558,68.4783,36547,2272.3224,632015,1188.3451,356418,2925.6732,1415603,1138.5275,167165,1176.458,2960,641.6501,500,2525.7161,677635,1481.0683,910819
0.9742,599,0.3922,12,1.0393,65,0.5501,102,0.474,218,0.2711,5,0.8811,491,0.4151,117,170.099,119232,111.5775,52155,158.5315,99092,57.1343,11012,81.2041,21679,33.881,120,229.3085,86481,68.6,21555,2503.2843,993497,1201.8972,563884,2942.4401,1476481,1139.0294,363444,1176.9593,169623,642.1512,137043,2576.8193,815747,1481.57,724712
0.9804,710,0.4223,20,1.0653,836,0.556,86,0.4802,262,0.272,5,0.8864,535,0.419,232,189.7635,145013,111.6995,37640,158.6533,70007,57.3005,15246,81.325,7169,33.9571,362,254.3561,165371,68.7225,18231,2527.3331,936385,1202.3993,446332,3375.572,2079403,1175.6722,418700,1187.4802,3303,644.155,501,2636.4394,614948,1592.7935,109218
0.9871,799,0.4293,120,1.0723,844,0.5712,20,0.4865,295,0.2734,24,0.8871,478,0.422,227,189.8853,129444,111.821,43980,174.8282,85921,58.3233,15246,81.4465,5950,33.998,120,254.4781,207427,70.1753,1708,2531.1575,1900794,1203.402,13052,3406.1343,2241860,1176.174,404739,1187.9813,180508,644.6563,1502,2666.931,1407793,1593.2955,110724
1.0262,407,0.4365,226,1.1151,814,0.5993,68,0.4922,339,0.2773,24,0.8882,578,0.429,208,205.5861,85980,127.426,32113,198.3401,94901,59.5425,10582,81.8093,7724,34.0022,362,254.6001,119481,70.2973,1455,2531.659,1661846,1229.9534,717427,3603.2603,1990258,1176.6762,407155,1197.7962,2676,646.6602,501,2667.4333,1408449,1605.2851,644380
1.0332,724,0.4434,233,1.1231,46,0.6092,205,0.4983,127,0.2782,24,0.933,510,0.4301,96,215.8341,82773,127.5483,69901,198.4625,109767,59.6641,15609,81.9301,1379,34.1193,362,270.596,203631,71.3363,7686,2532.161,729379,1230.4554,27055,3733.1925,2474092,1177.178,255011,1198.2972,189921,647.1612,1502,2742.1512,1125500,1605.7872,848878
1.0844,697,0.4454,256,1.1305,492,0.6162,253,0.5285,178,0.2874,6,0.9565,391,0.432,164,215.956,112463,132.5423,87801,198.584,98452,63.109,5489,82.6562,8429,34.3265,121,278.4382,204100,75.33,12687,2768.1302,1760283,1300.2672,622736,3733.694,2474901,1201.2781,492983,1316.2375,57411,659.6864,501,2744.9093,1300687,1606.2894,849699
1.1195,652,0.4502,297,1.1371,825,0.6271,155,0.5341,189,0.289,5,0.9601,466,0.436,50,216.0782,129371,132.664,46817,203.7484,77980,66.1891,33513,82.7775,1110,34.4471,362,296.7103,178123,75.5081,33334,2768.6325,1509965,1300.7695,543986,4211.6471,2333636,1266.3261,532533,1316.7385,4701,660.1871,154612,2864.0674,1829659,1652.3453,34136
1.1425,873,0.4523,268,1.157,735,0.6343,405,0.5394,140,0.2932,36,1.0291,800,0.4364,79,236.3484,189688,137.4712,34570,206.4115,102743,72.6211,27783,83.2611,9031,34.6035,121,296.832,187724,75.6302,24732,2930.6395,1346706,1312.7643,710914,4212.1491,2701629,1270.4175,587669,1319.2435,60306,662.1913,501,2864.5691,726395,1749.6925,301104
1.1973,930,0.4572,178,1.2253,920,0.6404,319,0.5405,258,0.2952,24,1.0362,759,0.4393,43,243.097,154356,137.5931,66739,218.8821,104246,72.7435,15368,83.3821,1589,34.7244,363,296.9543,222648,75.752,30896,2998.2753,1237045,1313.2665,538380,4390.3322,2339318,1301.924,198289,1319.7445,4584,662.6925,1503,2895.2102,631514,1927.5481,477453
1.2042,892,0.4834,36,1.2325,758,0.6492,150,0.5451,277,0.307,5,1.0974,767,0.443,250,254.5542,194940,137.7152,92985,219.394,159944,72.8541,30556,83.8663,9649,34.9315,121,298.286,240959,75.8743,12468,3019.1341,2011237,1321.872,116965,5117.9561,4110025,1302.4265,545449,1332.2693,72972,664.6961,501,2926.2735,327806,1930.837,850126
1.2644,316,0.4905,102,1.2383,897,0.6563,90,0.546,276,0.311,6,1.1212,809,0.4504,278,254.6765,136535,137.837,69542,221.053,87853,73.6853,28792,83.9874,1230,35.0521,363,322.3854,254890,77.525,15004,3088.772,2072390,1350.1931,599674,5118.4584,3060703,1302.9285,546349,1332.7705,4701,665.1973,1503,2934.4675,921669,1931.339,691348
1.2975,1117,0.5082,121,1.2482,431,0.7062,230,0.5512,245,0.3114,6,1.1271,720,0.4851,334,278.6725,145860,142.7934,25130,237.0602,114679,73.807,28938,91.9731,1241,36.1765,121,324.4232,248043,77.7681,36427,3368.5155,1293299,1350.6953,119239,5447.9443,3728593,1306.3612,603577,1354.814,96157,667.2014,501,2934.9693,1424742,1931.8414,990948
1.3064,953,0.5473,359,1.2825,933,0.7192,94,0.5572,223,0.3133,24,1.1951,507,0.4923,73,279.666,223325,142.9152,98216,237.1821,192444,73.9295,24272,92.0943,3190,36.2975,6219,358.7881,284497,82.382,13174,3445.4864,2437401,1354.704,811621,5536.2911,4276938,1306.8635,486603,1355.3153,4794,667.7023,162645,3157.4145,1647365,1932.343,980904
1.417,812,0.5482,212,1.3012,1002,0.7511,216,0.5691,113,0.3172,35,1.2075,715,0.4985,234,279.7883,220201,143.7951,106235,237.3042,103138,74.5062,35329,92.8203,1238,36.5432,120,358.9103,284580,82.5041,14280,3570.7325,2814061,1562.2903,260520,5536.793,3775082,1307.3654,550856,1371.3473,112254,669.7065,501,3207.8362,1195172,1974.9905,367323
1.4361,1085,0.554,20,1.3394,1187,0.7582,560,0.6111,184,0.3173,18,1.2535,590,0.5052,321,283.3925,120964,143.917,51238,238.2735,120113,74.6284,29762,92.9412,4164,36.6642,6584,361.9532,287909,83.8012,7442,3571.2344,2563321,1566.2704,250999,5537.295,3701791,1371.1164,61746,1371.8481,4323,670.2075,1503,3222.3663,1855299,2076.2285,1243069
1.443,1177,0.5542,345,1.3464,1195,0.765,199,0.617,196,0.3201,94,1.2874,791,0.5101,78,294.4842,186731,146.1834,47961,239.5673,99992,74.7501,27327,93.4255,1772,36.7813,121,378.3925,316932,100.79,41216,3571.736,1523816,1566.772,810346,5981.0091,3214873,1371.6182,99698,1396.8985,138188,672.2114,500,3419.4382,2865742,2180.4373,650397
1.5053,1082,0.5554,216,1.3502,971,0.7722,126,0.6364,6,0.323,115,1.3021,917,0.5172,207,294.6065,153838,146.3051,97550,240.9044,90684,78.176,33633,93.5462,4575,36.9025,363,378.514,283492,100.9122,41411,3572.2383,2313092,1567.2744,253006,6239.5261,4426985,1396.7173,639805,1397.3995,5158,672.7121,1502,3419.94,2662953,2229.9385,726358
1.5493,1180,0.5605,34,1.3535,566,0.778,342,0.6415,183,0.325,6,1.3094,962,0.5354,133,309.6505,191490,150.1252,22214,241.026,166993,78.2984,33507,94.0302,1783,37.1485,121,394.6084,341759,104.3103,40100,3574.9282,2064788,1639.2422,663303,6268.7531,4758091,1397.2192,640342,1407.4193,148591,672.9312,500,3448.8193,1436086,2230.4404,1037638
1.6043,1123,0.5623,372,1.3571,900,0.7795,406,0.642,531,0.3264,28,1.342,944,0.5424,33,334.4143,186339,150.2474,54691,245.4134,213447,78.4203,5202,94.1512,5319,37.2691,363,394.7301,215481,104.432,59613,3632.0434,2169950,1639.7444,883142,6269.255,5261660,1397.7212,295091,1407.9204,4517,673.4324,168166,3460.7605,1197013,2230.9422,1222504
1.61,1458,0.5695,397,1.363,929,0.7862,88,0.647,154,0.329,49,1.3493,852,0.5455,91,334.5364,186740,165.6961,21294,267.3102,99079,78.8623,25181,98.1442,1300,37.3863,121,401.5072,308785,104.5545,59708,3905.9011,2389299,1640.2461,883933,6269.7575,5010674,1459.6672,187245,1432.4693,173800,675.4361,500,3461.2623,2704377,2296.199,351703
1.6174,1233,0.5812,379,1.4055,1029,0.7944,142,0.6485,498,0.3315,24,1.3863,938,0.5525,324,334.842,290011,165.8181,93900,267.432,168176,78.984,34122,98.2653,9349,37.5072,362,401.6292,302131,104.6311,59880,3906.4032,1893807,1640.7483,452405,6820.186,4807323,1460.1694,152305,1432.9704,5129,675.9373,1503,3461.7644,1150435,2296.7014,701904
1.6245,1270,0.5881,227,1.4124,906,0.7995,209,0.6541,483,0.3331,5,1.3932,998,0.5533,115,354.6872,314601,165.9404,106464,285.0694,225509,79.1062,4236,98.7491,1299,37.7533,121,408.527,269710,104.6761,28805,4105.8025,3097928,1760.5122,760476,6915.3772,4101175,1502.2542,830159,1434.4732,175695,677.941,501,3576.3173,2065912,2365.2704,1582668
1.668,1360,0.5952,120,1.4942,1308,0.8073,157,0.66,455,0.3392,17,1.4,865,0.5603,405,364.9485,257010,166.0625,21904,289.9044,127397,79.9274,6588,98.8704,9960,37.8745,363,409.5071,232454,104.753,26621,4495.581,2231874,1761.014,404806,6953.1191,6285545,1575.9711,571981,1434.9743,6020,678.4422,1503,3576.8194,1564363,2588.2525,356811
1.6693,1193,0.6371,222,1.5014,1277,0.8443,698,0.6664,475,0.3451,55,1.4885,980,0.5672,50,379.7893,276072,177.038,114351,301.2845,217645,80.0494,26334,99.9593,1287,45.2512,509,433.6965,315353,120.2731,21071,4790.6675,3470168,1863.3634,295590,6953.6213,4846492,1576.4734,744260,1450.3002,191295,738.9143,501,3867.6563,1603570,2650.3772,420943
1.7304,1234,0.6431,258,1.5455,1126,0.883,136,0.6722,446,0.3472,151,1.5073,1036,0.5762,6,379.9111,305750,177.1603,79988,312.4173,236863,81.3132,14639,100.0803,11167,45.3721,509,433.8182,369722,120.3953,61641,4791.1692,3281043,1871.7342,639274,7675.3953,5662507,1711.213,932214,1450.8015,4551,739.4153,233928,4308.7812,2848540,2708.0234,526083
1.746,1455,0.6445,308,1.552,1166,0.8901,143,0.6783,432,0.3513,49,1.6363,1405,0.589,40,395.7633,335388,177.2825,35740,315.0733,152733,81.4351,14882,103.9522,6591,45.4524,624,455.9722,411226,120.9685,42715,5452.9891,3440841,1872.2365,863941,8380.4684,5496363,1711.7153,749399,1521.6474,5306,741.4195,501,4309.2834,2547863,2793.0651,1038911
1.8265,1713,0.6503,217,1.5595,1001,0.915,114,0.6843,341,0.3531,31,1.6424,1252,0.5904,366,401.9752,249825,177.4043,71327,318.7354,200315,85.7881,46343,104.0732,15130,45.5733,502,457.2932,353611,127.8804,33189,5453.4912,3176844,1874.2414,256521,8380.9703,6368105,1729.8825,976445,1522.1483,12332,741.9201,1502,4353.044,3571058,2793.567,1098630
1.8322,259,0.687,62,1.568,1141,0.9164,290,0.6905,502,0.355,5,1.6663,1294,0.597,373,420.2035,227889,180.9115,138427,318.8571,244016,89.8515,32598,104.194,29944,45.8561,508,474.244,431375,130.8133,64765,5453.993,2855845,2136.4081,567128,8498.2055,6234274,1730.3844,742969,1531.166,5338,743.9242,501,4353.546,3094514,2794.0695,1820611
1.8395,674,0.6945,456,1.6213,1166,0.922,115,0.6963,487,0.3615,120,1.6712,1298,0.604,392,420.325,331296,198.4552,47002,329.9905,197166,97.6175,51010,104.3154,2078,45.9774,508,489.8434,355208,130.9353,55770,6075.7321,3812137,2136.9102,1078994,8550.1304,6019463,1776.3715,635633,1531.6674,21400,744.4255,1503,4354.0483,3597655,2794.571,1156748
1.8551,1385,0.6992,12,1.6283,996,0.9222,255,0.7024,512,0.3691,44,1.6721,1352,0.6113,371,434.2835,286769,198.577,148875,332.6534,180496,98.1412,7927,104.6785,1300,46.0572,502,489.9653,422395,131.0575,66636,6084.2543,3318239,2183.8293,1286143,9172.048,7338829,1776.873,924619,1553.2103,5355,745.075,500,4354.5505,2417793,2795.073,1787000
1.922,1493,0.7001,508,1.695,1354,0.929,461,0.708,559,0.3755,32,1.6784,1367,0.6261,192,472.2333,353317,198.699,139276,338.6691,205468,98.2633,19723,104.7995,15938,46.178,501,504.9792,383684,131.179,67035,6213.0064,4451389,2184.3312,409230,9873.448,7358285,1777.3752,769666,1553.7113,43506,745.5763,240455,4356.1324,1449162,2798.1355,431864
1.9331,1478,0.7011,291,1.7011,1415,0.9365,691,0.714,195,0.3774,32,1.6793,1426,0.6334,99,478.8121,389993,203.3274,104994,349.0781,260365,99.1912,43803,105.6462,1970,46.4611,509,525.903,418171,147.3943,85682,6213.508,3698308,2184.8335,563599,9873.9505,3564533,1803.0281,1077753,1597.2985,5356,747.5804,500,4564.9714,3808032,2851.3105,2049724
1.964,185,0.7062,591,1.708,1368,0.9374,132,0.912,401,0.3833,26,1.6852,1235,0.6415,294,499.5042,417355,203.4495,84788,356.0035,165928,103.162,24256,105.7675,1727,46.5822,509,526.0253,414465,149.8884,82498,6744.0662,4480329,2185.3355,1219141,10342.3863,9042872,1803.5301,72145,1597.7993,87682,748.0815,1503,4925.5142,1329163,3280.7501,636799
1.9714,1374,0.7075,435,1.7155,527,0.9445,44,0.9184,729,0.3835,6,1.7271,1453,0.6482,458,507.6865,353130,203.5715,115434,356.1251,238010,106.8392,44603,106.2515,2704,46.6621,502,544.4262,382039,150.0102,28678,7068.7205,4232608,2185.8373,1058283,10857.9131,9096477,1917.627,185237,1599.0971,5424,750.0854,500,4979.3772,3154815,3315.7383,463427
1.9785,1551,0.7144,317,1.7172,1336,0.9472,537,0.9241,694,0.3855,6,1.7343,1312,0.6511,120,507.8084,343404,209.1013,27827,370.0095,206968,106.9611,60238,106.3725,2216,46.7834,502,550.4682,482641,158.0275,83836,7086.2491,5203254,2233.129,1225736,10858.4153,8245864,1992.7314,984608,1599.5985,89256,750.5862,1503,5316.472,936047,3341.665,1688071
2.1683,1757,0.7212,359,1.7822,1415,0.949,713,0.9301,681,0.3861,5,1.7452,1280,0.658,31,543.7445,410597,212.6114,31215,376.6662,243749,107.0832,47531,107.0982,714,47.0702,2332,574.0644,458400,158.1491,56995,7086.7512,5074420,2284.7063,1607209,10981.6625,9460845,1993.2335,641655,1612.328,5304,759.8862,2586,5316.9743,4560483,3342.1674,975394
2.2405,1897,0.7264,95,1.7861,1403,0.956,294,0.9365,653,0.3894,17,1.8064,238,0.6643,7,543.8664,419718,223.2924,85843,379.3275,260903,107.2052,21054,107.2193,47669,47.1915,503,574.1865,529210,158.2715,104611,7087.2531,6297593,2301.091,1293207,11379.4541,9445832,1993.7351,489978,1612.8294,102691,760.3874,2084,5416.7511,3663275,3342.6691,2536544
2.3304,1086,0.7643,101,1.8064,1594,0.9873,872,0.9425,672,0.3911,17,1.8434,1416,0.6715,237,560.2474,456771,223.4141,159929,388.1892,222678,108.0532,34230,111.696,8137,47.6753,503,574.3085,529352,161.748,40294,7508.5923,4543995,2301.5933,1293186,11379.9561,10611503,2019.7882,149092,1666.9373,5356,762.3913,2084,5566.4735,4851205,3594.3775,506664
2.3414,2043,0.771,220,1.8133,1429,1.023,833,0.948,641,0.3921,280,1.8434,1383,0.6784,118,560.807,442416,223.5363,69696,397.3585,232032,110.8373,29160,111.8172,1671,47.7961,503,591.3754,481756,176.3011,108068,7509.0941,4743113,2357.2205,1097889,11893.4823,9629506,2058.867,554607,1667.4382,157459,762.8922,2083,5566.9752,3805416,3595.297,742484
2.397,2047,0.7714,34,1.8414,1377,1.0245,112,0.9545,642,0.3984,249,1.8814,1376,0.6924,216,610.2941,462495,225.0751,70076,410.0905,286607,118.8245,36904,113.2692,9711,48.2801,502,620.1682,500960,179.4603,90523,7772.6215,5508994,2411.3292,1264482,12322.3365,10038883,2103.0233,1094782,1688.9815,5477,764.8961,2083,5588.018,864666,3635.3445,767066
2.4732,2207,0.7781,450,1.9162,1493,1.0252,224,0.9604,651,0.4044,220,1.932,1376,0.6992,69,610.4165,462698,225.1972,16667,410.2124,317884,120.7285,77680,113.3901,1780,48.4013,503,628.0343,539028,179.5824,80245,8056.6934,5660961,2582.1522,250998,12881.9531,10676630,2103.525,919795,1689.4824,179669,765.3972,2083,5878.4174,4116946,3661.8075,2056087
2.5881,2353,0.7782,34,1.9822,1566,1.03,387,0.9661,644,0.4071,48,1.996,492,0.6995,259,639.3823,535836,225.3195,31093,418.0781,303904,120.85,61296,113.8744,10358,50.2923,5503,631.4273,528029,179.7044,59098,8428.4284,5913611,2582.654,1460296,12882.4553,10367428,2114.5214,833550,1692.9893,5338,778.9945,22045,6118.1525,4356843,3662.3094,895271
2.6372,2402,0.7844,568,2.1064,1680,1.0594,181,0.9723,698,0.4101,106,2.002,1495,0.7005,274,643.8111,493966,225.4415,164969,434.7464,316674,121.0101,30918,113.9951,2061,50.4133,501,654.0504,609314,179.8262,76026,8428.93,5630319,2583.1564,709919,12882.9573,11274907,2116.5264,1003,1693.4904,183044,779.495,2466,6226.794,4716246,3662.8115,1405290
2.7201,2293,0.7962,680,2.133,1676,1.0623,141,0.978,710,0.4132,225,2.1241,1716,0.7061,95,643.933,527524,234.2695,21295,443.9421,61213,121.1324,61620,122.2232,1850,50.8973,502,667.2402,578197,186.2242,150903,9076.2215,6310214,2657.3052,252504,12959.6114,10444351,2181.7843,1173819,1790.1832,29248,781.4993,2467,6227.2965,4968281,3676.389,635361
2.7271,2300,0.8035,85,2.1405,1683,1.0625,104,0.9845,603,0.4164,106,2.1303,1659,0.7111,74,644.0552,500133,242.741,194562,451.9562,330893,127.3131,5978,122.344,3921,51.0184,502,677.6474,645830,186.5881,38777,9076.723,7443780,2659.3103,193771,13344.38,10829252,2182.2865,377755,1790.6845,7160,782.0005,2467,6481.1214,4092427,4052.1774,3295535
2.8635,2677,0.8401,34,2.1474,1448,1.066,312,0.9902,581,0.458,120,2.229,1973,0.7445,357,684.225,590525,242.8635,139267,452.0784,304222,127.4355,67893,122.8283,2088,51.5022,502,679.4651,530812,201.714,14882,9077.225,6310890,2659.9532,373744,13987.1594,6804361,2355.1323,549596,1792.6882,31288,784.0044,2467,6616.8934,4604220,4071.1274,1019521
2.8704,2479,0.873,418,2.167,1456,1.0691,649,0.996,561,0.4641,132,2.2602,1826,0.7493,116,684.3475,536576,258.8333,45737,461.3673,307970,139.846,67121,122.9491,4769,51.6234,502,697.3714,608309,201.8361,15248,9862.2905,7280827,2744.9495,332619,13987.661,12225908,2373.992,1479475,1793.189,7192,784.5055,2467,6832.0043,5321860,4071.6293,3063424
2.9844,2600,0.8772,764,2.251,2065,1.0821,733,1.002,580,0.4705,241,2.4144,2138,0.7513,543,725.8491,604562,266.489,72235,463.0612,315646,139.9685,18877,123.433,2087,51.9922,7221,701.9701,545773,201.9701,58225,9862.7923,7348159,2745.4514,1074723,14616.9165,12855370,2374.494,314123,1795.1935,33621,804.9765,47991,7007.6743,4241737,4072.131,1353776
2.9912,2640,0.8805,524,2.265,1958,1.1142,71,1.0084,624,0.4735,321,2.4485,2214,0.7545,372,768.1992,606009,266.6113,85703,500.3301,381281,140.0005,35244,123.554,5258,52.113,511,716.0074,627648,207.8872,21546,9863.294,8352948,2745.953,1863352,14617.4182,13095799,2441.1984,1279378,1795.6944,10027,805.4773,2308,7044.5021,5504953,4072.6335,3002825
3.1174,2862,0.884,772,2.3415,2004,1.1414,54,1.0145,617,0.4764,287,2.4615,2036,0.756,86,768.321,125805,266.733,42956,515.092,396624,152.8191,107887,125.0063,1850,52.4764,7681,737.788,590079,208.009,5931,10017.1025,7689721,2788.5642,1431855,14810.3044,12546366,2441.7002,1264261,1808.7204,47855,807.4812,2308,7445.5492,4576520,4085.2444,488945
3.2771,2887,0.8862,120,2.3483,2126,1.1484,55,1.0204,714,0.4792,26,2.4744,2127,0.7921,102,821.9233,657909,268.0303,80081,515.0935,379149,152.9411,84846,125.1274,6850,52.597,726,761.9881,628748,210.5122,107687,10583.7302,8026676,2789.0663,312357,15331.3421,13067359,2442.2021,993916,1809.2213,7192,807.9823,2309,7486.1312,5479735,4302.178,549099
3.2844,2934,0.8871,731,2.3544,2202,1.1605,967,1.0265,715,0.4811,6,2.5163,2084,0.797,78,822.0451,679793,268.1525,198448,520.1763,357778,153.0631,35131,129.1202,1850,52.9601,874,781.712,628757,217.9324,97908,10584.2322,7668328,2960.5814,715827,15662.8285,13650075,2572.9625,1196725,1814.7325,53205,809.9861,2309,7653.7193,4887736,4307.2194,710418
3.41,3134,0.8913,209,2.3791,1921,1.1695,120,1.0325,573,0.4825,331,2.5232,2052,0.8132,187,880.608,755616,268.2741,139202,525.7665,436706,153.1852,63870,129.2414,10875,53.0814,875,789.2155,710291,220.2424,154906,11013.588,9199531,3254.4942,463422,15907.9932,13634130,2804.395,1193108,1815.2334,7021,810.4871,2309,8191.719,6932416,4533.0534,3274211
3.4172,2988,0.8923,520,2.3865,2121,1.1745,944,1.0381,767,0.4875,377,2.5661,2095,0.816,91,880.7302,791726,268.3962,58924,525.8881,400711,153.3075,83761,132.3872,1857,53.4441,1090,812.327,708611,220.3645,98944,11014.09,8499119,3254.996,1995815,15908.4951,13895940,2804.897,611073,1821.541,59802,826.0184,68962,8274.4594,5369359,4533.5554,2722833
3.5662,3140,0.9492,131,2.4673,2126,1.1805,703,1.0442,733,0.4885,107,2.651,1965,0.8201,85,920.4171,802002,290.3261,73381,553.5731,403473,157.3103,112619,132.508,14298,53.5651,848,842.6981,738858,220.486,108417,11014.592,9308101,3255.498,465430,16090.1825,13766506,2818.8803,758008,1822.0423,7092,826.5191,2197,8547.7512,5707414,4697.9693,395291
3.5731,3125,0.9563,157,2.4745,197,1.251,1098,1.0502,719,0.4934,343,2.6585,2265,0.8504,459,920.539,827715,290.4485,71345,560.614,400335,157.4325,105931,134.6863,1967,53.9285,1238,876.095,757727,224.5883,37880,11069.2025,8554316,3264.5174,2173782,16391.9592,13876831,2819.3822,1161086,1847.7984,86316,828.5234,2197,9078.812,7819987,4869.727,2976432
3.6853,3335,0.9685,508,2.5152,743,1.2522,65,1.056,672,0.4995,329,2.6585,456,0.8564,428,956.5964,835019,290.5703,55297,560.7363,412858,166.7395,80466,134.8071,16604,54.049,875,876.2173,743107,233.664,31343,11656.872,8890659,3294.5464,753581,16912.3241,15369122,2819.884,935638,1848.2991,6999,829.0245,2197,9111.1305,6595809,4870.2292,943542
3.6923,3225,0.9755,280,2.5221,1493,1.2584,293,1.0621,719,0.5034,25,2.7435,2289,0.8892,659,1009.594,905125,295.3762,104792,590.985,470364,175.4201,105296,137.469,19112,54.4121,1210,889.2841,783004,241.247,195528,11657.3741,9129249,3295.0484,1013655,16976.125,10856514,2883.1841,1232485,1944.4914,182893,831.0283,2197,9156.969,7395320,4870.7311,2382211
3.8062,3614,0.9954,14,2.5602,2261,1.2652,844,1.1584,934,0.5054,284,2.7505,2556,0.8991,610,1009.7162,920655,295.4984,119914,591.1074,176162,175.542,49448,137.5903,48603,54.5331,848,917.4791,798241,242.9822,79367,11916.3904,10155044,3295.55,609596,16976.627,15466033,2883.6864,1396774,1944.9924,7193,831.5293,2196,9229.7925,7970351,5078.2295,774548
3.8135,3541,1.0055,114,2.6051,2457,1.2712,263,1.164,980,0.5092,25,2.8035,2381,0.906,723,1049.0402,960048,295.6204,244538,595.6763,448016,175.6642,101435,137.7112,34235,56.106,11342,917.6015,824367,247.3491,143518,11916.892,9150584,3296.0523,1489327,16977.1291,15466553,2884.1882,816330,2012.1262,250972,860.0865,102986,9492.8934,7192586,5273.536,1400957
3.9441,3792,1.0125,534,2.6121,2422,1.3003,1106,1.1704,1024,0.5112,323,2.8354,2643,0.914,233,1086.5502,995028,308.5975,245342,595.7985,433302,182.4641,146646,137.8324,30575,56.2272,484,920.5043,291014,247.4711,151826,12487.029,10223589,3431.4934,1784402,17297.5945,14782340,2884.6905,1582136,2012.6273,6999,860.5873,2084,9626.9081,7614423,5274.0383,2097088
3.9512,3565,1.0184,550,2.6191,2447,1.3073,1150,1.1762,647,0.517,368,2.8422,2613,0.9591,536,1086.672,924235,326.869,283140,645.4105,497557,182.5865,56850,137.9535,47427,56.3833,11610,948.4572,815389,267.6794,183682,12487.5313,10219872,3671.5001,2044449,17317.1342,15905733,3139.5923,736811,2016.1344,254679,862.5913,2084,10015.6854,8998311,5274.5404,2172172
4.2023,3734,1.0255,595,2.6262,1859,1.3135,113,1.1885,921,0.5185,6,2.8473,2416,0.9855,319,1173.5493,1082117,328.1995,98605,647.5875,513817,182.708,133262,138.0745,49255,56.5045,509,948.5794,840654,267.801,107287,12488.0335,10953186,3672.0021,1460383,17434.5401,15170406,3140.0944,1079249,2016.6353,7193,863.092,2083,10326.057,4446961,5275.0425,1498489
4.2094,3329,1.0345,553,2.6735,252,1.3695,28,1.2004,840,0.5233,262,2.958,2766,0.99,406,1173.6714,1084630,328.321,1088,656.3002,565269,183.4483,146533,138.1955,63883,56.711,484,971.3261,804392,267.9231,212547,12931.4173,11558014,3785.0255,784771,17435.0424,14668472,3140.5964,812045,2020.643,7614,865.0965,2084,10710.5731,8949338,5415.9045,336674
4.2164,3908,1.0422,34,2.7431,2307,1.371,176,1.2062,859,0.5241,17,2.968,2736,1.0055,450,1223.8851,1162763,329.256,186561,656.3255,537824,188.0553,47873,138.3161,4229,56.832,484,972.901,883004,268.0454,82140,13035.125,10665764,3785.5271,180565,18129.2564,15614152,3141.0984,1057525,2021.144,8615,865.5975,2084,10711.0751,8949193,5804.0991,337687
4.3765,4068,1.0493,146,2.7492,2639,1.378,463,1.2123,846,0.529,193,2.9753,1930,1.0392,366,1273.616,1169936,329.3784,174607,656.4475,544605,188.1772,49852,138.6793,5525,56.9885,509,1010.168,876973,281.1783,221786,13511.0732,6092455,3786.0292,2440638,18215.0982,16704822,3288.8192,401731,2024.1501,7742,874.6852,118054,10834.8235,9096510,5804.6015,3112763
4.3835,3997,1.0564,227,2.7561,2605,1.385,614,1.2184,951,0.5304,74,3.1031,2915,1.0461,354,1273.7383,1170043,329.5005,213641,703.1524,590199,200.5075,16696,138.8004,4672,57.1092,508,1010.29,847839,281.3,216590,13734.018,12475070,3845.1772,1873095,18215.6001,15609478,3418.2524,1883294,2024.6511,11755,875.186,2092,10910.1474,9902102,5805.1035,1191045
4.5194,4372,1.0635,343,2.7995,2328,1.3881,1079,1.2243,917,0.5334,48,3.1205,2925,1.0501,146,1310.279,1221251,329.6224,75986,703.2745,540776,204.9705,82293,139.2843,6237,57.3164,485,1017.3092,928467,289.0843,50207,13734.52,12286767,4026.1802,2749061,18216.1022,15816575,3418.7545,316993,2032.166,7987,877.1901,2092,10927.2583,8160983,5805.6052,4294970
4.64,4210,1.0705,397,2.8595,164,1.4131,5,1.2301,902,0.5354,290,3.1271,2667,1.0532,514,1310.4015,829527,329.7442,59702,711.5983,563956,205.092,22264,139.4051,4284,57.437,484,1047.0763,958332,310.033,141469,14603.2535,12088438,4129.9152,2080942,19090.3453,16574677,3482.2765,1182305,2032.6675,20033,877.6911,2092,11366.8863,10359266,5927.4264,847694
4.6471,4299,1.0771,137,2.8903,1568,1.42,32,1.2483,743,0.536,86,3.1412,2798,1.054,20,1378.7655,1222507,344.8971,53872,738.0982,659662,213.1985,118886,140.6151,19443,57.5935,509,1078.1722,974463,310.1554,80289,14603.7555,12590928,4275.5042,2036760,19090.847,17728545,3482.7785,797898,2035.6734,7742,879.695,2092,11654.6342,10646831,6283.0592,1479012
4.7902,4676,1.0844,652,3.0434,2761,1.4613,205,1.254,1066,0.5391,59,3.2385,3022,1.0675,876,1410.5885,1262755,345.019,300206,745.2605,585451,213.3202,52252,140.7364,22248,57.7145,509,1078.2941,986358,310.2773,200858,15022.0893,13260579,4276.0063,3162190,19559.6121,17487965,3483.2803,1463495,2036.174,23301,880.1962,2093,11705.813,9139330,6283.5611,5275739
4.9275,4594,1.086,398,3.1251,1294,1.4685,872,1.6503,1260,0.5411,256,3.2454,304,1.0963,285,1469.3945,1350991,357.5705,54626,745.3822,641581,215.5124,31579,140.8575,37110,62.5582,639,1080.3522,995257,326.976,148069,15022.5912,12242878,4276.5085,2912413,19705.0721,17189936,3539.496,600184,2043.6895,7987,881.1282,124797,12065.7821,9550720,6625.7452,3360727
4.9341,4740,1.1235,20,3.1932,2932,1.5041,262,1.6565,1147,0.5472,179,3.2531,3055,1.1025,31,1506.0573,1421837,357.6921,224729,753.8272,650068,217.5283,73567,140.9785,19322,62.6793,3198,1123.67,1005316,327.0983,43935,15459.462,13195779,4388.404,2101693,20329.8191,18658103,3818.92,1371591,2044.1905,31579,881.629,2308,12376.6532,10614987,6626.247,5567981
5.0725,4661,1.129,53,3.2095,2765,1.5504,814,1.6621,1276,0.5632,39,3.2601,3103,1.1302,359,1506.179,1354441,357.8142,27921,758.4512,680948,217.65,121144,141.3411,8429,63.1631,638,1123.7925,1005251,327.2204,268029,15459.964,13133509,4661.9495,272042,20330.3215,17724331,3989.7891,2170829,2053.7094,7569,883.633,2308,12539.2283,11530890,6626.7493,4613848
5.18,4826,1.1313,880,3.35,2941,1.5574,1442,1.6685,1270,0.5662,114,3.3635,3168,1.1304,69,1506.3012,1373163,357.9363,118863,762.5415,690027,217.7723,82539,141.4622,4770,63.284,881,1155.1324,1007394,345.7131,201777,15847.7373,13584095,4809.6032,3761156,21276.2082,19196473,3990.2914,2427899,2054.2103,41702,884.1342,2309,12717.7573,10359081,6627.2515,3778987
5.1874,4044,1.1373,131,3.4222,3195,1.5641,294,1.6745,1235,0.5691,375,3.414,720,1.158,301,1558.6921,1404734,364.6223,37268,776.818,643629,217.8944,97883,141.946,8804,63.7683,639,1194.4594,1120120,353.0544,58681,15848.2395,2937033,4884.4215,3581647,21626.9085,19363033,3990.7932,2494458,2068.2385,8044,884.2042,127464,13361.6205,10404480,7118.7332,4359725
5.3483,4979,1.1381,363,3.541,3239,1.5824,41,1.68,1260,0.5723,387,3.4391,3087,1.1692,90,1593.7822,1474252,381.1654,267380,781.5394,707449,219.9995,55056,142.0671,3558,63.8893,881,1194.5813,1044159,357.1083,109935,16089.2212,13969143,4884.9233,794340,21777.54,18980849,4242.7245,2636661,2068.739,55732,884.7051,2467,13635.0891,12878235,7119.2353,4763607
5.3541,4822,1.1535,941,3.8532,3435,1.589,156,1.686,1300,0.5785,173,3.4463,3253,1.1823,652,1663.7203,1574638,381.2871,65105,817.7394,665432,230.6005,179276,142.5515,9642,63.9651,624,1248.4272,1111952,357.23,209643,16283.1094,14750476,4895.2415,2665015,22355.8635,20096435,4451.3144,2985771,2075.7531,8186,886.1385,2309,13748.3164,10982408,7560.1161,4466091
5.4683,720,1.172,1022,3.9252,3661,1.62,933,1.6925,1273,0.5845,107,3.4605,1839,1.183,1031,1663.842,1586775,381.4094,42437,817.8614,601580,230.6363,14639,142.6721,2932,64.0864,4648,1248.549,1159540,357.3524,230037,16423.3901,13908317,4895.7433,2996450,22356.365,20092543,4451.8162,2701110,2076.2543,63405,886.6393,2309,13868.8835,11353892,7560.6184,6494317
5.4755,3323,1.2133,47,3.9911,1224,1.641,125,1.6981,1324,0.5933,34,3.501,3132,1.1904,80,1725.3091,1651213,382.5282,77999,819.169,671262,230.7583,14882,143.1565,11942,64.2135,695,1270.4525,1166822,357.474,45094,16912.367,14176945,4896.2451,3876116,22482.4484,19939584,4506.3202,1486038,2095.2924,7659,886.7094,2467,13941.779,11677900,7561.1204,925202
5.588,5172,1.2202,193,3.9982,3756,1.6481,197,1.7041,1350,0.599,51,3.5082,3157,1.201,132,1725.4315,1577574,382.6503,337591,852.8291,749270,235.7201,49238,143.2771,24871,64.3345,4841,1354.4284,1221379,357.5961,298039,17026.0952,14231719,4896.7471,3636998,23059.7682,21005249,4506.8224,2108546,2095.7935,83459,887.2101,2466,13995.3102,949571,7561.6225,737000
5.5952,5120,1.2271,1113,4.1924,3600,1.6551,1296,1.7101,1396,0.6082,6,3.5635,3251,1.2372,229,1773.1044,1621889,382.7722,17786,852.9511,734432,237.1811,136046,143.7615,10606,64.5705,624,1396.2952,1291697,357.7182,107699,17529.1003,14961255,4897.2493,3539480,23060.2704,19655463,4507.3244,1994244,2151.4043,8044,889.214,2466,14419.7342,12658080,7562.1243,4148192
5.7742,4405,1.2272,425,4.2043,3868,1.7282,1196,1.7165,1163,0.6141,78,3.618,3475,1.2443,43,1773.2262,1712479,387.8552,19518,895.5424,821211,242.4804,47109,143.882,9141,64.691,865,1396.4172,1233998,385.8461,76226,17624.2914,15401860,5221.065,830655,23887.4202,21247395,4507.8262,1399996,2151.9052,139064,889.715,2466,14487.2943,11782851,8146.291,2162849
5.7805,5390,1.2282,167,4.2951,4093,1.7665,758,1.7282,1271,0.6191,5,3.6304,3240,1.263,893,1814.6071,1677436,410.1204,45013,895.6644,821433,242.6024,79659,144.366,16811,64.8182,695,1428.9671,1339382,390.5101,250547,18220.4733,16208006,5221.567,4104920,24202.3822,21938402,5190.6862,1959871,2301.7043,37752,894.6553,137865,14899.1925,12059556,8146.793,6410193
5.8052,1337,1.234,248,4.3203,4133,1.7803,796,1.7345,1305,0.625,17,3.715,3241,1.299,25,1814.7294,1755072,411.0525,198822,935.0882,766490,247.7092,162744,144.4874,26081,64.9392,936,1429.0894,1303106,390.6323,232937,18220.9754,16208698,5580.6095,4249835,24785.2125,22018576,5191.1885,1784135,2302.2052,9640,895.1561,2324,15275.3683,12758800,8147.2955,5381359
5.9843,167,1.2403,195,4.3691,3946,1.787,910,1.7404,1281,0.6313,164,3.7225,3534,1.3364,129,1855.5053,1806817,417.7445,40506,949.6301,860737,255.7902,72596,144.9711,11843,65.1755,624,1446.3943,1361245,390.7542,70445,18221.4771,15455317,5581.111,2821828,25457.5542,23748264,5316.4372,3927052,2304.2093,40241,897.1605,2325,15512.9185,12997661,8147.7974,6549607
5.9912,5606,1.2475,203,4.4553,4083,1.8125,208,1.7461,1267,0.635,127,3.7762,3470,1.343,690,1884.9085,1804560,421.6174,44050,973.4683,897158,255.9121,151033,145.0925,11600,65.2962,865,1454.5024,1298393,394.3855,194822,18930.8912,17169530,5581.6133,2705382,25458.056,24198960,5316.9395,2891970,2304.71,9116,897.661,2324,15958.7334,13443598,8581.1632,7824544
6.1645,5593,1.2575,279,4.5144,4098,1.891,358,1.752,1288,0.637,450,3.8972,3504,1.3475,470,1885.0302,1751927,436.0992,93900,981.4322,848202,256.0343,170585,146.9071,1205,65.4235,695,1480.8811,1283147,394.5072,349628,18931.3934,3613636,5622.6961,3761835,25873.8855,23860808,5373.4794,3924858,2318.7385,55217,899.6654,2325,16326.5432,13560111,8581.665,1327685
6.1712,3539,1.2583,93,4.5602,4077,1.96,786,1.758,1408,0.6414,26,3.9512,3643,1.3541,647,1943.2301,1807485,436.1315,14029,1013.982,316532,257.0952,107265,147.028,58000,65.544,936,1528.5562,1410164,412.588,73202,18931.8954,16411402,5875.7263,1942601,26767.6693,24729681,5373.9814,3612193,2319.2391,9534,900.1663,2324,16773.8611,13881420,8582.1673,1705610
6.374,5942,1.3212,145,4.5675,4225,1.9672,1693,1.7644,1380,0.6431,418,3.9584,3688,1.3611,775,1943.3522,1824920,436.2211,319447,1021.7454,868887,257.2175,118844,148.964,16111,66.633,694,1528.6782,1380902,419.7971,316302,19417.3652,17153536,5963.3732,4331342,26888.244,25126404,5570.5503,3156161,2321.744,57810,973.8131,217666,17040.4695,14776830,8908.8205,6645376
6.3813,5988,1.3244,343,4.6163,3848,2.0314,1699,1.7703,1214,0.6495,384,4.055,3589,1.3651,210,1991.5092,1879252,436.2531,14272,1021.8671,874032,265.605,29765,149.0851,2448,66.7543,7281,1528.9213,1366431,419.9193,136076,19894.3143,17078640,5963.8751,1184462,27542.2154,24955263,5783.8003,955575,2322.2453,9117,974.3145,2309,17501.8152,14950177,8909.3225,7372318
6.5122,6355,1.3281,200,4.7235,894,2.0383,1032,1.776,1350,0.6552,306,4.1104,3611,1.3684,360,2027.0831,1952728,436.3433,347494,1089.3845,1027594,265.7271,29643,149.5694,16497,67.1561,639,1549.4931,1445787,420.0415,125756,19894.8162,18062171,6044.2362,1758879,27542.7175,26484926,6060.9231,1412915,2324.2495,60342,976.3182,2308,17974.3344,15183963,8909.8244,8153165
6.658,6236,1.3342,1103,4.7305,4471,2.0632,1713,1.7823,1237,0.6562,350,4.1361,3668,1.3752,1186,2027.2054,1887601,436.465,380229,1089.5061,956734,268.9792,226511,149.6903,2832,67.2382,694,1567.7655,1434638,420.1633,343862,20723.9703,19213469,6044.7383,2234269,27559.0842,25240560,6061.4253,3091945,2324.7503,9640,976.8191,2308,18469.2473,15702903,8910.3261,3800699
6.769,6339,1.336,40,4.761,4296,2.1441,680,1.7885,1372,0.6612,305,4.1841,3940,1.3894,116,2069.9174,1935917,468.7692,61391,1128.9513,995836,269.1012,12947,150.9004,2380,67.2775,7835,1598.2583,1479869,448.5992,344910,21359.7391,18440614,6086.1181,3650698,27805.076,25662788,6072.5535,1171701,2353.8084,89832,978.823,2309,18652.1881,15885807,9322.6505,8587211
6.7765,6362,1.3433,484,4.8733,4513,2.1515,200,1.7942,1524,0.6621,160,4.1895,3582,1.4161,105,2070.0391,1975121,494.9055,50381,1129.0732,992212,276.092,210440,151.0214,3232,67.3593,937,1619.676,1444238,448.7212,300187,21360.2411,19096261,6086.6203,4632098,28155.276,25388764,6367.9671,5030284,2354.3092,9512,979.3243,2309,19101.5103,16586824,9323.1525,8566326
6.9562,6728,1.3534,1122,4.9404,4598,2.1714,513,1.8001,1490,0.6675,275,4.2264,3839,1.423,672,2109.2421,1941315,495.0275,113885,1184.0062,1063805,276.2145,116529,151.5055,3165,67.7611,638,1651.5002,1503707,448.8431,362560,21360.7432,19850700,6691.8273,2466540,28421.9715,26911534,6598.496,5414170,2454.5093,190841,1007.38,250686,19192.7682,16261680,9323.6543,8525060
7.0761,6745,1.3601,213,5.065,4758,2.2894,1669,1.8063,1477,0.6684,41,4.2335,3715,1.4294,628,2109.364,1976218,495.1492,100797,1184.1281,1050911,287.0335,25094,151.6263,4016,67.8432,694,1683.8085,188921,454.0094,228429,22142.802,16913699,6692.3293,2406903,29009.482,26996804,6598.9984,1076405,2455.0101,9116,1007.881,2196,19789.8851,17429252,9577.6625,252003
7.0835,6813,1.367,729,5.0723,4748,2.2964,1181,1.8125,1516,0.673,124,4.2632,3916,1.462,60,2166.5962,2048236,543.5473,55826,1223.8151,1104929,287.1552,92232,152.1104,3429,67.8822,880,1703.0482,1565781,458.6902,194567,22143.304,19431702,6721.4144,5224643,29193.0105,27933989,6657.115,436737,2533.6675,10173,1009.8853,2197,19966.313,17199558,9578.1642,7026463
7.2203,6659,1.4291,144,5.0911,4670,2.3021,1801,1.8183,1549,0.6862,42,4.294,3787,1.49,697,2201.444,2038991,543.6691,328994,1223.9374,1090726,290.5174,143980,152.2315,4403,67.9641,936,1734.8722,1587092,477.1583,436504,22143.8061,20633556,6856.8303,5635589,29634.7311,27370423,6997.4001,5738015,2534.1683,18704,1010.386,2196,20460.7254,18196927,9578.6663,6812514
7.2263,6995,1.4362,294,5.1574,4212,2.3093,332,1.8244,1593,0.6923,181,4.3074,4003,1.4975,1189,2201.5662,2127220,543.7915,247976,1261.3251,588625,290.6392,21296,152.9572,2378,68.3663,639,1757.7425,1624485,477.2805,125022,22217.4541,19702411,7062.0665,5551841,29762.1465,28754248,7082.3941,713927,2538.1765,9980,1012.3905,2197,20686.2512,17867766,9579.1683,255015
7.3463,308,1.4375,271,5.3665,5063,2.373,21,1.8301,1077,0.6952,34,4.3184,4009,1.504,834,2245.6093,2145723,588.6804,66111,1261.447,1142999,301.3812,236703,153.078,5303,68.4871,881,1772.3842,1636206,477.402,108803,22258.0362,19918405,7062.5682,4997011,30478.4165,28151233,7160.618,4918795,2538.6775,23532,1012.8912,2197,21130.5634,18897701,10021.5524,7652006
7.5383,7150,1.4433,1021,5.3854,5058,2.3804,721,1.8365,1449,0.7013,46,4.4032,4096,1.516,232,2286.2653,2145157,588.8021,78645,1298.9562,1136402,301.5035,42003,153.5624,2648,70.1424,695,1801.0621,1653126,477.5242,170524,22847.7144,20081738,7063.0705,6053754,30483.586,29224119,7161.12,3318482,2551.7031,9979,1016.3985,2831,21366.1094,19171590,10022.0541,6068554
7.8853,7474,1.4502,720,5.6061,5381,2.4203,970,1.842,1434,0.7692,6,4.4883,154,1.5235,247,2286.3874,2123099,588.9244,445442,1299.0781,1151210,301.5551,86012,153.6833,5817,70.2633,10819,1831.3131,1679438,477.6465,418883,23313.1381,21625587,7169.9832,6057489,31175.9681,29916576,7161.6223,2887779,2552.204,37085,1016.8993,8853,21391.5855,18625544,10022.5561,443391
7.892,7579,1.5191,137,5.6613,5282,2.5053,114,1.8485,1461,0.7752,660,4.5005,4188,1.5303,212,2320.8712,2246515,632.9662,414635,1363.9332,1270725,301.6255,120389,154.1675,3187,70.4195,630,1853.6992,1720581,486.5593,44281,23313.6403,21803565,7234.4394,1428998,31807.729,30080903,7376.1041,5394444,2571.2424,10173,1018.9034,2830,21688.6791,19425118,10527.5655,8822108
7.9885,7664,1.5253,130,5.6884,5288,2.5122,698,1.8544,1433,0.7812,633,4.5133,4125,1.541,48,2367.4562,2251945,633.0883,529102,1364.0553,1304728,303.4642,33878,154.2883,6479,70.5402,11120,1871.9712,1724123,489.4253,289432,23545.1031,20545665,7300.7454,5538495,32289.6911,29879625,7553.5113,1862749,2571.7431,56354,1019.4041,3832,21749.3013,738472,10528.0674,7607505
8.1502,7764,1.5324,245,5.8093,5403,2.518,2103,1.8605,1491,0.7871,606,4.542,4307,1.5475,139,2367.5784,2234514,633.2101,522985,1400.3541,1263615,303.5864,67196,154.7723,2624,70.7472,695,1926.7852,1789040,505.598,97144,23772.5583,21982714,7398.7384,5214812,32514.4813,30501569,7701.1975,6632995,2579.2584,10173,1021.4083,2831,22263.9025,20000232,10528.5691,6061904
8.1575,7821,1.539,1314,5.8993,5515,2.565,2093,1.866,1516,0.7933,588,4.6231,4123,1.6384,1173,2415.2513,2253547,662.8531,451458,1400.4764,1252561,307.2155,50696,154.8931,7379,70.8682,937,1945.6621,1783278,505.7205,333745,23774.5634,22369395,7399.2401,715559,33106.3215,31093468,7701.6991,4204013,2579.7593,64889,1021.9094,3833,22781.4361,19844271,10529.0713,1841232
8.1632,7453,1.5391,722,5.9062,5530,2.5964,846,1.8723,1431,0.7995,498,4.7011,4229,1.6442,196,2415.3732,2341002,662.975,531507,1466.1785,1327477,307.3374,3510,160.8221,2681,71.0242,630,1979.4224,1831692,505.8424,28321,24331.1753,21564910,7399.7422,5387066,33838.7832,32077257,7837.4023,1363519,2628.3562,9714,1024.9153,2831,23586.5441,21322394,10529.573,8026191
8.2244,7955,1.5461,335,5.9251,5660,2.603,2162,1.878,1450,0.805,479,4.7433,4311,1.6454,167,2464.4985,2402201,663.0971,304566,1466.3001,1358652,318.5915,184591,160.9431,13415,71.1451,871,2003.7443,1862574,524.1533,116160,24775.0564,22456979,7445.5051,6186420,34266.9803,31962342,7901.7072,6981476,2628.8574,114129,1025.4162,17386,24682.2324,22669437,10659.3331,1078159
8.3721,1231,1.553,728,5.9732,5709,2.7213,2334,1.8843,1535,0.8111,365,4.7511,4481,1.6512,935,2464.6202,2404963,692.0145,91998,1532.365,1399192,329.4932,141994,166.1462,17827,71.3525,695,2021.6534,1903269,527.1394,460512,24775.558,22124546,7446.0071,6438292,34457.862,2528206,7936.724,757164,2668.9373,10241,1027.4204,2830,25278.9243,23266048,11219.9532,9207391
8.3792,7927,1.6223,414,6.0303,5695,2.7281,840,1.8901,1546,0.8483,6,4.9145,3209,1.652,46,2518.8271,2400398,692.1363,78041,1532.4873,1377533,329.6151,200665,166.2671,18557,71.473,936,2052.8721,1889874,527.2615,375934,24776.0605,22763584,7555.254,420673,34529.161,32516389,8181.1553,6077502,2669.438,154313,1027.9214,3832,26167.1982,24263979,11220.455,8821907
8.5122,8203,1.6271,155,6.0375,5765,2.7283,2245,1.896,1521,0.8544,738,4.9514,4563,1.6861,1422,2548.8354,2503940,692.2585,517997,1574.3521,1436256,330.2081,51830,166.3882,33315,71.629,629,2075.8632,1921359,527.3833,444045,24967.4432,20807794,7631.2024,1600046,35106.3133,33093345,8181.6573,4893475,2676.953,10242,1029.9254,2831,27628.1162,25357806,11220.9575,1889223
8.6784,8330,1.6344,1212,6.182,5731,2.7341,1878,1.9025,1555,0.8604,711,4.9685,3335,1.7173,193,2548.9564,166219,730.1291,664240,1574.4745,1412943,336.1081,249974,166.509,4163,71.7504,872,2101.1532,1985193,527.5051,189638,25282.0684,23018364,7631.7041,5501741,36073.2433,34024736,8182.1593,6332012,2677.4541,162345,1030.4262,3832,28470.2985,26238694,11655.3252,2895509
8.8291,8479,1.6412,409,6.4104,6003,2.8015,2374,1.9083,1599,0.8665,690,5.0352,4723,1.7363,1204,2590.2175,2545311,730.2511,180527,1606.6591,1433171,336.23,213828,166.8723,5002,72.1174,639,2175.6915,2057247,527.6275,124123,25282.5705,23269917,7632.2062,329958,36720.5353,10567492,8182.6615,6648241,2687.9754,10197,1031.498,3216,29967.7893,27704005,11655.8274,10452410
8.9544,8612,1.6474,1344,6.5201,6255,2.8595,663,1.9143,1501,0.8725,645,5.0602,4556,1.7962,191,2590.3393,2483732,730.3732,168315,1606.7813,1494898,353.0783,278836,166.9932,19273,72.2341,963,2216.105,2044870,527.7492,284041,25930.8631,23593387,7895.9062,3864054,36721.0374,34796637,8249.7263,1263320,2688.476,173344,1031.9991,24298,31499.8492,28730083,11656.3295,10397381
8.9614,8570,1.6532,338,6.6915,6238,2.8663,663,1.9202,1609,0.8784,685,5.0724,251,1.8035,1356,2643.699,2607912,753.8453,598652,1664.3764,1590140,361.1863,57115,167.4773,5010,72.2382,12836,2253.1321,2149373,542.583,135784,25931.3654,23889094,8171.8114,1261665,37381.8551,31967283,8354.0042,451295,2721.5421,10172,1034.0033,3216,32327.5023,29988618,11656.8314,9042185
9.2634,8959,1.7053,66,6.6972,6547,2.8735,530,1.926,1608,0.8841,683,5.1992,4740,1.8344,1194,2643.8214,2540123,753.9674,553699,1664.498,1546004,363.0914,99078,167.598,4644,72.3551,12917,2342.1903,2209132,546.0211,175482,26245.9923,24736039,8333.1035,6571830,37382.3573,36374471,8391.633,1146313,2722.0432,207456,1034.5044,4219,33056.458,30463213,12251.0181,11493992
9.5291,9302,1.7111,137,6.8295,121,2.9673,2713,1.9325,1702,0.8902,624,5.247,4822,1.8525,1510,2709.7651,2606037,754.089,663063,1718.463,1614753,363.2132,213395,168.0822,5841,72.7225,639,2342.3121,2209267,553.1944,480145,26246.494,24691315,8333.6055,6735849,38421.9313,36659997,8638.1714,734960,2780.1593,13699,1036.5085,3217,34549.9411,32285778,12251.52,1745201
9.5962,9408,1.7184,1608,6.8564,6398,2.974,2464,1.938,1448,0.8961,553,5.2852,4895,1.877,1092,2709.8871,2610855,775.8671,731089,1718.5851,1646333,363.3351,87657,168.2034,4743,72.8391,721,2392.529,2272917,553.3161,493730,26324.6515,24775877,8334.1072,7083758,39081.748,37967344,8843.9783,1013424,2780.6604,11691,1037.0092,4218,35523.3872,33369449,12252.0224,4535192
9.603,8424,1.7254,20,6.987,6487,2.9802,811,1.9444,1505,0.9024,650,5.41,2750,1.9012,249,2770.5071,2622798,775.9893,703028,1765.4115,1629856,373.427,323220,168.6873,6322,72.8434,881,2392.6513,2253659,557.2252,74687,26712.9274,24449066,8334.609,6702283,39082.2503,36818264,8844.4805,6627437,2856.812,90378,1043.9532,2786,35918.176,33731317,12252.5243,4237459
9.8082,9460,1.7321,1195,7.0415,6661,2.9991,2610,1.9502,1523,0.9082,680,5.4952,5140,1.9085,1416,2770.6293,2622782,804.4235,759724,1765.5332,1640769,373.549,87077,168.8083,3881,72.9601,1204,2402.5744,2245893,576.6353,27831,27047.5964,25537476,8382.2322,7280916,39528.642,38222855,8844.9821,7730204,2857.3135,12067,1044.4544,35915,36351.542,33836263,12253.0264,4298147
9.9862,8888,1.7394,1131,7.373,6953,3.093,1154,2.0464,1198,0.9144,720,5.5203,5047,1.9322,1302,2827.3794,2679554,804.5452,709567,1801.7111,1712698,378.2161,261759,169.2922,7019,73.3271,639,2427.3805,2292600,576.7574,205183,27167.8371,614051,8450.8703,891929,40138.3603,38627787,8928.1495,792015,2872.8444,107071,1046.4585,2786,36736.8125,34441014,12834.1873,11826550
9.9931,9551,1.7434,40,7.443,6969,3.1003,358,2.0522,1701,0.9203,764,5.622,5194,1.9715,1009,2890.0551,2786255,804.6674,697547,1801.8334,79698,378.3384,134095,169.4133,4823,73.4445,721,2460.051,2308661,576.8791,322444,27605.7064,26346511,8628.8705,7678170,40866.3145,39355816,9023.8414,466858,2873.3453,11690,1046.9595,3788,37395.6283,34629007,12834.6891,486541
10.1195,9728,1.7451,1192,7.5113,7245,3.1021,2710,2.0583,1671,0.9261,540,5.641,5220,2,985,2940.2703,2807126,870.3682,806398,1852.5315,1793062,378.7021,8905,174.374,4397,73.4481,880,2492.2384,2373904,577.0014,152762,27606.2081,25091238,8670.7773,2516129,41943.9612,40433449,9169.2314,492583,2908.9165,142543,1048.4625,3597,37684.7064,35672283,12835.1912,7184985
10.2282,9878,1.8251,63,7.7583,7531,3.1072,2721,2.0643,1636,0.9321,596,5.6482,5428,2.0314,1287,2985.8874,2902635,870.4905,825778,1852.6535,1748909,381.5231,83187,174.4951,26698,73.565,962,2533.863,2427496,584.5351,542105,28286.0664,26185885,8743.1235,6890258,41944.463,39931516,9340.469,8332311,2909.4174,12023,1048.9635,41245,38464.264,36572095,12835.6934,995503
10.4245,10033,1.8635,296,7.8274,379,3.1215,265,2.0705,1611,0.9385,687,5.7454,5397,2.0532,718,3022.7924,2907386,870.6122,735805,1886.0481,1825225,382.6044,308371,174.6163,12443,74.4125,630,2549.5944,2444658,584.6572,539793,28637.2651,26876139,8852.1391,3977852,43282.1324,41771536,9340.9714,8081578,2934.4672,168167,1050.4663,4288,38732.3004,35966254,12836.1952,6794026
10.538,10301,1.87,603,7.9214,7538,3.2013,2823,2.0762,1651,0.9445,654,5.9202,5632,2.1101,459,3022.9145,2918606,902.433,842974,1886.17,1826575,393.8252,15003,174.7374,9637,74.5335,15146,2596.3014,2494140,602.8435,470006,28637.7675,26687388,8852.6413,7180987,44080.7262,43067306,9881.0484,501999,2934.9682,12045,1050.9675,5291,39218.2712,37707763,13335.1924,11741836
10.6284,10411,1.8771,279,7.9774,7575,3.2854,2486,2.0822,1508,0.9494,6,6.0893,5822,2.1522,738,3060.4233,2923615,902.5554,412395,1933.1175,1873515,393.9474,340297,175.1001,12608,75.0174,630,2620.3815,2531394,605.6794,516742,29203.3975,27693189,9006.4803,7484472,44081.2281,43073248,9881.5501,8873922,2949.998,183729,1052.4705,5100,39645.1245,36995267,13335.6941,3511977
10.6354,10445,1.927,1662,8.0181,7792,3.3814,3029,2.0881,1663,0.9501,462,6.216,5966,2.1592,1406,3060.5451,2986206,902.6772,857958,1933.2395,1882290,394.0691,137041,175.2211,4433,75.1383,872,2649.7851,2560688,605.8014,257238,29330.6525,28071651,9014.4975,2459277,45128.8184,44120725,10002.8951,1196923,2950.4992,12045,1052.9711,6101,40093.0192,38582085,13336.1963,1398761
10.7471,10319,1.9715,203,8.1333,7636,3.3943,2686,2.0945,1637,0.955,317,6.313,6043,2.214,1894,3122.1353,3047872,916.2302,880519,1974.2572,1811675,394.1911,132852,175.7055,13247,75.2243,1110,2657.7723,2578188,605.9235,398578,29757.0044,28497918,9277.6624,647289,45129.3203,44372631,10377.0384,9338562,2960.519,194248,1054.9753,4599,40521.3762,39035486,13336.6983,12214325
10.8632,10588,1.9785,1608,8.4641,8171,3.4015,2569,2.1001,1608,0.9563,453,6.4954,6285,2.293,1882,3160.977,3095396,931.1101,14394,1974.3791,1914842,397.6095,338040,175.8265,4219,75.3454,1110,2709.8031,2585979,612.7301,27832,30170.8315,28911576,9449.5345,1760620,45869.7972,44545071,10377.5405,9118818,2961.0205,12023,1055.476,6101,41701.7355,39186803,13877.7795,9317439
10.9002,10437,1.9841,325,8.8333,178,3.4762,776,2.1063,1388,0.9613,348,6.6455,6495,2.3664,398,3208.8904,3158871,931.2323,424471,2007.1691,1962270,403.5564,24491,176.915,14406,75.6223,629,2758.0834,2654340,618.7811,33638,30365.7211,29106869,9451.8365,4447589,45870.2994,44359836,10495.3794,993343,3009.1165,242686,1061.5581,3006,42307.947,40410239,13878.2813,12063555
10.9191,10581,2.037,13,8.864,8676,3.495,3141,2.1124,1683,0.9623,603,6.6521,109,2.3734,1979,3227.2833,3167877,931.3544,14761,2007.2914,29887,407.055,125158,177.0363,2939,75.7435,872,2770.5474,2667774,634.149,14882,30842.6744,29755986,9452.3382,1394902,45951.4623,1542903,10695.674,3388462,3009.6171,11766,1062.059,54208,42601.5345,40262587,13878.7834,6822962
,,2.0441,1570,,,3.5024,2640,,,0.9671,427,,,2.3892,191,,,956.278,24439,,,413.0982,24520,,,75.8295,1110,,,634.2712,15126,,,9452.8402,806809,,,10696.176,659748,,,1062.9915,3096,,,13928.8841,1457934
,,2.094,104,,,3.5092,599,,,0.968,487,,,2.4093,492,,,956.4003,911672,,,414.6372,16543,,,75.9502,1110,,,637.5055,313484,,,9936.3032,4669725,,,11223.2272,10333219,,,1063.4924,55302,,,14301.1282,11635892
,,2.1515,667,,,3.516,1238,,,0.9732,431,,,2.4453,2083,,,956.5221,25049,,,414.7593,48501,,,76.1105,1997,,,637.6271,221560,,,9936.8054,1811970,,,11223.7293,9713980,,,1064.0633,3006,,,14301.6303,3389173
,,2.1581,408,,,3.6145,3420,,,0.9742,608,,,2.5242,301,,,988.101,65092,,,442.0351,192794,,,76.2312,1020,,,637.7491,471260,,,9937.3071,7880266,,,11224.231,8403242,,,1064.5643,4009,,,14302.1323,781069
,,2.1642,1240,,,3.6211,521,,,0.9794,461,,,2.5312,1923,,,988.2234,535405,,,455.6912,121748,,,76.4343,2352,,,641.806,435487,,,9937.8092,1250114,,,11919.1164,10911190,,,1065.4962,3095,,,14302.6344,11611590
,,2.1715,346,,,3.6215,399,,,0.9804,570,,,2.5611,2177,,,1005.2833,333603,,,458.318,54494,,,76.5555,1865,,,663.7651,141464,,,9988.581,1277891,,,11919.6181,10307626,,,1065.9975,4098,,,14730.4894,427858
,,2.2773,318,,,3.628,3314,,,0.9854,493,,,2.6035,521,,,1005.405,904577,,,458.4403,157427,,,76.7151,1020,,,663.887,566656,,,10100.1585,986965,,,12431.1385,8508757,,,1066.5682,3007,,,14730.9912,4875391
,,2.2845,982,,,3.6353,3243,,,0.9862,330,,,2.6465,327,,,1005.527,887253,,,485.7853,55582,,,76.8364,1021,,,664.0095,514211,,,10559.7213,1929849,,,12431.6403,11172270,,,1067.0694,4009,,,14731.4931,2075383
,,2.291,1760,,,3.7411,3318,,,0.9914,420,,,2.6705,602,,,1041.5834,828996,,,485.907,157128,,,77.039,1864,,,683.1895,577186,,,10560.2234,1025890,,,13048.871,10725783,,,1068.001,3095,,,14908.848,858721
,,2.2983,711,,,3.7544,3454,,,0.9975,481,,,2.6782,2496,,,1041.7051,355796,,,498.1534,195525,,,77.1603,1139,,,684.0962,585612,,,10576.08,8942182,,,13049.3734,11721375,,,1068.5023,4098,,,14909.3504,9127880
,,2.4024,978,,,3.8312,3420,,,1.003,582,,,2.7751,141,,,1041.8274,76106,,,514.4624,306814,,,77.3204,1021,,,684.2182,525126,,,10576.5823,8696025,,,13049.8752,1173439,,,1111.0871,2831,,,15400.3313,13865418
,,2.4095,559,,,3.838,1578,,,1.0042,325,,,2.7824,2518,,,1052.839,372877,,,514.5844,401711,,,77.4374,3306,,,684.34,136267,,,11026.0075,2114041,,,13762.2952,12130171,,,1111.5885,103229,,,15400.833,4949299
,,2.4162,2019,,,3.845,1705,,,1.0092,575,,,2.7895,447,,,1080.0611,961876,,,525.1634,234186,,,77.4411,1020,,,694.8932,209098,,,11104.3383,9845259,,,13762.797,6007304,,,1113.5921,2830,,,15894.319,4479604
,,2.5952,1467,,,3.8643,1388,,,1.0102,594,,,2.8331,603,,,1080.1832,82276,,,525.6212,176337,,,77.558,1109,,,695.0154,30132,,,11461.8481,1136119,,,13763.2992,12383928,,,1114.0934,3833,,,15895.3233,9517341
,,2.6023,2337,,,3.9991,3205,,,1.0152,751,,,2.8461,1308,,,1086.9571,136494,,,529.0362,290587,,,77.6445,2320,,,711.8081,261367,,,11462.3503,1799946,,,14319.407,958507,,,1115.1655,501,,,16269.5711,11098577
,,2.608,2263,,,4.0054,3576,,,1.0213,739,,,2.907,2479,,,1087.0795,482550,,,542.1715,347516,,,77.7653,2320,,,711.9303,637722,,,11462.8521,10149455,,,14319.9091,11937020,,,1115.6663,609807,,,16270.073,11948367
,,2.6602,251,,,4.0121,1000,,,1.0272,559,,,2.9205,177,,,1135.3582,1063838,,,542.2934,262583,,,78.0423,1109,,,712.052,156025,,,11463.3541,9116686,,,14865.9983,13631566,,,1116.0974,2831,,,16270.5752,9899119
,,2.751,147,,,4.0194,3475,,,1.033,637,,,2.9403,256,,,1135.4802,1061272,,,550.6691,282526,,,78.1633,1110,,,712.174,604517,,,11463.8561,10673438,,,14866.5002,2445932,,,1116.5982,3832,,,16721.9774,5279790
,,2.7583,1820,,,4.026,759,,,1.0395,853,,,2.9982,67,,,1135.6023,93409,,,567.0975,198348,,,78.2494,1743,,,715.618,198337,,,12026.9761,10615039,,,14867.0023,13501724,,,1117.6702,501,,,16722.479,14306928
,,2.8475,2517,,,4.0831,3698,,,1.045,820,,,3.0353,1257,,,1144.0732,441261,,,589.1485,276342,,,78.3705,1744,,,743.998,265866,,,12027.4785,10747148,,,15320.9064,1201136,,,1118.1711,1503,,,16722.981,11646769
,,2.8541,2432,,,4.09,3699,,,1.0511,792,,,3.0614,108,,,1169.4802,146621,,,602.4293,496873,,,78.6474,1110,,,744.1202,60028,,,12027.9801,435667,,,15321.4083,1374518,,,1120.175,500,,,16723.483,4709575
,,2.9481,2693,,,4.2045,3577,,,1.0575,834,,,3.0673,102,,,1169.6023,81550,,,602.5511,190078,,,78.7682,1110,,,744.2424,667579,,,12213.0521,1275380,,,15768.2992,2583206,,,1120.6763,1503,,,16723.985,2894207
,,2.9555,2648,,,4.2994,26,,,1.0634,702,,,3.1011,2875,,,1182.55,142304,,,602.6734,404290,,,82.363,8165,,,744.3641,573341,,,12298.7241,621076,,,16091.444,13756937,,,1148.1612,2901,,,17137.3113,14549768
,,2.9753,2695,,,4.3061,3781,,,1.0692,874,,,3.1081,169,,,1212.5563,411368,,,620.2193,387855,,,82.4844,1090,,,773.4051,699164,,,12459.3695,10947959,,,16091.9462,1188647,,,1148.662,140446,,,17137.8132,14504091
,,3.0271,20,,,4.3823,274,,,1.0754,305,,,3.151,2936,,,1212.6783,857791,,,629.221,71340,,,82.9684,1090,,,773.5272,632243,,,12611.6434,971143,,,16450.6613,15424624,,,1150.6665,2901,,,17528.0933,15662163
,,3.0345,42,,,4.3893,3924,,,1.0932,5,,,3.1584,1849,,,1254.0592,120159,,,642.3595,112793,,,83.0894,1090,,,773.6493,382926,,,12909.9453,1597307,,,16451.1631,10106911,,,1151.1671,3902,,,17528.595,4965790
,,3.1043,1883,,,4.3965,4239,,,1.0994,252,,,3.2361,74,,,1254.1813,919846,,,642.4815,533870,,,83.573,1090,,,773.771,29410,,,12961.3414,515529,,,16451.6655,1013298,,,1153.1712,2901,,,17529.0974,14234141
,,3.1111,1265,,,4.403,1052,,,1.1002,5,,,3.2374,81,,,1254.3031,576794,,,651.0972,305443,,,83.694,1090,,,780.5962,618282,,,12961.8432,11663355,,,17032.823,14916953,,,1153.6721,3902,,,17529.5995,14918961
,,3.2071,2941,,,4.4374,1300,,,1.1061,18,,,3.2443,2842,,,1277.2911,1211860,,,665.038,299216,,,84.1781,10014,,,785.993,41143,,,13056.0322,595159,,,17033.3252,14307201,,,1171.708,3238,,,17933.9071,6121099
,,3.2145,169,,,4.4441,3821,,,1.1125,272,,,3.3051,2816,,,1299.797,1174883,,,675.3924,332045,,,84.2993,1230,,,786.1155,227250,,,13897.7104,4927187,,,17500.2565,15190215,,,1172.2093,164378,,,17934.4092,5100365
,,3.2733,34,,,4.5565,1018,,,1.1184,925,,,3.3121,2574,,,1299.9194,1225734,,,675.5141,537148,,,84.7833,1230,,,786.2372,54592,,,13898.212,3381555,,,17500.7585,16482359,,,1174.2135,3239,,,17934.911,14600908
,,3.2805,75,,,4.6835,2596,,,1.1241,890,,,3.3212,762,,,1300.0412,1216465,,,676.7494,374170,,,84.9041,1109,,,809.2745,68193,,,14011.4685,11746627,,,17501.2601,16477164,,,1174.7144,4241,,,18228.4982,16466824
,,3.3745,3108,,,4.6905,1718,,,1.13,876,,,3.4475,169,,,1300.1632,842376,,,692.9642,574644,,,85.3882,1109,,,809.6383,152414,,,14117.8575,12126671,,,18063.881,13016575,,,1176.7181,3238,,,18229,6445807
,,3.3813,2235,,,4.7855,1503,,,1.136,858,,,3.4505,2962,,,1350.133,787919,,,706.4895,530186,,,85.5095,1110,,,818.714,647740,,,14435.7845,4652591,,,18064.3834,17307470,,,1177.2193,4240,,,18700.9435,17672041
,,3.4244,276,,,4.7913,4605,,,1.1423,769,,,3.4572,3074,,,1350.2553,1237350,,,727.3012,473606,,,93.2534,1303,,,833.9122,759689,,,14436.2861,12157571,,,18064.8855,4640886,,,1296.9584,37476,,,18701.4455,16940316
,,3.5072,6,,,4.7981,825,,,1.1481,468,,,3.4881,2430,,,1350.3774,1173122,,,727.423,84238,,,93.3745,4595,,,834.0342,530967,,,14700.8133,2590582,,,18389.5315,17745921,,,1297.459,4343,,,18701.9474,6091428
,,3.5142,147,,,4.8054,4454,,,1.1544,240,,,3.4903,304,,,1392.362,1217310,,,757.4583,639298,,,93.8583,1303,,,834.1563,53672,,,14701.3154,11819004,,,18390.0333,4755230,,,1299.463,4344,,,19141.3255,14992796
,,3.521,2689,,,4.9232,4703,,,1.1602,218,,,3.5455,669,,,1392.4845,1222725,,,757.914,639538,,,93.9792,1545,,,834.278,297797,,,15136.6831,3614539,,,18643.0373,250999,,,1299.9641,4343,,,19141.8272,17031645
,,3.5275,437,,,4.9302,4737,,,1.166,229,,,3.5793,2609,,,1392.6064,1318433,,,758.0362,265630,,,94.0143,1205,,,834.4004,64883,,,15137.1852,3578997,,,18643.5392,252505,,,1301.9685,4344,,,19142.329,17798720
,,3.6153,634,,,5.0185,878,,,1.1721,774,,,3.58,3043,,,1418.3802,853974,,,781.9251,571691,,,94.1352,34700,,,839.7252,777663,,,15137.6873,8212992,,,18937.625,6201615,,,1302.4691,4343,,,19617.2785,6529728
,,3.7293,2589,,,5.0255,727,,,1.1781,264,,,3.6403,3345,,,1444.513,1310173,,,785.7733,711595,,,94.2564,20108,,,844.0045,48274,,,15485.087,2810220,,,18938.1274,293586,,,1313.4913,54050,,,19617.7803,7673591
,,3.7421,475,,,5.0325,4648,,,1.225,640,,,3.6472,3453,,,1444.6355,1355776,,,789.7673,700945,,,94.3774,14009,,,855.5003,34004,,,15757.9233,1916176,,,19389.5272,743983,,,1313.5614,53956,,,19623.292,18227444
,,3.8492,3542,,,5.039,4652,,,1.2314,665,,,3.677,3028,,,1444.757,1177424,,,790.7052,694923,,,94.4634,1303,,,861.2642,507604,,,15758.4251,6353987,,,19390.0295,10239138,,,1313.9925,4353,,,20017.5804,11690031
,,3.9684,974,,,5.0741,4108,,,1.2373,581,,,3.7571,1424,,,1488.4364,1340493,,,790.8274,601988,,,94.5842,1545,,,870.263,713804,,,15758.927,14286931,,,19868.4835,3178582,,,1314.0623,4760,,,20018.0823,18691508
,,3.9751,2682,,,5.114,162,,,1.2432,569,,,3.8041,3134,,,1488.5584,1037583,,,794.5104,249227,,,94.74,1083,,,894.7825,100702,,,16151.2403,13577997,,,19868.9852,647888,,,1315.9961,4352,,,20018.5844,17198718
,,4.1071,2981,,,5.2412,113,,,1.2492,629,,,3.8183,747,,,1488.6801,1346052,,,841.7673,726083,,,94.8612,1567,,,894.9034,648711,,,16236.3781,3879046,,,20510.7655,2972170,,,1316.0661,4759,,,20019.0862,14393628
,,4.1141,3452,,,5.2482,3523,,,1.255,720,,,3.89,776,,,1537.32,1080016,,,841.889,158467,,,95.068,2720,,,895.0252,835545,,,16236.8804,13274498,,,20511.2672,18320004,,,1316.4973,4352,,,20598.2431,15421912
,,4.2094,3900,,,5.3255,151,,,1.261,749,,,3.914,3271,,,1537.442,1206097,,,854.9822,751373,,,95.1894,6378,,,895.1472,520322,,,16261.1372,6577631,,,21386.5133,19462084,,,1316.5675,4760,,,20598.7454,19637812
,,4.2161,3099,,,5.332,2973,,,1.2673,762,,,3.9225,3361,,,1557.2851,1483169,,,890.0462,769692,,,95.3452,842,,,901.9662,760445,,,16710.0344,2969550,,,21387.0152,4892492,,,1318.5012,4352,,,20599.247,19591326
,,4.2223,1645,,,5.3385,4936,,,1.2732,822,,,3.9271,763,,,1563.0944,1488945,,,890.1682,740368,,,95.4664,1326,,,904.4651,795286,,,16976.8562,14841677,,,22190.6182,2750226,,,1318.571,4759,,,20619.288,19598665
,,4.3595,290,,,5.4151,5120,,,1.2794,822,,,4.0122,2363,,,1587.4145,1483798,,,896.6061,214819,,,95.6731,2721,,,904.5874,856407,,,16977.3584,12409967,,,22191.1201,19926803,,,1319.0021,4352,,,21170.3894,805114
,,4.3664,2511,,,5.4221,2963,,,1.2853,876,,,4.043,1093,,,1607.1374,182271,,,911.155,765184,,,95.7942,2963,,,923.7061,278623,,,17227.8591,4472753,,,22958.1502,21709733,,,1319.0725,4760,,,21170.8914,19597420
,,4.503,2803,,,5.4875,4951,,,1.2863,6,,,4.0543,3418,,,1607.2595,425060,,,912.5522,695093,,,96.2782,1268,,,923.8283,534005,,,17377.6591,14179597,,,22958.6524,18812890,,,1342.0483,83158,,,21171.3932,19661369
,,4.5101,4027,,,5.4941,5068,,,1.2911,1025,,,4.0814,3905,,,1607.3815,1535030,,,928.6454,196612,,,96.3994,2963,,,942.2603,818847,,,17807.5145,3106553,,,23887.004,7393987,,,1342.5495,4344,,,21171.8951,18168463
,,4.6115,3571,,,5.5253,4799,,,1.2924,18,,,4.2231,3504,,,1641.9854,184819,,,928.7674,109008,,,97.7653,13916,,,952.5465,752828,,,18304.5064,14535825,,,23887.5061,19109263,,,1344.5535,4344,,,21172.3971,14831035
,,4.6771,4412,,,5.6363,4913,,,1.2971,995,,,4.2451,1169,,,1642.1072,1559210,,,943.0705,176461,,,97.8865,37027,,,957.8301,45169,,,18305.0085,16276401,,,24535.2982,10540159,,,1345.0544,4343,,,21559.6712,9805709
,,4.8511,3414,,,5.6433,1710,,,1.2983,211,,,4.2454,3730,,,1672.1141,1583238,,,961.8262,45396,,,98.0073,23919,,,957.9521,864987,,,18305.5105,5500285,,,24535.8004,23345335,,,1347.0581,4344,,,21560.1732,527519
,,4.8761,4609,,,5.6503,4605,,,1.3034,960,,,4.3655,825,,,1672.2365,1523296,,,967.4861,907972,,,98.128,14768,,,958.0743,419784,,,18829.2653,11146372,,,25170.065,22552566,,,1347.5595,4344,,,21560.6751,20311095
,,4.9953,1193,,,5.7332,5120,,,1.3043,337,,,4.3724,326,,,1689.0545,1541390,,,967.6081,823037,,,98.2494,37874,,,958.196,72090,,,18863.1212,14855056,,,25170.5675,21623391,,,1377.6195,118486,,,21824.7041,10510773
,,5.1272,937,,,5.74,4598,,,1.3095,1008,,,4.439,3975,,,1689.176,191475,,,967.7304,697675,,,98.3703,38847,,,958.3181,72156,,,18863.6234,16800246,,,26178.0774,24667490,,,1378.1205,4532,,,21825.2062,19864429
,,5.1335,387,,,5.7992,5371,,,1.3152,1054,,,4.4462,1095,,,1706.9624,1429465,,,979.1053,850048,,,98.4914,53725,,,977.352,55338,,,18864.1253,2131107,,,26178.5795,23914378,,,1380.124,4531,,,21825.7083,876260
,,5.2595,3123,,,5.8051,1569,,,1.3213,1098,,,4.4644,4215,,,1736.9703,1633877,,,985.9063,124766,,,98.6121,1961,,,1006.5984,902911,,,19143.1832,16590447,,,27156.029,25896754,,,1380.6253,4532,,,22511.5785,19996320
,,5.2663,3855,,,5.8123,5037,,,1.3273,493,,,4.5132,3597,,,1737.0925,1633799,,,994.641,351875,,,99.2171,2805,,,1006.72,915708,,,19284.6753,13182737,,,27156.5312,6895677,,,1382.6295,4532,,,22512.0805,21755518
,,5.3552,4109,,,5.8712,5492,,,1.3334,275,,,4.5204,3998,,,1772.7863,1713412,,,1003.3542,724742,,,99.3381,10489,,,1006.8424,797983,,,19763.4511,17572733,,,27907.529,26416823,,,1383.1303,4531,,,22512.5822,19249653
,,5.3621,5020,,,5.878,4989,,,1.3391,274,,,4.5432,3810,,,1772.908,1607822,,,1008.8974,50115,,,99.4591,18606,,,1006.9645,84196,,,19764.4205,18259358,,,28399.5113,25794065,,,1402.6693,143755,,,22513.084,1893929
,,5.369,3858,,,5.961,5525,,,1.381,5,,,4.5683,4306,,,1795.4133,1520457,,,1009.4734,206443,,,99.58,2634,,,1007.0864,804024,,,19764.9222,17333409,,,28400.0134,27051370,,,1403.1702,4701,,,22963.9854,17139108
,,5.3755,4827,,,5.9685,3654,,,1.387,276,,,4.646,474,,,1795.5352,1677257,,,1009.5035,17688,,,99.9434,2514,,,1008.6922,693026,,,20438.7665,18154251,,,29071.853,3175751,,,1405.1742,4701,,,22964.4874,4663610
,,5.4935,4403,,,6.0471,2783,,,1.5793,678,,,4.653,372,,,1815.3782,1735623,,,1009.5951,848189,,,100.064,2271,,,1017.3722,825821,,,20695.8134,17471266,,,29072.3551,28064090,,,1405.6752,4701,,,22964.989,1636309
,,5.5,4593,,,6.1534,3870,,,1.5851,804,,,4.6825,2982,,,1815.5002,1213566,,,1009.7174,234486,,,100.2715,3571,,,1032.772,208817,,,20806.7142,18997778,,,29746.199,15068697,,,1407.6792,4700,,,23432.4242,22232475
,,5.607,5052,,,6.16,6006,,,1.5915,851,,,4.6893,128,,,1830.6242,14639,,,1009.867,60067,,,100.3921,11498,,,1046.5671,745693,,,21008.4034,17364991,,,30268.742,28474095,,,1408.1802,4701,,,23432.9263,20701464
,,5.621,5237,,,6.255,4793,,,1.5972,724,,,4.7621,1332,,,1830.7462,91456,,,1037.9084,46337,,,100.5134,26319,,,1050.4063,902566,,,21008.905,14468456,,,30269.2445,29260720,,,1438.7413,179541,,,23433.4281,5554393
,,5.7335,5085,,,6.2684,5288,,,1.6032,846,,,4.769,565,,,1830.868,15126,,,1038.0305,961609,,,100.5481,2443,,,1050.528,864296,,,21383.1861,2900902,,,30884.9725,19120662,,,1439.2422,4344,,,23814.69,2488017
,,5.7403,1699,,,6.2825,213,,,1.6092,1290,,,4.7813,3063,,,1858.4544,1755932,,,1047.5903,46509,,,100.6343,2107,,,1050.6504,857810,,,21550.199,19285038,,,30885.4743,30056087,,,1441.2464,4343,,,23815.1922,1496644
,,5.8833,5502,,,6.3812,5972,,,1.6152,1314,,,4.7993,3993,,,1858.5764,1769715,,,1076.9913,134902,,,100.6694,3774,,,1054.402,940658,,,21550.4855,16466104,,,31698.5964,1138868,,,1441.747,4343,,,23815.6942,2246511
,,5.8905,5621,,,6.3883,6083,,,1.621,1006,,,4.8723,4551,,,1898.3843,1699397,,,1077.1131,995246,,,100.9973,1986,,,1054.5242,995013,,,22079.0405,20753189,,,32472.6413,30402662,,,1443.7513,4344,,,24328.2185,4393946
,,5.8962,5092,,,6.5253,5976,,,1.6274,917,,,4.9082,4523,,,1898.5065,1673873,,,1100.828,896500,,,101.1185,1744,,,1070.647,139000,,,22079.5425,2379403,,,32473.1434,15548427,,,1444.2522,4343,,,24328.7203,23321035
,,5.9031,5709,,,6.663,3947,,,1.6333,916,,,4.9382,4416,,,1920.8904,1758622,,,1103.6372,186600,,,101.1531,4018,,,1091.6725,1015894,,,22202.3221,1767888,,,33025.244,32017282,,,1469.302,209993,,,24339.2422,2396769
,,6.0215,5303,,,6.6774,6486,,,1.6391,1008,,,4.9451,4789,,,1921.012,1820931,,,1116.4374,1041202,,,101.2741,509,,,1091.7945,258259,,,22847.073,19753534,,,33025.7462,1651893,,,1469.8035,4676,,,24826.7164,3537797
,,6.035,5385,,,6.7784,4328,,,1.6453,1021,,,4.9522,3161,,,1949.5672,1869419,,,1116.5595,75034,,,101.6025,1744,,,1091.9163,120869,,,22847.5754,2292981,,,33552.7972,16004336,,,1471.8075,4676,,,24827.2185,21284543
,,6.1711,475,,,6.8734,6097,,,1.651,1183,,,4.9955,4384,,,1949.6892,1854485,,,1132.3141,1043426,,,101.7235,1502,,,1107.6745,819263,,,23149.7145,19732204,,,33553.2991,1048688,,,1472.3084,4676,,,24827.7201,1160479
,,6.1774,437,,,6.9332,5751,,,1.6573,1092,,,5.0172,4754,,,1984.5362,1810167,,,1137.7601,144608,,,101.7583,509,,,1124.9505,75090,,,23303.7005,20365840,,,34193.0751,32294580,,,1474.312,4675,,,24828.222,21118819
,,6.2555,5955,,,6.9392,6602,,,1.6634,1141,,,5.0802,653,,,1984.6582,1874331,,,1141.242,136992,,,101.8793,509,,,1125.0725,977372,,,23555.4875,21290402,,,34193.5774,1161915,,,1474.8135,4676,,,24828.7244,20393373
,,6.3575,1659,,,6.9463,6440,,,1.6694,1153,,,5.0871,4864,,,2018.7791,139000,,,1141.3643,24564,,,102.2073,1635,,,1130.7864,233624,,,23555.9894,21039636,,,35067.8214,33465995,,,1483.3303,224220,,,25235.5374,798760
,,6.3645,1497,,,7.0592,411,,,1.6753,1242,,,5.0944,4631,,,2018.9015,1906503,,,1151.5802,1018701,,,102.3285,5144,,,1137.8993,1007649,,,24159.1925,23151613,,,35599.883,34474675,,,1483.8313,4343,,,25236.0391,22308963
,,6.5011,3263,,,7.0661,6342,,,1.6813,1237,,,5.1005,802,,,2032.4545,1875558,,,1163.5342,1059279,,,102.3631,3290,,,1138.0215,1078408,,,24159.6945,4259763,,,35600.385,32931066,,,1485.8352,4343,,,25236.541,15007192
,,6.5083,5120,,,7.1611,5084,,,1.6874,1279,,,5.1132,4858,,,2084.6032,156304,,,1173.1862,1069541,,,102.4841,3894,,,1138.1433,972753,,,24507.9264,21991910,,,36394.97,33284131,,,1486.3363,4344,,,25757.0824,23744838
,,6.6384,4988,,,7.1683,3925,,,1.6933,1428,,,5.1741,4769,,,2084.7251,1889090,,,1173.3083,1011050,,,102.8125,1393,,,1152.2041,905658,,,24845.061,21782308,,,36395.4724,34130701,,,1488.3404,4344,,,25757.5844,2415845
,,6.6451,4514,,,7.1743,6573,,,1.6995,1398,,,5.2471,4993,,,2084.8473,423481,,,1202.7103,1027584,,,102.9333,1877,,,1174.9534,1025088,,,24845.5631,20192710,,,37148.9752,35690543,,,1488.8411,4343,,,25758.0865,24678615
,,6.6522,6382,,,7.2873,6794,,,1.705,1362,,,5.2612,4916,,,2118.4835,2035431,,,1211.4514,1120669,,,103.9361,1815,,,1181.2204,1007273,,,25479.3663,6532203,,,37664.0032,36282733,,,1507.879,248503,,,26124.3183,24358858
,,6.7353,276,,,7.3013,381,,,1.711,1417,,,5.3081,2464,,,2118.605,244083,,,1228.9673,1132610,,,104.0574,19724,,,1181.3422,127893,,,25618.3212,23197923,,,38231.1352,16148145,,,1508.3805,4532,,,26124.8205,23358678
,,6.7423,1902,,,7.3083,7056,,,1.7175,1457,,,5.3153,4974,,,2127.681,1224870,,,1229.0893,1150214,,,104.1782,13271,,,1183.2792,1035368,,,25625.1185,22601518,,,38231.6373,35707973,,,1510.3844,4532,,,26407.887,4466919
,,6.7495,284,,,7.3155,6530,,,1.723,1494,,,5.3763,4929,,,2172.5705,1975242,,,1235.6764,1007022,,,104.2992,15465,,,1183.4013,1084168,,,25625.62,6918784,,,39015.7013,36058667,,,1510.8855,4532,,,26481.5352,24306579
,,6.8911,4074,,,7.3654,6552,,,1.7294,631,,,5.4425,148,,,2172.692,259162,,,1252.9554,1017347,,,104.4205,20577,,,1197.2185,950848,,,25626.1224,24617836,,,39754.1754,37520445,,,1512.8892,4532,,,26545.1634,2381506
,,6.8984,5266,,,7.431,890,,,1.8732,583,,,5.4791,5151,,,2177.8964,208578,,,1268.4682,877914,,,104.5412,3999,,,1222.3872,205147,,,25626.6243,10445676,,,39754.6773,36675760,,,1513.3901,4531,,,27063.699,24358184
,,6.9055,6435,,,7.4381,2649,,,1.8793,1519,,,5.4932,5188,,,2212.5001,802618,,,1269.6232,1180754,,,104.9041,3878,,,1225.3892,1119790,,,26396.1572,22284304,,,40492.1484,18938411,,,1547.9594,5002,,,27064.2013,6394016
,,7.0172,4074,,,7.4452,7090,,,1.8855,925,,,5.536,5308,,,2223.633,2085514,,,1269.7451,553713,,,105.0254,2548,,,1225.5114,300937,,,26396.6592,25388213,,,41034.7312,35686070,,,1548.4605,38132,,,27064.7033,23859702
,,7.024,5035,,,7.5513,7230,,,1.8912,1470,,,5.5705,269,,,2251.0993,212093,,,1303.1402,1037951,,,105.5091,2744,,,1225.6335,1151445,,,26397.1612,25127068,,,41035.2331,39524547,,,1550.4644,5002,,,27125.8263,25740134
,,7.03,6725,,,7.5573,611,,,1.897,1129,,,5.6623,3896,,,2257.876,311123,,,1303.2623,1188813,,,105.63,14238,,,1225.7551,954951,,,26413.4095,14240044,,,41875.4095,38537402,,,1550.9654,6003,,,27612.2985,26869344
,,7.0374,869,,,7.5644,7294,,,1.9032,1441,,,5.6693,333,,,2304.9444,2216119,,,1320.5902,1080084,,,106.114,2138,,,1250.0971,1049891,,,26676.256,16269317,,,41875.9115,29201838,,,1552.9692,5002,,,27613.3023,26601967
,,7.119,6515,,,7.5712,539,,,1.909,1188,,,5.7524,594,,,2305.0665,2226491,,,1329.3321,113987,,,106.2352,2985,,,1257.2165,1179975,,,27334.0292,25401346,,,42844.3433,27499781,,,1553.4705,6004,,,27683.443,2075903
,,7.2272,6259,,,7.6053,6861,,,1.9152,1190,,,5.758,5414,,,2335.7994,2128513,,,1330.1233,1178909,,,106.7195,3116,,,1257.338,998390,,,27334.531,11813734,,,42844.8454,41334055,,,1557.4783,4911,,,27683.9455,70144
,,7.2642,6576,,,7.6121,7106,,,1.9213,1202,,,5.7904,5447,,,2356.49,913159,,,1330.2453,1092894,,,106.8405,2262,,,1257.4605,1111056,,,27335.0335,15415174,,,43641.4345,25634261,,,1557.9791,47578,,,27747.5734,20701280
,,7.3462,5937,,,7.7012,6535,,,1.9271,1270,,,5.8551,5507,,,2356.6123,2234976,,,1343.5563,1263617,,,107.3244,2262,,,1257.5825,1168615,,,27514.931,25600463,,,43641.9362,41879986,,,1559.9831,4910,,,28145.3682,6609399
,,7.4551,7262,,,7.7253,7419,,,1.9332,1331,,,5.9114,893,,,2376.213,2222746,,,1382.0892,1263932,,,107.4454,2262,,,1286.3983,1124248,,,28063.9864,26804837,,,44481.11,42315352,,,1560.4843,5913,,,28156.3915,541084
,,7.4623,7270,,,7.9472,6521,,,1.9391,1360,,,5.9152,949,,,2398.1143,2193472,,,1382.7581,1249963,,,107.9291,2262,,,1287.9544,493744,,,28064.4882,27307360,,,45179.5043,32520505,,,1562.4884,4911,,,28410.399,252003
,,7.5754,6561,,,7.9541,7374,,,1.9453,1373,,,5.9211,351,,,2398.2363,491776,,,1382.8805,1231061,,,108.015,4503,,,1288.076,1155126,,,28064.9903,25413132,,,45180.0061,43725456,,,1562.9895,5913,,,28410.9015,26900683
,,7.5821,7279,,,7.9613,7183,,,1.9511,1339,,,5.9711,231,,,2417.353,1936463,,,1426.2555,1248776,,,108.05,2261,,,1288.1984,1199298,,,28368.6365,25247789,,,46057.2561,34400901,,,1577.5182,5585,,,28411.4031,253508
,,7.5894,7401,,,8.0491,500,,,1.957,1352,,,5.9765,824,,,2459.0981,2292319,,,1429.4645,1367171,,,108.136,1698,,,1309.1321,1228213,,,28374.6092,26957899,,,46057.7585,44547296,,,1578.0195,67832,,,28941.4623,26513378
,,7.6582,88,,,8.0555,7797,,,1.9635,1481,,,5.978,1384,,,2459.2202,2335574,,,1429.586,1312075,,,108.62,1697,,,1314.1082,1122134,,,29003.4045,26662119,,,46750.1394,43426436,,,1580.0234,5586,,,28941.9641,27180478
,,7.6651,185,,,8.0623,7348,,,1.9691,1704,,,6.015,5149,,,2485.7184,679266,,,1455.2963,1325670,,,108.7411,1698,,,1340.4721,228227,,,29073.0002,27036224,,,46750.6414,39749579,,,1580.5244,6588,,,28950.4824,26476754
,,7.672,5301,,,8.1455,7873,,,1.9753,1672,,,6.0553,213,,,2485.8401,514639,,,1470.1473,80121,,,109.2255,1698,,,1340.5941,1295710,,,29548.1673,28289619,,,47638.9131,45267283,,,1582.5283,5586,,,29251.5845,20018825
,,7.7975,7178,,,8.1523,7408,,,1.981,1650,,,6.1423,5953,,,2485.9621,2210521,,,1485.6084,1347477,,,109.3461,1697,,,1340.7162,1178429,,,29669.1905,25820249,,,47639.4152,1826482,,,1583.0292,6587,,,29252.0865,28127689
,,7.8042,7208,,,8.1591,7590,,,1.9874,1633,,,6.1494,5955,,,2532.182,2398635,,,1485.7305,1382192,,,110.47,6901,,,1340.8383,1279498,,,29669.6921,342388,,,48051.7371,47004559,,,1584.5321,6285,,,29252.5885,307121
,,7.871,7485,,,8.2532,1333,,,1.9932,1555,,,6.1891,307,,,2532.3042,2401915,,,1494.7431,1376505,,,110.591,1777,,,1342.5443,1209703,,,29670.1942,28410818,,,48052.2393,36878204,,,1585.0335,74555,,,29813.2083,20956029
,,7.9585,7386,,,8.2593,7048,,,1.9992,1619,,,6.2014,4249,,,2532.426,2312369,,,1512.6195,107710,,,111.0752,1777,,,1358.0334,1210921,,,29785.4664,23156167,,,48959.0481,46945992,,,1587.037,6284,,,29813.71,27931747
,,7.965,7657,,,8.2663,7958,,,2.0052,1463,,,6.264,387,,,2580.2204,2389271,,,1530.9833,277716,,,111.1965,1778,,,1364.4344,469021,,,29793.1575,28785088,,,48959.5503,38343954,,,1587.538,7286,,,29814.2121,9786800
,,7.9722,7511,,,8.2731,7683,,,2.8333,1271,,,6.3463,4843,,,2580.3423,2491483,,,1531.1053,1428369,,,111.6802,1777,,,1364.5562,1301707,,,30344.037,29734850,,,49689.0055,43353502,,,1589.5425,6285,,,30221.0252,28341068
,,8.0731,7626,,,8.2805,7588,,,2.8391,1608,,,6.4275,6280,,,2646.6483,2106348,,,1531.2263,1391552,,,111.8015,1778,,,1364.6785,308231,,,30344.5395,27326311,,,49689.5072,47395389,,,1590.043,7286,,,30221.5271,28711367
,,8.0803,451,,,8.3074,8036,,,2.8454,1828,,,6.4915,3850,,,2691.0551,2611150,,,1533.9481,1415055,,,113.737,2662,,,1366.494,1289447,,,30475.0191,504508,,,50751.626,42161354,,,1592.047,7698,,,30222.0294,28642879
,,8.0873,7598,,,8.314,8094,,,2.8512,2510,,,6.547,6163,,,2691.1775,2180637,,,1543.7171,85688,,,113.858,54350,,,1372.7965,1246431,,,30672.6933,1339870,,,50752.1281,2028385,,,1592.548,81992,,,30222.5315,9941614
,,8.1745,7584,,,8.3324,1426,,,2.857,2478,,,6.5844,3936,,,2691.2992,2529002,,,1553.9732,436928,,,113.979,39715,,,1384.0404,1329556,,,30673.1953,327654,,,51511.6435,49311895,,,1594.5525,5194,,,30802.1892,11270266
,,8.2655,7588,,,8.4753,7917,,,2.863,2443,,,6.71,5111,,,2733.0424,2498019,,,1554.0951,1450633,,,114.1,38983,,,1384.1623,98439,,,30817.9853,471440,,,51512.1454,5118052,,,1595.0535,8701,,,30802.6911,29762124
,,8.2725,7733,,,8.4822,1008,,,2.8691,2316,,,6.717,4703,,,2733.1644,2673723,,,1576.0255,80487,,,114.2211,23744,,,1394.9401,1208473,,,31217.2804,397792,,,52211.5404,50449135,,,1597.0575,5194,,,30919.9265,5770227
,,8.2791,8026,,,8.6131,165,,,2.8754,2455,,,6.7832,6106,,,2761.9634,2687782,,,1578.356,1474844,,,114.3421,25571,,,1407.1545,1334989,,,31403.1514,27107581,,,52212.0423,2938091,,,1597.5582,6195,,,30920.428,29911860
,,8.2864,7856,,,8.6202,8347,,,2.8812,2429,,,6.8562,6238,,,2793.4213,2651134,,,1600.0744,1419925,,,114.4633,38863,,,1410.301,26020,,,31403.653,1388969,,,52980.5755,49520812,,,1640.1433,5585,,,30920.9302,10769271
,,8.3173,8098,,,8.6262,8313,,,2.8875,2401,,,6.8565,6741,,,2803.4655,2456720,,,1600.1964,1512917,,,114.5844,21801,,,1418.2944,1300011,,,31557.4613,836302,,,52981.0774,7931667,,,1640.6444,130582,,,31151.892,28227316
,,8.4381,6825,,,8.7211,7262,,,2.8932,2436,,,6.863,6707,,,2844.4831,2696747,,,1609.7562,1507349,,,114.9475,2058,,,1433.4132,49009,,,32137.1165,29657952,,,53793.698,52534556,,,1642.6485,5586,,,31268.1255,29757749
,,8.4453,5625,,,8.728,87,,,2.8992,2483,,,6.9404,6513,,,2846.5412,2787086,,,1622.6115,1533781,,,115.0685,3510,,,1433.5353,1388648,,,32268.8801,1448890,,,54648.4041,53608275,,,1643.1491,6587,,,31268.6273,22526072
,,8.5415,168,,,8.7351,8502,,,2.9055,2306,,,6.9542,110,,,2886.5915,2827199,,,1632.8073,1518570,,,115.5525,1332,,,1433.6574,1366658,,,32362.0675,29468626,,,54648.9061,53279324,,,1645.1532,5586,,,31399.8905,29734556
,,8.5482,309,,,8.742,8474,,,2.9114,2306,,,7,6174,,,2886.7135,2746947,,,1640.2464,1572750,,,115.6733,2300,,,1445.036,971586,,,32501.5651,21561563,,,55300.2054,51533740,,,1645.654,6587,,,31573.237,24333128
,,8.649,136,,,8.8893,8321,,,2.9172,2245,,,7.007,6508,,,2889.2553,2829798,,,1672.3114,1513780,,,117.3323,13859,,,1454.4701,241169,,,32677.1942,21213746,,,55838.2793,51964420,,,1701.2655,5586,,,31573.7391,28724876
,,8.662,123,,,8.8962,8218,,,2.9232,2256,,,7.0091,5818,,,2931.361,2723059,,,1672.4333,422241,,,117.4534,1659,,,1454.5921,1166235,,,32758.8584,27457471,,,55838.781,48908541,,,1701.7661,191825,,,31745.0825,29427473
,,8.8115,8505,,,8.9033,3730,,,2.9293,2419,,,7.015,42,,,2931.4834,2876457,,,1677.7881,1603584,,,117.9373,1660,,,1457.7421,1322342,,,33320.9812,30395974,,,56679.4585,54622820,,,1703.7705,5586,,,31745.5843,29979047
,,8.8184,7519,,,8.9102,2009,,,2.9354,2328,,,7.1301,5712,,,2931.605,2854926,,,1700.262,1567320,,,118.0582,1660,,,1462.095,28440,,,33341.743,31831562,,,57268.6343,52442449,,,1704.2714,6588,,,32090.7742,29495178
,,8.9315,1034,,,9.0272,8834,,,2.9411,2311,,,7.1372,6691,,,2986.657,75305,,,1700.3842,1625043,,,118.5421,1659,,,1467.4205,1425314,,,33395.6314,31054002,,,57269.136,53049007,,,1706.2751,5585,,,32272.6383,24620636
,,8.9382,4721,,,9.0341,8751,,,2.9474,2222,,,7.1653,2552,,,2986.7791,90840,,,1710.0961,1643207,,,118.6632,1659,,,1476.496,42719,,,33766.5921,31681170,,,58085.2643,52840683,,,1706.7764,6588,,,32338.7714,28983268
,,8.9454,8097,,,9.0401,1713,,,2.9535,2125,,,7.1745,5633,,,3010.9795,1041159,,,1724.3751,1670966,,,120.7552,3173,,,1476.6182,1431715,,,33794.929,30580867,,,58085.7663,11004693,,,1711.2851,5001,,,32339.2731,1105972
,,9.1041,8677,,,9.1775,8751,,,2.9593,2542,,,7.2534,5420,,,3011.1014,64539,,,1728.092,164267,,,120.876,31949,,,1476.74,8956,,,34235.0281,25920930,,,58759.1095,53172992,,,1711.7862,201784,,,32817.2285,28985000
,,9.1112,7160,,,9.184,8442,,,2.9651,2227,,,7.2605,6702,,,3039.172,18391,,,1728.2142,1668604,,,120.9972,17319,,,1486.3001,1279994,,,34405.1432,16016340,,,58759.6112,54262727,,,1713.7902,5001,,,33133.3605,30977627
,,9.1185,375,,,9.1914,8692,,,2.971,2406,,,7.2783,4288,,,3039.2942,81501,,,1732.2703,125370,,,121.1181,15978,,,1516.9143,49009,,,34577.5323,31743887,,,59316.7221,10740163,,,1714.2913,6003,,,33133.8623,30870380
,,9.2072,7090,,,9.1984,329,,,2.977,1770,,,7.3442,5903,,,3050.6695,59700,,,1739.743,15126,,,121.2393,27973,,,1517.0361,1472237,,,34989.8101,23528367,,,60162.9115,58903625,,,1716.295,5001,,,33272.6401,32013629
,,9.2144,8197,,,9.2725,8813,,,2.983,1781,,,7.399,7170,,,3079.8285,2908869,,,1759.9155,35177,,,121.3601,3047,,,1517.1581,1262476,,,34990.3124,8950381,,,60163.4133,13574321,,,1716.7963,6004,,,33694.4831,30936596
,,9.3332,3197,,,9.2935,8982,,,2.9895,1878,,,7.4115,6214,,,3079.9504,2446228,,,1774.7984,44451,,,121.7235,3053,,,1523.2045,1375646,,,35015.0863,32812200,,,60929.441,58156471,,,1756.8765,5194,,,33694.9855,25581182
,,9.339,8358,,,9.3965,376,,,2.9954,2802,,,7.4183,5370,,,3130.5275,2997498,,,1774.92,1663579,,,121.8442,3779,,,1523.9363,6659,,,35123.6235,20126295,,,60929.9432,17804374,,,1757.377,247155,,,33782.1602,1067646
,,9.3461,4853,,,9.4834,7725,,,3.0013,2604,,,7.5213,7066,,,3130.649,2404724,,,1782.9075,42801,,,122.3284,3030,,,1527.5671,1492725,,,35606.0425,32770193,,,61616.3123,60105486,,,1759.3811,5194,,,33782.6625,31360551
,,9.4954,3069,,,9.555,1320,,,3.0075,2617,,,7.5694,7381,,,3171.7882,3007966,,,1794.102,1633454,,,122.4495,4126,,,1539.0563,88806,,,36179.9124,34270599,,,61616.8143,58771905,,,1759.8825,6196,,,34267.6313,11493737
,,9.502,9082,,,9.5623,9406,,,3.0132,2706,,,7.5763,6906,,,3171.91,3032939,,,1807.7765,1704122,,,122.9333,3029,,,1557.2133,1395986,,,36205.7842,33909523,,,62393.3633,58256052,,,1761.886,5193,,,34790.6762,26755201
,,9.5094,9125,,,9.5695,2441,,,3.0191,2753,,,7.6233,101,,,3176.8723,2967121,,,1834.935,1587555,,,123.0545,3272,,,1557.3355,29405,,,36918.6601,29195107,,,62393.8653,58463072,,,1762.3873,6196,,,34791.1783,2648563
,,9.6631,7908,,,9.576,9014,,,3.0255,2797,,,7.6374,6285,,,3213.0491,3161965,,,1871.7863,39926,,,123.5385,3030,,,1568.46,1161710,,,36919.1622,30623099,,,63047.6694,60783250,,,1769.902,8841,,,34958.0125,31053152
,,9.6692,9301,,,9.6931,462,,,3.0315,2598,,,7.65,6568,,,3228.1741,2845482,,,1880.4312,1793362,,,123.6593,3272,,,1586.2553,1467963,,,37075.2003,33109796,,,63048.1712,49995790,,,1770.4032,7335,,,34958.514,29687743
,,9.8194,8842,,,9.7064,9137,,,3.0375,2509,,,7.7044,68,,,3228.2961,1977113,,,1917.888,85543,,,124.1431,4383,,,1588.4262,1448121,,,37160.6454,18018936,,,63835.742,59218437,,,1772.4075,7336,,,34959.016,1519597
,,9.957,9571,,,9.8131,9467,,,3.0432,2774,,,7.7501,80,,,3257.5775,3122968,,,1919.03,1773744,,,124.2642,5109,,,1611.1752,1463505,,,37420.1645,13959381,,,63836.2443,60533907,,,1772.9084,7336,,,35105.3093,32219579
,,10.1011,8883,,,9.8204,9598,,,3.0493,2686,,,7.7831,6633,,,3257.699,3135481,,,1952.4265,1823049,,,124.7485,3721,,,1614.2085,1095988,,,37672.1645,34898560,,,64550.6693,61891003,,,1774.9125,7336,,,35105.8112,32591186
,,10.2515,860,,,9.827,1234,,,3.055,2711,,,7.7965,102,,,3271.4942,3097708,,,1952.5481,171262,,,124.8691,6524,,,1614.3305,465059,,,37672.6665,35827087,,,64551.1712,63040451,,,1775.4132,7336,,,35497.0934,32313447
,,10.3715,9649,,,9.9144,787,,,3.0614,2758,,,7.84,860,,,3303.1944,3184921,,,1954.9152,189121,,,125.3534,3600,,,1618.3152,1450144,,,37982.011,31226208,,,65331.7282,63977074,,,1822.006,60669,,,35618.8371,1452969
,,10.52,10130,,,9.9214,479,,,3.0674,2623,,,7.8581,7473,,,3303.3165,124020,,,2000.3422,134722,,,125.4745,3963,,,1645.5411,1542019,,,38284.8873,32402821,,,65796.1554,64625852,,,1822.5071,7457,,,35737.0742,32272425
,,10.6173,4940,,,9.928,6698,,,3.073,2615,,,7.9373,7520,,,3310.8195,3157824,,,2037.8524,1873022,,,125.9582,2510,,,1660.553,142909,,,38468.3012,36957595,,,65796.6573,62582436,,,1824.5114,7458,,,35737.5762,32733373
,,10.773,1908,,,10.0411,9438,,,3.0795,2502,,,7.9491,6870,,,3345.3022,3227110,,,2077.7825,1848709,,,126.079,3842,,,1660.6751,1130782,,,38972.2603,35646328,,,66656.3724,64140782,,,1825.0121,7457,,,36160.9224,657384
,,10.8812,10654,,,10.0552,229,,,3.0855,2419,,,8.035,175,,,3377.8515,3221110,,,2077.904,1961121,,,126.5632,52368,,,1660.7974,1472244,,,39087.5384,11246011,,,67338.2331,21656453,,,1827.016,7457,,,36488.0764,32386462
,,11.0191,10206,,,10.1004,1105,,,3.091,2430,,,8.1,5894,,,3377.973,159627,,,2079.4784,1917627,,,126.6843,1337,,,1666.8383,1494156,,,39149.8431,37136341,,,67898.8523,66189311,,,1827.5172,7458,,,36488.5782,1531075
,,11.169,5988,,,10.1074,9494,,,3.0973,2608,,,8.2342,7578,,,3378.0951,3315710,,,2101.549,1943448,,,127.1682,1338,,,1687.288,94053,,,39514.8423,35994650,,,67899.354,65462079,,,1841.0442,79745,,,36489.08,34284931
,,11.415,11031,,,10.161,8103,,,3.1035,2716,,,8.2415,1791,,,3425.8883,3345029,,,2133.6844,2044827,,,127.2894,1338,,,1698.5514,1579011,,,39617.2772,35511255,,,68660.3722,66853297,,,1841.5452,7458,,,36923.4482,34953093
,,11.422,10455,,,10.1682,246,,,3.109,2485,,,8.2764,7762,,,3426.01,157812,,,2182.4475,2088059,,,127.7732,1337,,,1698.6733,1586493,,,39648.61,38137416,,,68660.8745,66491291,,,1843.0482,81292,,,36923.9501,4101978
,,11.5594,11139,,,10.2815,9651,,,3.1154,2485,,,8.3312,7945,,,3437.0224,3327651,,,2182.5691,2104574,,,127.8943,1095,,,1709.9164,1494674,,,39921.2035,38509768,,,69394.8384,67891084,,,1843.549,7999,,,36924.4525,34409176
,,11.5662,11235,,,10.2881,1263,,,3.1214,2519,,,8.3382,6042,,,3481.3063,2101554,,,2195.3961,2093111,,,127.9801,1881,,,1728.1882,1595233,,,40131.8051,35183761,,,70087.22,66591833,,,1845.0523,8961,,,37109.3225,34941820
,,11.573,11148,,,10.3774,10101,,,3.127,2411,,,8.345,7881,,,3483.7274,3314452,,,2202.4632,2113670,,,128.1011,9930,,,1744.0494,1611184,,,40308.4282,18413771,,,70771.0854,68255766,,,1845.5533,8961,,,37320.244,35307430
,,11.7093,776,,,10.3842,6453,,,3.1334,2341,,,8.4042,689,,,3520.6312,3365584,,,2227.2174,2138270,,,128.5853,1881,,,1744.1714,1640688,,,40702.7644,38261937,,,70771.5871,68315236,,,1847.0563,9503,,,37360.826,33707305
,,11.883,7246,,,10.5515,4356,,,3.139,2448,,,8.428,7790,,,3520.753,260870,,,2235.8602,2146906,,,128.7062,2123,,,1744.2932,1656243,,,41158.1252,12663293,,,71689.9193,69712419,,,1847.557,9502,,,37361.3283,16800616
,,11.9911,11648,,,10.5643,10105,,,3.1455,2492,,,8.5025,8153,,,3531.6443,3394225,,,2266.6635,2175025,,,129.1903,1881,,,1755.1721,90426,,,41342.2223,38718159,,,71690.4214,67547209,,,1849.06,10463,,,37596.2981,35367880
,,12.093,6299,,,10.5711,6845,,,3.1571,2373,,,8.5094,7488,,,3573.2664,85420,,,2266.7853,2192571,,,129.3111,2122,,,1765.9421,71309,,,41403.163,38107853,,,72145.3282,71388394,,,1849.5614,10464,,,37596.8004,34733968
,,12.1001,6066,,,10.665,8828,,,3.1631,2649,,,8.5375,7455,,,3581.3743,3463075,,,2294.3042,60895,,,129.795,2083,,,1771.6401,243587,,,41570.9465,38680881,,,72145.8301,70384159,,,1851.0643,11006,,,38058.2222,35678536
,,12.1062,11572,,,10.672,10099,,,3.1815,2916,,,8.569,8175,,,3610.0501,3456895,,,2310.2235,983993,,,129.916,11719,,,1771.762,1640285,,,41910.6254,22429642,,,73082.1984,72004459,,,1851.5655,11006,,,38058.7245,36045416
,,12.1891,8672,,,10.6791,1119,,,3.1872,2827,,,8.6064,631,,,3610.1724,2551254,,,2310.3453,1024407,,,130.3143,1941,,,1788.2075,1621818,,,42135.8073,39700780,,,73082.7002,70173458,,,1869.6014,108247,,,38278.163,31124593
,,12.196,11187,,,10.7345,8809,,,3.1932,2827,,,8.6125,7548,,,3640.9055,104780,,,2327.5281,39082,,,130.4005,2084,,,1789.7933,1697043,,,42438.1775,3392624,,,73887.8063,72879447,,,1870.1023,6843,,,38278.6652,17744053
,,12.3514,12002,,,10.8025,9766,,,3.1991,2791,,,8.6615,8065,,,3674.5432,3570984,,,2369.9305,2236993,,,130.435,12186,,,1789.9155,17912,,,42438.679,39196757,,,73888.3082,71712810,,,1872.1063,6843,,,38675.9591,35946574
,,12.3584,8698,,,10.8091,463,,,3.2054,2815,,,8.7043,8325,,,3674.6655,3585758,,,2382.0973,102313,,,130.5212,2325,,,1798.2651,1308543,,,43277.3523,39578968,,,74614.256,72738068,,,1872.607,6842,,,39092.792,37044589
,,12.3651,1283,,,10.8992,9511,,,3.2111,2821,,,8.7331,7798,,,3716.7723,3604640,,,2426.3833,2277967,,,130.919,1941,,,1807.9311,75184,,,43277.8542,39231065,,,74614.7584,70695130,,,1874.6115,6843,,,39093.796,35804264
,,12.494,8904,,,10.9061,7199,,,3.217,2773,,,8.7763,6819,,,3716.8944,3583999,,,2426.5055,2333733,,,131.0054,2084,,,1820.7723,48525,,,43425.6502,41158669,,,75638.8015,74881739,,,1875.112,6842,,,39540.1884,37423461
,,12.5012,12036,,,10.913,831,,,3.2231,2767,,,8.8555,6880,,,3727.1803,3060626,,,2451.2431,2318298,,,131.0405,2183,,,1820.8945,1734474,,,43846.7233,40799430,,,75639.303,73122383,,,1919.7015,158279,,,39621.3515,38613187
,,12.6453,12418,,,11.0431,1772,,,3.2291,2796,,,8.8923,8389,,,3758.5171,3097691,,,2458.6904,2348842,,,131.126,2325,,,1824.6302,1671147,,,44095.9865,41831135,,,76370.2613,3236457,,,1920.2023,7177,,,39621.8532,33295048
,,12.777,12507,,,11.0493,240,,,3.2354,2747,,,8.9161,7919,,,3758.639,2633973,,,2502.0081,2383855,,,131.5241,1941,,,1836.61,62480,,,44096.4884,39393646,,,76370.7634,74588393,,,1922.2062,7176,,,39644.9003,35103269
,,12.9271,11964,,,11.1333,10239,,,3.2414,2765,,,9.0613,8422,,,3777.3954,132173,,,2536.791,2401409,,,131.6455,2183,,,1852.946,1528960,,,44159.6665,41504259,,,77005.5291,76449088,,,1922.7074,7177,,,40100.8114,1032081
,,13.0653,12758,,,11.1403,9936,,,3.2475,2856,,,9.0673,8578,,,3810.4262,3058364,,,2538.6711,269010,,,132.1292,1600,,,1860.4621,1767227,,,44485.2633,41794252,,,77006.031,76248932,,,1924.7115,7177,,,40101.3134,38591195
,,13.2023,12857,,,11.1474,10622,,,3.2531,2909,,,9.188,8839,,,3831.1183,201143,,,2538.7934,226282,,,132.2501,41288,,,1860.5842,1742386,,,44485.7653,41897267,,,77268.5545,261522,,,1925.2123,7177,,,40327.2653,39067763
,,13.3052,12879,,,11.1544,2392,,,3.2595,2952,,,9.2291,8717,,,3855.196,894718,,,2563.6542,198749,,,132.7344,1601,,,1861.4324,1733722,,,44594.7174,41753043,,,77395.3085,387272,,,1927.2163,165624,,,40575.7625,38395257
,,13.4552,361,,,11.2474,11014,,,3.2652,3030,,,9.2423,8817,,,3877.823,3429697,,,2585.9821,397311,,,132.8554,1842,,,1887.5535,1713572,,,44929.3861,42916751,,,77648.3123,250999,,,1927.7174,10004,,,40576.2644,38768951
,,13.6293,510,,,11.367,10488,,,3.2714,3043,,,9.3032,8269,,,3877.9455,960445,,,2641.6423,2127322,,,136.2081,3135,,,1892.5302,1832940,,,45111.5671,42011925,,,77648.8143,252003,,,1929.721,10003,,,40647.4073,1325170
,,13.7375,13173,,,11.3743,10330,,,3.2772,3007,,,9.3161,8947,,,3912.4311,3662365,,,2641.764,2539553,,,136.2431,30619,,,1893.9831,211535,,,45670.1284,41262097,,,78402.8202,73550740,,,1930.222,10003,,,40993.5991,39547585
,,13.8574,10576,,,11.4573,10762,,,3.2835,3072,,,9.329,8902,,,3948.124,3869790,,,2671.5873,311160,,,136.3294,2282,,,1911.875,1793664,,,45822.4872,4901189,,,79160.3304,76846817,,,1932.2263,10004,,,40994.1011,30831211
,,13.9641,13464,,,11.4642,10262,,,3.2895,3098,,,9.4502,9028,,,3956.8371,3816205,,,2687.8641,232452,,,136.3642,1699,,,1941.8844,1764734,,,46128.5434,44055672,,,79160.8321,77147404,,,1932.7274,6497,,,41086.787,555623
,,14.1154,13695,,,11.4981,10651,,,3.2955,3144,,,9.4503,8967,,,3995.6772,3728139,,,2712.4863,212183,,,136.8133,2282,,,1944.8054,165073,,,46129.0455,44438103,,,80585.1742,4116714,,,1957.7773,196430,,,41087.2891,4560422
,,14.122,13818,,,11.5053,11015,,,3.3014,953,,,9.4681,8705,,,4006.8103,3801598,,,2725.6161,2620201,,,136.8482,1699,,,1944.9271,1870416,,,46440.7223,42103458,,,81131.7653,79344993,,,1958.278,7177,,,41097.3104,39439565
,,14.2231,13928,,,11.5715,10628,,,3.4394,2110,,,9.5533,9265,,,4028.71,3433465,,,2725.738,2578175,,,136.9342,2281,,,1945.0495,1262846,,,46593.9722,45258689,,,81132.2675,79118842,,,1960.2825,7177,,,41238.5933,609038
,,14.2302,13886,,,11.5783,730,,,3.4454,2206,,,9.5602,9233,,,4047.7073,457057,,,2796.7641,2649124,,,136.9691,1700,,,1955.0933,1880830,,,46817.9194,45056415,,,81742.9872,80483374,,,1960.7831,7176,,,41718.051,37979152
,,14.3971,13200,,,11.6735,2654,,,3.4515,2191,,,9.736,9150,,,4047.8295,3944304,,,2825.1381,262882,,,137.418,2281,,,1980.2425,498169,,,46818.4213,44758599,,,82463.9273,80199063,,,1962.7871,7176,,,41718.5535,1292905
,,14.4032,282,,,11.6791,11334,,,3.4571,2761,,,9.8062,8579,,,4077.354,3695171,,,2835.8474,2222307,,,137.5391,2281,,,1992.4835,1921339,,,47432.3835,45336306,,,83381.7563,5711898,,,1963.2881,7176,,,41928.4732,36698044
,,14.5532,14029,,,11.6862,2254,,,3.4634,2832,,,9.924,9616,,,4121.0331,3920857,,,2879.4681,2633567,,,137.9375,5117,,,1992.6051,1583377,,,47529.339,45119911,,,83382.2583,4975429,,,2063.4885,7546,,,42358.332,41099143
,,14.7211,722,,,11.7812,11117,,,3.4695,2713,,,9.9433,9342,,,4158.5434,3557837,,,2881.7065,473121,,,138.0581,2310,,,1997.9093,1850309,,,47529.8413,45734432,,,84321.6344,81748816,,,2063.9893,51218,,,42358.8341,40795464
,,14.8294,14449,,,11.7882,8148,,,3.4755,2260,,,9.9573,502,,,4158.6652,4010914,,,2881.8283,2223397,,,138.5421,2310,,,2001.6814,1480447,,,47530.3432,37267192,,,85143.2755,79588292,,,2065.9935,8103,,,42359.3362,40849117
,,14.9671,811,,,11.817,569,,,3.4815,2272,,,10.0604,9716,,,4158.787,4012468,,,2930.9535,2544426,,,138.6632,2310,,,2029.8755,193152,,,47881.5453,46299570,,,85749.9872,83264189,,,2066.4943,53280,,,42838.7941,40195359
,,15.0811,14699,,,11.8243,11359,,,3.487,2496,,,10.0774,8634,,,4211.6625,4049483,,,2933.435,2736013,,,139.147,2310,,,2030.0961,286299,,,48134.5512,45418825,,,86656.7934,5878569,,,2067.9974,9550,,,42839.2962,41580023
,,15.2361,14852,,,11.9423,1193,,,3.4932,2730,,,10.0902,9628,,,4211.7842,3854338,,,2967.0113,2811888,,,139.2684,2311,,,2048.3683,1872483,,,48479.9751,46711443,,,87149.7772,85265239,,,2068.4983,10552,,,43328.7742,40932261
,,15.3695,14847,,,11.9561,11381,,,3.4994,2629,,,10.1694,9713,,,4251.9555,3480672,,,2967.1332,1242475,,,143.3824,10363,,,2048.8733,1974647,,,48607.4964,46342683,,,87150.2794,4367053,,,2070.0012,9605,,,43448.5141,40458480
,,15.5132,14850,,,12.0454,11465,,,3.505,2652,,,10.1761,9797,,,4252.077,4119019,,,2982.8645,1307091,,,143.5033,2311,,,2068.3553,2015400,,,48863.5084,1491335,,,87967.9121,1814959,,,2070.5023,10608,,,43557.7334,41617054
,,15.6574,14913,,,12.0524,11272,,,3.511,2388,,,10.2435,9654,,,4252.1995,3936812,,,3011.8443,2904351,,,143.9873,2310,,,2073.6582,91250,,,49220.2214,4227296,,,88715.4053,86200335,,,2072.0055,11053,,,43558.235,34444370
,,15.7951,6901,,,12.177,954,,,3.5171,2622,,,10.2892,9916,,,4292.1275,4157756,,,3053.1631,2855863,,,144.1082,2310,,,2077.7942,1745672,,,49462.9382,47875906,,,89327.1274,87314163,,,2072.5064,12054,,,44241.6004,41419234
,,15.9094,2282,,,12.19,1080,,,3.5232,1085,,,10.3024,9444,,,4292.2493,617625,,,3053.2854,1419257,,,144.5923,2311,,,2085.66,17063,,,49817.9151,48055687,,,90163.7932,88575527,,,2074.0091,11109,,,44242.102,41727345
,,16.034,2381,,,12.2032,1001,,,3.529,551,,,10.3802,611,,,4292.3713,4097280,,,3061.0925,2870074,,,144.7131,2310,,,2099.0693,1930886,,,49820.9223,47555597,,,90164.2953,88402366,,,2074.5104,12111,,,44287.1934,42588814
,,16.1915,15647,,,12.2971,11833,,,3.5354,466,,,10.4313,10045,,,4337.1392,4143453,,,3080.3881,2390859,,,147.945,15118,,,2116.0321,2002628,,,50237.4854,48726574,,,90725.9172,80914926,,,2076.0133,8145,,,45008.6345,42360097
,,16.3231,15817,,,12.4173,11956,,,3.5414,467,,,10.435,9973,,,4337.2611,4154833,,,3089.4072,2833449,,,148.0661,2307,,,2116.6384,47920,,,50349.4782,48838515,,,91518.9981,90448393,,,2076.5144,63866,,,45009.1365,39563529
,,16.4435,15982,,,12.4234,1731,,,5.839,2358,,,10.4911,10129,,,4378.0371,4013747,,,3126.6105,2884903,,,148.5503,2308,,,2116.8572,1967693,,,50525.8312,49015492,,,91519.5004,90510998,,,2078.5181,8146,,,45051.2212,37850412
,,16.581,16136,,,12.4552,1009,,,5.8455,2239,,,10.5384,142,,,4378.1593,4117575,,,3139.6232,374209,,,148.5852,4142,,,2143.3803,26622,,,50726.9634,49220397,,,92277.5143,85628346,,,2079.0195,9148,,,45956.5293,39390487
,,16.7131,14483,,,12.5134,1740,,,5.851,4756,,,10.5573,10080,,,4406.9562,4244514,,,3174.5265,1769340,,,148.671,2307,,,2149.649,1941621,,,50752.7851,48487311,,,92721.9024,89669678,,,2081.0231,8145,,,45957.0311,6021065
,,16.8202,16349,,,12.5201,10638,,,5.857,4738,,,10.6614,9930,,,4438.4163,4199224,,,3174.5932,3016133,,,148.7061,59771,,,2169.6385,1998463,,,51402.0691,48885979,,,93758.468,91243180,,,2081.5243,9148,,,45957.5334,42959470
,,16.9474,16416,,,12.5271,11940,,,5.8634,4654,,,10.6683,247,,,4455.7191,4128142,,,3203.4452,2653639,,,148.8275,45156,,,2169.7601,422214,,,51624.5132,1225858,,,93758.9702,3266857,,,2083.0274,8341,,,45958.0351,44585741
,,16.9544,16383,,,12.6381,12048,,,5.869,4596,,,10.7084,273,,,4455.8414,4322971,,,3239.1405,3022134,,,148.9485,42106,,,2174.6013,57600,,,51625.0151,804302,,,94298.0474,93290015,,,2083.5281,70586,,,46203.0252,44944221
,,17.0793,3696,,,12.7295,12254,,,5.8755,4608,,,10.7231,639,,,4457.7784,4261408,,,3245.0704,3126854,,,149.0694,20109,,,2195.5094,2033268,,,52085.9343,49999671,,,95190.8272,94343405,,,2085.5324,8341,,,46516.1515,45053078
,,17.1932,16369,,,12.7361,12402,,,5.881,5122,,,10.7961,10278,,,4477.139,4117120,,,3260.0033,276063,,,149.1554,2308,,,2209.8134,1309486,,,52086.436,630456,,,95761.4665,90160801,,,2086.033,9342,,,46516.6531,41190915
,,17.2004,1970,,,12.7433,11935,,,5.887,5075,,,10.8442,10374,,,4504.7244,4226983,,,3282.7004,3058343,,,149.1903,30842,,,2209.9354,2050543,,,52086.9383,26601113,,,95761.9683,8905111,,,2088.0375,8341,,,46517.1553,44166225
,,17.2064,16638,,,12.8251,12296,,,5.8933,5066,,,10.8774,10245,,,4529.65,4107194,,,3284.6883,3166499,,,149.2761,2307,,,2230.9631,1827693,,,52155.0753,50644058,,,96436.816,1684458,,,2088.5381,9342,,,47196.0113,44931741
,,17.331,16668,,,12.8323,12326,,,5.8995,5078,,,10.9294,10658,,,4529.7723,4435862,,,3332.9151,1738306,,,149.3114,41984,,,2245.0261,952348,,,52181.3675,1215581,,,97079.0961,94738528,,,2124.1095,7546,,,47259.1382,44028439
,,17.3382,16777,,,12.9743,12523,,,5.9052,5275,,,10.9573,10542,,,4553.7311,4403241,,,3333.0373,3185438,,,149.4324,17058,,,2253.712,2064682,,,52772.8095,50507682,,,97079.5984,1087672,,,2124.6104,111960,,,47259.6405,42604190
,,17.475,3142,,,12.9813,12747,,,5.911,5239,,,10.9705,10590,,,4590.6342,4501710,,,3340.3491,2105772,,,149.7951,4021,,,2279.6075,1729899,,,53166.0953,50849806,,,98281.9973,770132,,,2126.6142,7546,,,47921.963,45295289
,,17.4823,16876,,,12.9884,12523,,,5.9172,5257,,,11.1065,10838,,,4636.3725,4560701,,,3373.0873,708466,,,149.9165,4989,,,2292.4604,2146216,,,53680.6235,51453360,,,98282.499,1502094,,,2127.1152,8547,,,47942.5054,45426998
,,17.489,2061,,,12.9955,12489,,,5.9235,5270,,,11.1402,981,,,4645.2061,4519102,,,3407.8143,3292699,,,150.4003,3295,,,2309.0115,2147241,,,54265.2913,52251607,,,98361.1572,97101518,,,2129.1191,7546,,,48396.9134,41519032
,,17.6241,16552,,,13.1074,11009,,,5.9291,5341,,,11.2034,10774,,,4688.8864,4585249,,,3411.6192,2216004,,,150.521,4262,,,2338.5363,2145378,,,54485.732,45663620,,,99453.836,97926190,,,2129.6205,8548,,,48853.8265,46841072
,,17.7995,17468,,,13.1143,12900,,,5.9352,5329,,,11.2905,10983,,,4689.0083,4591107,,,3429.1102,2991795,,,150.6071,2410,,,2341.8294,2119817,,,54919.599,52644421,,,99454.3381,94080579,,,2133.1272,7546,,,48854.328,48097164
,,17.9191,16906,,,13.12,12215,,,5.9414,5371,,,11.3654,10877,,,4723.9763,4620416,,,3477.3895,3356793,,,150.7283,3018,,,2341.9515,1192417,,,55106.9743,2904680,,,100377.1792,97303648,,,2133.6283,120996,,,48980.08,47190571
,,18.0572,7216,,,13.1733,13015,,,5.9472,5384,,,11.372,10793,,,4724.0982,4635240,,,3481.9211,3056584,,,151.0053,18148,,,2373.3851,740061,,,55685.1291,54157602,,,100377.6811,97821509,,,2135.632,7545,,,49381.3823,45553806
,,18.207,17821,,,13.1801,12469,,,5.953,5501,,,11.3794,10949,,,4759.5501,4670629,,,3492.3944,3322938,,,151.1262,3749,,,2388.6322,2256022,,,55967.1932,53450509,,,101321.5663,99545692,,,2136.1331,8547,,,49412.4454,46657736
,,18.2964,5057,,,13.3242,4442,,,5.959,5466,,,11.4405,1332,,,4759.6722,4636608,,,3547.8671,2462295,,,151.9383,3333,,,2393.2562,1833048,,,56496.25,53528349,,,101819.561,99618364,,,2138.1374,7546,,,49412.9472,43467194
,,18.4352,5424,,,13.5202,12892,,,5.965,5458,,,11.5523,586,,,4759.7943,4643305,,,3587.8622,3376736,,,152.0591,33897,,,2416.4631,2268950,,,56729.2162,50538424,,,102126.174,98318039,,,2138.638,8547,,,50012.6453,4663780
,,18.5433,17849,,,13.6245,12792,,,5.9712,5020,,,11.5794,11049,,,4796.939,4694174,,,3597.115,2562955,,,152.1801,19308,,,2439.8434,2321529,,,57100.458,54836775,,,102929.7795,100916706,,,2173.7085,118275,,,50017.1552,16718754
,,18.6575,16841,,,13.7492,12509,,,5.977,5062,,,11.5861,1975,,,4797.0614,126176,,,3630.4545,3509011,,,152.3015,12965,,,2462.5654,2232369,,,57441.64,51884902,,,103677.2661,101413179,,,2174.2093,160943,,,50493.6075,49485670
,,18.6704,18326,,,13.8444,26,,,5.9833,4942,,,11.5895,11120,,,4813.7603,4680737,,,3644.5482,3526349,,,152.5781,4620,,,2478.0813,2169213,,,57891.5394,53205568,,,103677.7681,100047626,,,2174.71,412862,,,50494.1092,48829776
,,18.8194,17967,,,13.8515,660,,,5.9891,5107,,,11.7093,11404,,,4851.6312,4700171,,,3679.2171,3547072,,,152.6645,49200,,,2504.7953,2063773,,,58209.1743,54345157,,,104704.3163,102691313,,,2175.2114,12855,,,50619.3605,43160820
,,18.8331,7600,,,13.9532,13603,,,5.9955,5089,,,11.7433,2301,,,4851.7532,4635111,,,3679.339,3575810,,,152.6991,23254,,,2517.8914,2169952,,,58823.4014,55552766,,,104704.8181,100750391,,,2176.7144,12354,,,50996.1133,48894760
,,18.9634,18580,,,14.0431,13542,,,6.0015,2623,,,11.9405,11676,,,4851.8753,4781994,,,3694.2802,3561338,,,152.7854,2749,,,2533.4735,2392564,,,58915.5862,56159279,,,105571.5492,103474644,,,2177.2155,11352,,,50996.6153,41915381
,,18.9692,18059,,,14.0504,13107,,,6.0073,2623,,,11.9472,11680,,,4893.255,4575464,,,3719.8733,3534415,,,152.8203,19810,,,2566.5072,2068828,,,59451.1562,54547420,,,105764.9365,102923317,,,2179.2193,11351,,,51332.7873,48555585
,,19.1315,17371,,,14.18,13291,,,6.013,4159,,,11.9683,10645,,,4893.3775,144568,,,3742.6813,3595088,,,152.9411,7731,,,2569.5595,2397965,,,59775.3045,57113574,,,106964.3312,104311467,,,2179.7203,10350,,,51435.9942,1468947
,,19.2031,18684,,,14.1873,150,,,6.0194,4250,,,12.062,11604,,,4893.4992,4839754,,,3757.7464,3654242,,,153.2693,4467,,,2586.9574,2195667,,,60180.6143,57394408,,,107870.1352,105674339,,,2181.724,11060,,,51690.0024,255516
,,19.3531,17224,,,14.2002,100,,,6.025,5065,,,12.119,11774,,,4935.7264,4788099,,,3791.6875,3636401,,,153.3041,4015,,,2600.8992,2460038,,,60558.3693,58041938,,,107870.6372,104939066,,,2182.225,124787,,,51690.5043,47844211
,,19.3592,18015,,,14.3431,13919,,,6.0311,5053,,,12.1493,11922,,,4935.8483,228421,,,3801.5482,3516480,,,153.3905,4709,,,2619.0232,2498634,,,61102.9573,56458249,,,108593.0783,107048870,,,2184.2293,12655,,,52156.4351,466937
,,19.527,19181,,,14.4875,12434,,,6.0373,4951,,,12.1953,11719,,,4935.97,80702,,,3812.0764,3469801,,,153.4255,4984,,,2659.1965,2540980,,,61346.9453,58570273,,,108593.5803,106328755,,,2184.7303,172288,,,52156.9372,49852045
,,19.6654,319,,,14.6015,14265,,,6.0435,4927,,,12.2591,162,,,4966.9445,176995,,,3825.6892,3446816,,,153.8744,4467,,,2662.852,2440445,,,61761.7742,57812745,,,108999.3914,104467128,,,2186.7344,12655,,,52157.4394,51116689
,,19.8392,18580,,,14.7281,14162,,,6.0494,5119,,,12.2842,886,,,4967.0664,82154,,,3850.6763,3563683,,,153.995,4708,,,2662.9741,1557967,,,62283.8171,60019064,,,109946.7803,88595250,,,2187.2353,13656,,,52343.8121,907821
,,19.9714,18693,,,14.8472,13642,,,6.0555,5041,,,12.2914,10917,,,4970.0921,4692716,,,3852.5523,2733208,,,154.479,5026,,,2697.3114,2563977,,,62708.6665,60216574,,,109947.2823,107171829,,,2189.2391,15068,,,52558.742,2475116
,,20.0554,19593,,,15.0454,13743,,,6.0615,5612,,,12.3751,355,,,5003.849,4885642,,,3899.1982,3662434,,,154.514,5652,,,2714.884,2618355,,,62936.121,60405963,,,110693.7714,108350186,,,2189.7401,17073,,,52559.2442,49952125
,,20.0613,835,,,15.1711,14739,,,6.0673,5208,,,12.4124,237,,,5003.9712,4944515,,,3932.5954,3834303,,,154.6003,5511,,,2715.0064,2548655,,,63456.1602,59495820,,,110694.273,106594193,,,2191.744,15159,,,52724.5753,45933327
,,20.0684,19054,,,15.2612,14566,,,6.0731,5346,,,12.4485,476,,,5011.3533,118917,,,3936.6484,3765813,,,154.6352,6871,,,2741.5064,2618904,,,63639.026,60180041,,,111522.9264,109007743,,,2192.2451,16161,,,53350.3251,1485644
,,20.217,19874,,,15.375,15063,,,6.0793,4872,,,12.497,12077,,,5055.7582,1518831,,,3961.2121,3756400,,,154.7565,9063,,,2768.0062,2664480,,,64115.4784,61937694,,,111523.4284,109080144,,,2195.2512,8054,,,53350.8275,51338535
,,20.224,656,,,15.3824,14073,,,6.0851,5338,,,12.51,12242,,,5055.8805,132490,,,3986.4362,2613435,,,154.877,5069,,,2768.1281,1726926,,,64553.3532,62113317,,,112464.8084,108417013,,,2195.7523,183251,,,53704.5344,52340619
,,20.3734,19946,,,15.4662,14115,,,6.0912,5339,,,12.553,1568,,,5059.5115,4917912,,,4020.261,3757634,,,155.0845,3938,,,2780.5921,2646095,,,65133.512,61917623,,,113432.7382,111524987,,,2197.7561,8054,,,53839.8055,2148802
,,20.3804,19952,,,15.5681,15220,,,6.0973,4410,,,12.56,1677,,,5101.4961,4997955,,,4025.519,3800708,,,155.2053,5269,,,2815.1993,2066848,,,65485.2151,62267185,,,113433.2405,110932301,,,2198.2575,9057,,,53840.3071,49406401
,,20.516,18667,,,15.6352,14870,,,6.1035,4410,,,12.6075,329,,,5121.8244,4854553,,,4025.6414,3935427,,,155.2401,4948,,,2815.3211,2667948,,,65806.8585,63874824,,,114213.2984,111870065,,,2200.2614,8055,,,54510.646,2355195
,,20.5234,1118,,,15.672,12486,,,6.1092,4364,,,12.6611,529,,,5121.945,106836,,,4089.6494,3926670,,,155.3612,4222,,,2827.3013,2519230,,,66416.0755,64112508,,,114548.9693,112284971,,,2200.7625,9057,,,54511.1482,53754217
,,20.6615,5282,,,15.8071,15094,,,6.1151,5719,,,12.716,138,,,5122.0675,5047956,,,4123.045,3988400,,,155.6892,5169,,,2860.5771,2727742,,,67040.3225,65388055,,,115871.105,114108649,,,2281.9243,18170,,,54566.7601,5483353
,,20.6683,19715,,,15.813,12895,,,6.1213,5748,,,12.7415,889,,,5164.7795,4520876,,,4127.4682,3951818,,,155.81,3232,,,2864.5713,2711167,,,67092.4271,65548277,,,116296.955,99860944,,,2282.4255,9134,,,55227.079,53967818
,,20.8045,20587,,,15.9033,12930,,,6.1271,5598,,,12.7522,155,,,5164.9013,4920346,,,4195.0403,3934204,,,155.8454,4443,,,2900.7523,2689800,,,67534.8114,65960351,,,116297.4572,114535940,,,2284.4295,9134,,,55227.5812,53477412
,,20.811,20308,,,16.0913,15660,,,6.1332,5525,,,12.826,1247,,,5204.467,4481825,,,4195.1621,3974800,,,155.9662,6620,,,2935.7225,2601543,,,68005.2513,66391136,,,117038.4375,115025024,,,2284.93,9134,,,55228.0834,6390445
,,20.973,20179,,,16.3123,15415,,,6.1395,5520,,,12.8332,1015,,,5204.5895,5078137,,,4210.5301,4106989,,,156.2945,2534,,,2950.3643,2714921,,,68443.1263,67123558,,,117250.3612,115236913,,,2286.9341,9133,,,55652.4312,55140439
,,21.2614,20155,,,16.4373,15973,,,6.1455,5502,,,12.8702,448,,,5234.5985,5040132,,,4211.62,3655182,,,156.415,8753,,,2965.732,2831928,,,68814.3682,66298202,,,118510.878,116495442,,,2287.4354,9134,,,55801.2293,6543252
,,21.3875,20847,,,16.444,15722,,,6.1513,5405,,,12.9975,12760,,,5251.6575,3307319,,,4255.2452,4107691,,,156.45,3837,,,2980.9795,2673392,,,69197.6345,67937803,,,119026.9044,116963129,,,2296.9542,33230,,,55801.731,147797
,,21.5305,20532,,,16.5633,16103,,,6.1572,5464,,,13.0283,12722,,,5273.5583,5180466,,,4259.7755,3343120,,,156.5714,4684,,,2996.2263,2872885,,,69634.5074,68374600,,,119027.4064,117236556,,,2297.4551,9133,,,56043.2144,49815590
,,21.6451,20837,,,16.5692,5712,,,6.163,5452,,,13.0823,8217,,,5273.68,3429241,,,4282.5232,4152967,,,156.899,3837,,,3029.8651,2926297,,,70193.1235,68933140,,,120001.8522,118239533,,,2299.4591,9133,,,56275.6794,621243
,,21.7652,21075,,,16.5884,16134,,,6.1692,5435,,,13.0893,12572,,,5273.802,5027522,,,4282.6453,4077010,,,157.0203,1659,,,3029.9872,2621023,,,70339.9172,60478501,,,120775.8985,118671980,,,2299.9605,9134,,,56546.2202,53884602
,,21.8791,21240,,,16.713,16284,,,6.1755,5339,,,13.1011,11057,,,5321.9585,5203681,,,4289.0051,3438160,,,157.5044,3139,,,3031.5613,2644660,,,70827.3915,69567901,,,121531.407,119111512,,,2301.9645,9134,,,56546.7225,269540
,,21.8861,21113,,,16.8573,16091,,,6.1811,5125,,,13.336,8638,,,5322.0803,3501116,,,4356.0911,4241000,,,157.6255,3381,,,3068.7093,2979869,,,70994.225,69985595,,,122295.4284,120649547,,,2302.4651,9133,,,56731.5921,5365406
,,21.8934,21172,,,17.0061,16549,,,6.1873,5125,,,13.343,11149,,,5343.2541,5267947,,,4377.6301,4262745,,,158.1092,3138,,,3070.1624,2713025,,,71420.5771,680361,,,122985.8064,104775524,,,2326.0123,61901,,,56934.9994,657315
,,21.9862,21273,,,17.013,16351,,,6.1933,5496,,,13.4464,13042,,,5343.3762,3484659,,,4412.547,4264943,,,158.2302,3380,,,3106.463,16468,,,71521.279,728357,,,123165.6661,102366237,,,2326.5131,9693,,,57372.3734,5799584
,,21.9931,21354,,,17.0202,16574,,,6.1993,5604,,,13.453,13149,,,5372.1734,5223598,,,4436.0722,4285668,,,161.2552,4425,,,3106.585,57975,,,72685.6042,21879095,,,123842.0151,121635176,,,2328.5175,9694,,,57372.8753,55862557
,,22.3294,21677,,,17.127,16777,,,6.205,5753,,,13.4591,11224,,,5372.2951,3589204,,,4436.1942,4308464,,,161.3763,13817,,,3125.7043,35466,,,73127.9883,2133263,,,123842.5174,121829664,,,2329.0185,9694,,,57428.9885,56118765
,,22.4553,21726,,,17.134,7486,,,6.2114,5543,,,13.5833,13200,,,5383.5494,5239921,,,4480.308,3400047,,,161.4974,21677,,,3126.5521,2759611,,,73731.694,70104498,,,124504.3393,103605910,,,2331.0222,9693,,,57498.6281,7987144
,,22.6233,22238,,,17.1413,16754,,,6.2175,5647,,,13.6082,12790,,,5411.9822,5299780,,,4504.0742,4371145,,,161.532,14830,,,3128.7315,23247,,,74073.8782,71472953,,,125571.9683,2576372,,,2331.523,9694,,,57941.0125,56179495
,,22.7602,22264,,,17.2475,8391,,,6.2234,5755,,,13.6221,13294,,,5427.3492,5314117,,,4528.516,4395646,,,161.6184,4253,,,3160.3132,3012781,,,74311.7971,1829003,,,125572.4704,4160535,,,2340.5414,76962,,,57941.5143,52972542
,,22.8932,22074,,,17.2542,16783,,,6.2295,5785,,,13.6293,13208,,,5427.471,5269426,,,4528.638,4401243,,,161.6531,43334,,,3169.873,3022368,,,74312.2995,1067484,,,126653.1285,6181570,,,2341.0423,9693,,,58116.3645,53781723
,,23.0671,22635,,,17.303,17001,,,6.2355,5825,,,13.8651,13079,,,5459.6562,5364998,,,4544.923,3839510,,,161.7744,28733,,,3194.4373,3085955,,,75435.0413,55804965,,,127318.9585,122464736,,,2343.0461,9693,,,58287.2064,56023273
,,23.2111,22905,,,17.4932,14423,,,6.2412,5862,,,14.0534,11257,,,5499.102,5421146,,,4562.2274,4414622,,,161.8951,23852,,,3194.559,88708,,,75649.4702,67906416,,,128229.2721,8410516,,,2343.547,9693,,,58491.6152,55986599
,,23.3253,22935,,,17.564,17097,,,6.2474,5310,,,14.1,13749,,,5499.2244,5407349,,,4603.8524,4454294,,,161.9815,4132,,,3217.7924,3026975,,,75905.4825,70441772,,,128229.7745,121637061,,,2345.5514,9694,,,58492.1171,53950202
,,23.4273,23169,,,17.571,17301,,,6.2535,5537,,,14.1061,13601,,,5499.3461,5280144,,,4608.0131,4469761,,,162.016,42781,,,3238.4843,3149605,,,76508.6875,26286345,,,128980.7725,123039000,,,2346.0525,9694,,,58689.011,10759995
,,23.594,194,,,17.5904,16860,,,6.2591,5536,,,14.1191,13746,,,5545.6871,4822753,,,4608.1351,3654937,,,162.1023,3889,,,3240.784,3035221,,,76828.326,68547492,,,128981.2741,127219041,,,2365.5911,101771,,,58756.647,12445050
,,23.7394,23359,,,17.7634,17492,,,6.2655,5814,,,14.2643,13709,,,5545.8092,5423698,,,4653.3885,4520488,,,162.137,43756,,,3259.2983,3110946,,,77236.6421,72824991,,,129813.9375,122675794,,,2366.0921,9905,,,59581.2945,57815597
,,23.8473,23292,,,17.7702,17380,,,6.2712,5663,,,14.3244,13734,,,5576.0581,5442990,,,4669.1935,3788354,,,162.2583,58633,,,3296.325,3129172,,,77733.6353,67271519,,,130870.5473,128857398,,,2368.0963,9904,,,59581.7962,57243380
,,23.9914,735,,,17.807,17419,,,6.2773,5724,,,14.3975,13779,,,5576.1804,4421286,,,4671.9025,4576736,,,162.379,6047,,,3296.4474,3142914,,,78315.2972,28725718,,,131509.82,124423105,,,2368.5975,9905,,,59582.2981,57909628
,,24.1233,23302,,,17.9781,16960,,,6.2834,5748,,,14.4581,13735,,,5612.3584,5538150,,,4677.1064,3775795,,,162.5865,4063,,,3302.4984,3124940,,,78441.55,76173066,,,132198.6951,124101468,,,2370.601,9904,,,59693.0203,57428791
,,24.2675,6093,,,18.1962,17017,,,6.2892,5502,,,14.4655,13749,,,5612.4804,5517314,,,4707.7932,3673019,,,162.7071,5393,,,3342.0662,3140791,,,79644.4524,70636239,,,132199.1971,116488742,,,2371.1025,9905,,,59759.6543,56923736
,,24.446,22905,,,18.3393,18107,,,6.2954,5503,,,14.5533,13735,,,5618.6525,5548706,,,4708.1574,4549577,,,162.7425,5927,,,3342.188,3182580,,,79963.5905,72820234,,,133013.8222,129742609,,,2374.1085,110367,,,60430.494,59171471
,,24.579,23995,,,18.4943,17863,,,6.3014,5558,,,14.6142,11305,,,5644.1813,4873487,,,4726.4725,4637693,,,162.8632,5201,,,3346.6665,3127322,,,80343.3363,70887006,,,133014.324,131341889,,,2374.6092,8962,,,60430.9961,58422550
,,24.5861,24168,,,18.5733,17954,,,6.3071,5725,,,14.6871,10826,,,5683.3854,4728650,,,4747.4831,3961605,,,163.1914,3820,,,3382.6045,3222588,,,80343.8384,74536106,,,133594.4835,131773294,,,2376.6132,8962,,,60431.4984,58772188
,,24.6875,23309,,,18.58,17927,,,6.3134,5936,,,14.8381,11492,,,5687.0164,5554019,,,4760.3523,4668279,,,163.3123,4304,,,3382.7265,3228685,,,80583.344,70514791,,,134066.9274,131458741,,,2377.1141,8962,,,60550.7374,56538714
,,24.8134,24301,,,18.6353,17665,,,6.3194,5689,,,14.8732,11501,,,5716.7832,5588139,,,4760.4744,4667989,,,163.347,5200,,,3424.2302,2660633,,,81735.1445,56793405,,,134965.2172,124191148,,,2379.1183,8963,,,60570.2771,57885502
,,24.8264,16178,,,18.7301,18142,,,6.3254,5671,,,14.8803,14108,,,5737.4721,4852101,,,4786.0835,3666367,,,163.4682,4474,,,3430.4025,3258599,,,82097.3682,78075891,,,134965.7194,126065468,,,2379.6193,8963,,,60823.2835,59541169
,,24.9333,24590,,,18.7362,17959,,,6.3313,5629,,,14.9242,14378,,,5755.0171,156739,,,4825.8931,3835404,,,163.9525,4667,,,3453.8775,3306275,,,82535.7124,77923438,,,135704.6931,130806930,,,2383.126,119340,,,61108.3532,57909916
,,25.0593,1645,,,18.7615,18198,,,6.337,5027,,,15.0032,13547,,,5755.139,5616268,,,4838.1551,3842729,,,164.0734,44355,,,3470.3341,3236465,,,83064.8001,80799328,,,135705.195,133091795,,,2383.627,9904,,,61173.9851,58646188
,,25.0665,11061,,,18.9245,18460,,,6.3434,5028,,,15.0762,14733,,,5785.511,5649565,,,4873.0034,4803936,,,164.5575,4201,,,3470.4561,3322908,,,83316.771,72638000,,,136491.7663,126255709,,,2385.6314,9905,,,61603.3431,60568667
,,25.2023,24169,,,19.0654,18450,,,6.3491,5971,,,15.1964,11935,,,5824.4712,5346873,,,4874.0524,4741194,,,164.678,17008,,,3483.1623,3328431,,,83317.2733,80648653,,,137175.1313,132103578,,,2386.1323,9905,,,61979.0945,59597357
,,25.2092,24665,,,19.072,18549,,,6.3551,5528,,,15.2275,14446,,,5836.8145,2538609,,,4904.3425,4715642,,,165.1623,4546,,,3537.6132,3102120,,,83966.6013,81278819,,,137873.0213,135859953,,,2388.1363,9905,,,61979.5964,60375906
,,25.3655,24961,,,19.163,376,,,6.3614,5432,,,15.3601,13856,,,5864.4015,5695424,,,4949.92,4345027,,,165.2832,5513,,,3537.735,3444649,,,84470.6081,81954507,,,137873.5232,133672207,,,2388.6374,9905,,,62005.6491,60243702
,,25.3724,12589,,,19.2693,142,,,6.3675,5432,,,15.5365,12210,,,5877.2284,2624277,,,4952.0163,4877803,,,165.7673,4806,,,3538.946,3316063,,,84490.616,79508564,,,138291.3585,64526294,,,2408.1764,144441,,,62291.7211,61284103
,,25.3792,24993,,,19.2763,12840,,,6.3733,5490,,,15.643,14866,,,5920.3032,5678131,,,4967.345,4783423,,,165.8882,5048,,,3549.5954,3396550,,,85727.1174,76017432,,,139689.6473,137486838,,,2408.6774,9905,,,62371.882,61470624
,,25.527,2263,,,19.3821,241,,,6.3793,5327,,,15.7824,13804,,,5920.425,5816842,,,4980.9351,4906754,,,166.3722,4806,,,3590.7361,3473157,,,86226.582,81339910,,,139690.1491,137254392,,,2410.6815,9905,,,62640.4195,60125668
,,25.533,25027,,,19.4915,13130,,,6.3853,5370,,,15.8373,14748,,,5962.8952,5817029,,,4994.3291,4436063,,,166.4935,5048,,,3590.858,3501916,,,86704.5694,82956978,,,140957.6782,138879998,,,2411.182,9904,,,62640.9211,267535
,,25.6665,24661,,,19.5402,137,,,6.3911,5844,,,15.8983,12716,,,5963.0172,5859396,,,5025.9473,4536119,,,167.4261,5123,,,3597.7564,3464899,,,86931.0225,79093574,,,140958.1804,137871110,,,2413.1862,149308,,,62878.897,506013
,,25.6731,25287,,,19.7671,19436,,,6.3972,5840,,,15.9162,15412,,,6009.722,285558,,,5061.7632,88478,,,167.5474,2928,,,3627.402,3494540,,,87140.4074,75935724,,,142360.4783,140284207,,,2413.6873,11759,,,62879.3995,60532366
,,25.7795,25367,,,19.7732,19475,,,6.4035,5852,,,15.9894,12753,,,6009.8441,5935660,,,5073.1013,4214744,,,168.0311,2927,,,3627.5244,3464024,,,88086.83,83835393,,,142360.9805,129970921,,,2415.691,11760,,,63025.6922,61515242
,,25.9044,25604,,,19.7925,19442,,,6.4092,5957,,,16.0551,14386,,,6037.6732,5919307,,,5111.1312,95859,,,168.1525,2928,,,3640.3513,3478132,,,88443.5433,83131963,,,143322.3983,138261387,,,2416.192,11759,,,63255.1513,59347435
,,25.9115,25457,,,19.8875,241,,,6.4152,6004,,,16.0741,13677,,,6037.7954,5834666,,,5111.2524,4547742,,,168.6364,6308,,,3643.8615,3510829,,,89127.3692,86611050,,,143322.9004,136844140,,,2418.1964,11760,,,63564.269,937377
,,25.9185,19099,,,20.0131,222,,,6.4213,5910,,,16.1871,15690,,,6079.9025,5929849,,,5125.495,4991455,,,168.7571,3502,,,3691.1734,3449301,,,89272.198,86755988,,,144783.3141,139197777,,,2418.6975,11760,,,63564.7715,61425252
,,26.0314,25498,,,20.1633,15087,,,6.4275,5911,,,16.2614,13563,,,6080.024,5895486,,,5151.3032,94648,,,169.241,3501,,,3691.2954,3540524,,,89554.221,87489000,,,145469.1835,141906947,,,2420.7014,17419,,,63565.2731,507017
,,26.0385,25756,,,20.2952,19986,,,6.433,5966,,,16.2683,13598,,,6080.1465,109756,,,5151.4253,4607185,,,169.3622,3502,,,3708.5994,3317038,,,89554.7234,86847253,,,145602.9514,142873692,,,2421.2024,17420,,,63790.7244,61528720
,,26.1812,20231,,,20.4214,658,,,6.4394,6103,,,16.3104,14519,,,6131.8113,94145,,,5214.8282,5140602,,,169.846,3501,,,3725.9034,3601522,,,90010.6732,86779044,,,146366.9755,141863183,,,2542.9451,10329,,,63911.4662,60334069
,,26.4934,23722,,,20.589,16791,,,6.4452,6072,,,16.3831,13580,,,6131.9332,6036487,,,5230.766,4405805,,,169.9671,3501,,,3746.716,3634237,,,90537.6864,88523622,,,146602.4462,143011714,,,2543.4465,28399,,,64635.9133,62576143
,,26.6312,26204,,,20.7213,13197,,,6.4513,6036,,,16.5222,13637,,,6132.0555,5999118,,,5233.0663,5114771,,,170.4513,4743,,,3746.8384,3670213,,,90661.4731,88874259,,,147465.6704,143245150,,,2545.45,10328,,,64636.4155,63628785
,,26.7692,21707,,,20.8355,14331,,,6.4573,6086,,,16.5291,16108,,,6144.0354,5834194,,,5259.2351,5199754,,,170.572,4742,,,3761.7221,3405008,,,91909.4652,89892450,,,148153.5415,142521392,,,2545.9514,11331,,,64743.6302,43945133
,,26.8832,26221,,,20.9491,20608,,,6.4631,6126,,,16.6214,15721,,,6178.6381,4186310,,,5273.8441,4875369,,,171.0562,8653,,,3777.6955,3618789,,,92338.3224,1905672,,,148154.0434,145793345,,,2547.955,10328,,,65165.9742,3184911
,,27.1652,25866,,,21.0385,20708,,,6.4693,6170,,,16.7535,15479,,,6178.7602,6124047,,,5289.2434,106022,,,171.1775,6213,,,3783.3833,83815,,,92802.2044,3825460,,,148969.6722,147296571,,,2548.4565,11331,,,65332.3074,46091419
,,27.3331,24242,,,21.1652,20716,,,6.4752,5819,,,16.7784,14563,,,6178.882,5987167,,,5307.9675,5154822,,,171.661,6212,,,3789.3135,121205,,,93051.7473,91038232,,,149620.4692,130003401,,,2553.9674,10624,,,66002.6465,64241182
,,27.585,26850,,,21.321,21031,,,6.4814,5795,,,16.8385,15434,,,6226.7963,6131470,,,5339.5792,4808569,,,171.7823,6213,,,3822.7105,70144,,,93217.0331,90111508,,,150006.7412,146016206,,,2554.4681,39235,,,66003.1485,63684594
,,27.723,27308,,,21.3281,17506,,,6.487,6094,,,16.9054,13492,,,6226.9183,6016271,,,5372.4913,274455,,,172.266,6213,,,3822.8324,3569511,,,94119.3795,92469418,,,150037.8043,147503441,,,2556.4724,10624,,,66075.794,64560833
,,27.8783,18665,,,21.5974,21248,,,6.4933,6125,,,16.989,16684,,,6249.0603,6204343,,,5402.5905,5210712,,,172.3873,6212,,,3834.9332,3691241,,,94482.56,3268851,,,151202.6304,148687121,,,2556.9732,11625,,,66842.325,65383259
,,28.0172,25776,,,21.7104,2405,,,6.4994,6158,,,17.0625,14426,,,6255.7162,4267415,,,5412.1792,5270651,,,175.2054,3336,,,3851.1483,69784,,,94702.544,93329184,,,151872.4645,145243199,,,2558.9775,10624,,,66842.8274,65261411
,,28.1735,27189,,,21.7172,2091,,,6.5054,6203,,,17.206,16820,,,6290.079,6142401,,,5445.4253,5106745,,,175.3261,28141,,,3872.8081,3730566,,,95178.4503,2546911,,,151872.966,149555933,,,2559.4783,11626,,,66882.4073,64366658
,,28.2883,27980,,,21.8792,13421,,,6.5114,5754,,,17.2074,11748,,,6290.2012,6245462,,,5454.4083,5320319,,,175.4473,36921,,,3872.9305,3612421,,,95540.7183,705308,,,152857.4301,151095381,,,2575.51,9682,,,67409.9614,66278149
,,28.2953,27713,,,22.0351,15803,,,6.5171,5716,,,17.2141,16047,,,6302.5443,6106928,,,5454.5303,5322505,,,175.5681,4251,,,3902.697,3777553,,,96005.1013,1754358,,,152857.9324,150841494,,,2576.0113,60885,,,67410.4632,66068130
,,28.3893,28047,,,22.1252,21256,,,6.5231,5752,,,17.3101,16655,,,6322.5105,6278330,,,5491.676,5209865,,,175.7753,13559,,,3907.0543,3270589,,,96221.0772,1132160,,,153305.3263,149249661,,,2578.0155,9683,,,67571.7864,63559527
,,28.5511,24360,,,22.2814,21977,,,6.5292,5747,,,17.3861,16278,,,6340.5363,17663,,,5491.7985,5407996,,,175.8963,2946,,,3946.5014,3842950,,,96331.2984,741883,,,154325.3635,152537240,,,2578.5164,10685,,,68286.7143,5690923
,,28.7434,27694,,,22.4001,21947,,,6.5354,5676,,,17.437,16474,,,6350.2174,5966325,,,5513.6281,5365972,,,175.9315,3215,,,3951.1005,3141538,,,96756.1471,94742172,,,155119.445,147583416,,,2580.5202,9683,,,68287.2163,67530357
,,28.8815,24494,,,22.5335,21799,,,6.5411,6017,,,17.4983,17156,,,6373.0872,50092,,,5536.325,5462161,,,176.0525,3699,,,3970.8241,3146015,,,97976.5844,95897590,,,155119.9473,147730285,,,2581.0211,10684,,,68547.2361,64807692
,,29.0075,28284,,,22.6534,22269,,,6.5474,6102,,,17.595,15046,,,6398.0113,6279006,,,5537.8295,5057501,,,176.3805,2946,,,3993.3311,3889701,,,98427.9384,95548475,,,156532.2675,148628959,,,2583.0253,12092,,,69143.4272,5433412
,,29.0782,28464,,,22.6601,1708,,,6.553,6071,,,17.6934,17165,,,6398.1331,24682,,,5564.571,5149931,,,176.5014,2946,,,3993.4533,3774295,,,98544.2182,95566278,,,157440.0772,154807524,,,2583.5262,13093,,,69143.929,1168839
,,29.0853,28738,,,22.8092,266,,,6.5593,6071,,,17.8502,15986,,,6424.3911,6276654,,,5585.33,5450475,,,176.5364,4734,,,3995.39,3847770,,,99653.9343,96784661,,,157440.5794,151313943,,,2585.5304,19606,,,69157.4573,66484556
,,29.2231,27632,,,23.0614,21972,,,6.565,6143,,,17.8575,17557,,,6426.6914,53119,,,5610.4995,5536362,,,176.6573,3646,,,4017.7761,3289956,,,99986.0983,97778093,,,158180.0544,151844461,,,2586.0315,70809,,,69812.7665,64241395
,,29.2305,28807,,,23.1992,22770,,,6.5714,6306,,,18.0123,17200,,,6458.0271,6286491,,,5645.642,5312143,,,176.9853,2946,,,4041.4934,3417665,,,100049.676,97043094,,,158813.318,149253841,,,2588.0355,11533,,,69813.2683,921846
,,29.3611,28141,,,23.3193,21801,,,6.577,6192,,,18.0453,16565,,,6458.149,6297371,,,5690.2925,5366089,,,177.1061,2946,,,4041.6153,3817284,,,100958.0395,96810765,,,158813.82,157222544,,,2588.5365,73277,,,69963.0684,5742535
,,29.3674,25130,,,23.3263,22251,,,6.5835,3979,,,18.1425,17137,,,6496.6263,6120034,,,5694.9565,5178304,,,179.1981,1238,,,4042.705,3904730,,,101471.064,98955587,,,159562.3152,156842817,,,2590.54,11532,,,70286.7153,67771578
,,29.5054,27138,,,23.4811,21972,,,6.5894,4950,,,18.2361,17930,,,6496.7482,4637962,,,5695.0782,5390440,,,179.3192,90367,,,4078.7643,3969830,,,101527.1265,97482097,,,159650.9935,152171657,,,2591.0413,12534,,,70631.9054,9300639
,,29.6732,29092,,,23.7755,22944,,,6.5952,4961,,,18.345,18080,,,6564.0231,6435745,,,5755.6985,5431943,,,179.8032,1238,,,4078.8864,3492326,,,102533.1852,100268247,,,161141.4651,141134117,,,2593.0455,24617,,,70632.4074,1063130
,,29.787,28742,,,23.895,23260,,,6.6014,5369,,,18.3934,154,,,6564.1453,4740207,,,5755.8205,5614108,,,179.924,1479,,,4110.71,3535048,,,102954.4764,100438326,,,161256.6963,138929915,,,2593.5465,25619,,,71297.7365,67599250
,,29.7943,27495,,,24.0455,23690,,,6.6071,5255,,,18.4074,17981,,,6607.8253,6486842,,,5775.4771,5630377,,,180.4081,1238,,,4126.4414,4012996,,,103405.9285,100742161,,,161981.1435,160398103,,,2595.5504,14038,,,71298.2381,917836
,,29.8012,29344,,,24.3043,23128,,,6.6133,5070,,,18.4141,18076,,,6607.9475,6485433,,,5822.369,5689441,,,180.5295,1480,,,4126.563,3973498,,,104042.7003,101275566,,,162726.1285,161066764,,,2596.0514,15040,,,71405.453,69643554
,,29.9422,25236,,,24.4354,23723,,,6.6195,5088,,,18.502,117,,,6650.2964,5114602,,,5855.5231,5429643,,,184.7641,6239,,,4141.2054,3532624,,,104556.6752,78648005,,,162726.6301,138008880,,,2618.095,10623,,,71814.7711,68280286
,,29.9495,29487,,,24.7225,24213,,,6.6252,5177,,,18.5932,202,,,6674.2553,4744485,,,5855.6453,5665421,,,184.8851,66509,,,4169.0361,3954435,,,104978.5693,102219955,,,162747.6734,707187,,,2618.5964,103492,,,72098.3382,70081153
,,30.1291,29828,,,24.7291,284,,,6.6312,5190,,,18.5954,15496,,,6709.5885,5948902,,,5894.1792,5560802,,,185.0064,51895,,,4169.1581,3952692,,,106049.2071,86365922,,,163504.6823,756009,,,2620.6005,11591,,,72098.84,969942
,,30.2735,24552,,,24.8495,24159,,,6.6375,6257,,,18.6841,147,,,6713.945,5750150,,,5912.9351,5758572,,,185.1272,48723,,,4175.0852,4041428,,,106266.1414,99193219,,,163505.1841,804701,,,2621.101,106466,,,72410.463,70885242
,,30.4054,28652,,,24.856,2145,,,6.6432,4686,,,18.705,17978,,,6774.0833,6437785,,,5913.2405,5830102,,,185.2483,24428,,,4219.0115,4130043,,,106415.3864,88155594,,,163810.2943,161546031,,,2623.1053,13129,,,72558.2592,69897517
,,30.5134,28135,,,25.0054,24656,,,6.6493,4687,,,18.7154,171,,,6825.2673,5472686,,,5913.3621,5682050,,,185.3692,37601,,,4241.6361,3763288,,,107389.8855,104622305,,,165170.0061,142174891,,,2623.6063,14130,,,73268.177,71184086
,,30.686,29993,,,25.0125,23749,,,6.6555,5918,,,18.921,18687,,,6863.9881,6703502,,,5938.8945,5855272,,,185.4903,48601,,,4266.808,4192571,,,107902.8561,105386505,,,165170.5083,140902854,,,2625.6103,10624,,,73268.6792,70746895
,,30.9573,30363,,,25.166,24528,,,6.6612,6053,,,19.0552,18431,,,6896.6591,6807750,,,5968.3531,5683296,,,185.5763,3087,,,4266.929,4054872,,,108185.474,103483785,,,165358.3841,163094310,,,2626.111,14130,,,73444.0305,69370521
,,31.0834,30661,,,25.2991,25070,,,6.6672,6167,,,19.1821,17354,,,6946.7542,6758510,,,6012.1001,5761266,,,185.6111,24280,,,4277.8201,3763504,,,108710.9701,94072574,,,166646.9544,141342534,,,2628.1151,15598,,,74190.0202,71423242
,,31.2034,30680,,,25.3065,24904,,,6.673,6136,,,19.3342,18668,,,6986.4431,6876359,,,6029.8845,5970330,,,185.6973,8818,,,4292.3411,3955411,,,108725.5535,100028890,,,166647.4562,164131947,,,2628.616,17602,,,74190.5222,64776348
,,31.4965,31100,,,25.3132,24752,,,6.6791,6046,,,19.6595,17477,,,7035.0865,5736713,,,6057.7735,5778435,,,185.9742,6118,,,4312.3012,3845054,,,109596.7933,107290192,,,166663.9902,151814251,,,2630.6205,10589,,,74267.1761,62181121
,,31.6293,30805,,,25.4972,25341,,,6.6853,6120,,,19.7681,19462,,,7080.4621,6955060,,,6071.2662,41695,,,186.095,7087,,,4323.0764,4218861,,,110008.0601,98010968,,,168290.2342,166528500,,,2631.1211,16600,,,74951.5431,66972117
,,31.6361,31273,,,25.6281,25218,,,6.6912,6246,,,19.7755,19094,,,7116.037,5705819,,,6118.4561,46050,,,186.181,3086,,,4323.198,4095573,,,110547.6922,107228763,,,168290.736,164823009,,,2743.3452,10299,,,74952.0451,67954595
,,31.7611,31582,,,25.7194,25567,,,6.697,6221,,,19.9023,19228,,,7203.6293,6039686,,,6152.3365,6001074,,,186.3025,3329,,,4336.2605,3960094,,,110928.899,100075590,,,169178.5072,161011810,,,2743.8464,228667,,,75000.1423,54187162
,,31.7683,31519,,,25.7265,25571,,,6.7035,6306,,,20.089,18198,,,7214.399,6008227,,,6156.9943,5959017,,,186.5791,5392,,,4366.2752,4255648,,,111420.4352,107701455,,,169179.0092,155591559,,,2745.8502,10298,,,75499.64,66618675
,,31.9352,31712,,,25.8693,25756,,,6.7094,6336,,,20.2402,19402,,,7249.3695,7080374,,,6191.1771,6029557,,,186.7,6361,,,4366.3971,4248202,,,111962.9642,110095090,,,169292.7371,156493861,,,2746.351,11300,,,75500.1422,69742768
,,31.9413,31719,,,25.9543,143,,,6.7154,6376,,,20.379,19942,,,7294.9844,7206085,,,6191.2991,6049101,,,186.7865,3087,,,4372.8033,4237888,,,112329.751,103558788,,,170468.0812,168065457,,,2748.3554,10298,,,75613.3694,65615530
,,32.091,31863,,,26.0131,27,,,6.7214,6420,,,20.4955,20023,,,7327.17,7046491,,,6239.698,6083286,,,186.9074,3329,,,4408.1365,4246488,,,112808.2071,106363109,,,170468.583,168033816,,,2748.8564,11301,,,75962.5671,65249253
,,32.2172,32031,,,26.0192,48,,,6.7271,6215,,,20.6463,19932,,,7375.5704,7272010,,,6239.8203,195002,,,187.1845,25370,,,4417.0974,202635,,,113890.8694,105463951,,,170760.6674,161202525,,,,,,,76381.9051,71046377
,,32.3254,32138,,,26.2235,112,,,6.7331,6311,,,20.6524,20049,,,7405.0954,7234115,,,6239.942,152290,,,187.3053,5767,,,4417.2192,4231481,,,114259.0485,112245418,,,172013.1681,163389547,,,,,,,76708.5581,63975706
,,32.4272,31062,,,26.2661,119,,,6.7394,6347,,,20.791,19358,,,7488.5842,6843210,,,6259.1095,6073846,,,188.757,6640,,,4449.2774,4304947,,,115047.1781,112458205,,,172707.05,163837782,,,,,,,76943.5281,74930575
,,32.4343,29205,,,26.512,26130,,,6.7454,6522,,,20.7981,20534,,,7512.0585,7364312,,,6292.6963,6247863,,,188.878,27573,,,4452.9164,75588,,,115492.511,107817092,,,172890.9181,164835426,,,,,,,77247.1355,74771210
,,32.4404,32251,,,26.6491,26181,,,6.7514,5395,,,20.9133,20173,,,7512.1802,7379163,,,6292.8183,6157743,,,188.9991,26531,,,4506.8834,170816,,,115854.7915,108365244,,,173090.3172,169936041,,,,,,,77638.9185,75625750
,,32.5712,838,,,26.6552,23253,,,6.757,5717,,,21.0462,20345,,,7577.0352,6720689,,,6307.2182,6138046,,,189.1204,18967,,,4513.8923,4370684,,,116491.563,110139777,,,174350.3305,168033813,,,,,,,77999.6391,74756098
,,32.5784,32394,,,26.8175,26407,,,6.7631,6424,,,21.3234,20473,,,7620.4742,7448644,,,6329.1173,6264481,,,189.4831,6035,,,4550.8083,4417884,,,116938.8994,111369676,,,174350.8321,172052836,,,,,,,78494.1272,75728178
,,32.667,32152,,,26.8243,23889,,,6.7693,6391,,,21.4395,20944,,,7620.5961,7256477,,,6351.6241,6160601,,,189.6041,7003,,,4554.0651,4425975,,,117716.5094,115703503,,,174602.8363,169082923,,,,,,,78652.4443,75640495
,,32.6742,192,,,27.053,23889,,,6.7753,6371,,,21.5782,21104,,,7689.3235,6976668,,,6389.6693,6261638,,,201.3411,127148,,,4580.5651,4453568,,,118068.1541,114536608,,,176089.3012,171083005,,,,,,,78955.0492,76802595
,,32.7994,27231,,,27.2322,24234,,,6.7815,6353,,,21.6935,21203,,,7689.4455,7306653,,,6412.9702,6299089,,,201.4625,1111,,,4583.9642,4493318,,,118075.7275,116034555,,,176089.8031,171051945,,,,,,,79498.1345,76716151
,,32.8055,31695,,,27.4425,26829,,,6.7874,6269,,,21.8924,21394,,,7729.7373,6983201,,,6413.0921,6281031,,,201.946,1110,,,4618.3294,4528168,,,118426.9294,115866085,,,176257.138,173718726,,,,,,,79824.7871,1696405
,,32.961,455,,,27.8072,25797,,,6.7932,6206,,,21.8984,20945,,,7729.8595,7626267,,,6469.8401,6209127,,,202.0675,1111,,,4636.7103,4518428,,,119657.8874,117351738,,,177320.7623,174567378,,,,,,,80459.5552,78241191
,,33.1354,533,,,28.0301,25029,,,6.7992,6382,,,22.2421,21229,,,7773.5392,6986589,,,6469.9625,6164471,,,202.5511,1110,,,4650.7591,226845,,,120090.7522,114773683,,,177487.095,174536794,,,,,,,80869.3744,78796735
,,33.2733,275,,,28.6774,28126,,,6.8053,6128,,,22.327,22026,,,7773.661,7636730,,,6504.5672,6330611,,,202.6725,1111,,,4659.217,4541049,,,120205.9222,116237063,,,178334.2823,174038143,,,,,,,81304.2431,79793844
,,33.3751,32152,,,28.72,28469,,,6.811,6394,,,22.3341,21369,,,7825.5693,7651563,,,6520.9553,6274755,,,205.0925,34456,,,4701.7015,4519825,,,120698.9674,117503031,,,178334.784,174030430,,,,,,,81730.0943,79750714
,,33.4775,32357,,,29.0615,28563,,,6.8173,6019,,,22.443,22170,,,7825.6911,7677964,,,6550.7225,6443778,,,205.2131,2874,,,4714.2733,4596081,,,121897.3601,117785507,,,178616.3474,174325228,,,,,,,81899.4332,80393501
,,33.483,33217,,,29.1864,28271,,,6.8233,6122,,,22.635,22401,,,7878.4462,7561363,,,6554.4194,6436182,,,205.6973,2875,,,4729.2782,4621440,,,122285.5743,119457979,,,180159.9264,176248209,,,,,,,82242.1181,80731675
,,33.4901,33262,,,29.445,28975,,,6.8292,6115,,,22.6423,22155,,,7878.5683,7613982,,,6595.0754,6475150,,,205.8182,2874,,,4746.1092,16957,,,122768.0993,118482447,,,180160.4285,177080874,,,,,,,82841.3144,506515
,,33.6154,28915,,,29.5835,28688,,,6.8353,6134,,,22.721,22525,,,7935.3151,7781593,,,6626.8323,6523298,,,221.9114,21820,,,4747.0781,4655792,,,123589.2393,120590185,,,180382.3722,176796660,,,,,,,83196.023,1549600
,,33.622,32520,,,29.5902,29157,,,6.8411,5972,,,22.8961,319,,,7935.4372,7605545,,,6628.7131,422724,,,222.0323,52795,,,4766.1845,37153,,,124549.1564,121787193,,,181218.5421,177677258,,,,,,,84037.7044,1449399
,,33.7712,33537,,,29.8464,28909,,,6.847,6071,,,23.1074,22282,,,7967.5022,7697588,,,6636.6341,6397687,,,222.1532,57796,,,4784.952,55314,,,124946.3862,122931917,,,181926.9574,180394302,,,,,,,84038.2062,1010521
,,33.7784,33430,,,29.9315,29337,,,6.8534,6515,,,23.114,22527,,,7967.624,7606497,,,6651.276,6547900,,,222.2741,22705,,,4799.9574,33293,,,125623.3014,122392746,,,182797.1951,180149634,,,,,,,84729.0874,5797102
,,33.8855,33543,,,30.0091,29561,,,6.8594,6482,,,23.2285,22417,,,8045.7891,7748913,,,6665.8605,6562272,,,222.3955,53643,,,4800.0794,4643845,,,126053.0965,123788112,,,184877.8491,181835334,,,,,,,85102.8345,6720947
,,34.0295,1120,,,30.1361,29589,,,6.865,6460,,,23.2354,22407,,,8064.3021,7907889,,,6709.4205,6434608,,,222.5163,69372,,,4801.1693,4700952,,,126384.321,122436136,,,184965.5253,181939921,,,,,,,85402.9345,8748996
,,34.1553,33357,,,30.2672,30035,,,6.8711,6415,,,23.422,23108,,,8064.4243,7722702,,,6709.5421,6606060,,,222.6371,60104,,,4845.3351,4700410,,,126833.655,124647842,,,185023.141,181864007,,,,,,,85849.3261,83951109
,,34.2751,33505,,,30.394,29850,,,6.877,6462,,,23.6164,890,,,8098.6664,7920646,,,6722.3044,100919,,,222.7584,58885,,,4845.4574,4740305,,,127130.3112,124517951,,,185706.5062,183559919,,,,,,,86042.7132,84029630
,,34.2825,33826,,,30.4912,29864,,,6.8832,6454,,,23.833,416,,,8098.7881,7829464,,,6734.8321,6569096,,,222.8793,70219,,,4921.6884,4847496,,,128045.6392,125699000,,,187278.1344,184571784,,,,,,,86392.4123,84379412
,,34.288,281,,,30.9031,30640,,,6.889,6406,,,24.0702,504,,,8150.8173,7936548,,,6736.0994,6531045,,,223.0002,75219,,,4921.8103,4852085,,,128551.0845,126312178,,,187278.6362,185387808,,,,,,,86889.9061,84591334
,,34.4073,34216,,,31.1614,30895,,,6.8955,6353,,,24.2275,277,,,8150.9395,7999167,,,6801.3192,6646238,,,223.121,90064,,,4988.1195,376777,,,129140.3252,126319256,,,187407.3944,185311996,,,,,,,87148.4234,84974200
,,34.4144,239,,,31.1683,30860,,,6.9015,6335,,,24.3242,24100,,,8209.744,8014111,,,6834.4744,6686925,,,223.2421,11938,,,5038.8192,135486,,,130942.9241,128929189,,,188836.745,186774193,,,,,,,87278.183,84820480
,,34.4983,33922,,,31.175,30944,,,6.9074,6318,,,24.5045,24220,,,8209.8664,8056572,,,6910.5842,246105,,,223.6051,11817,,,5038.9414,65792,,,131227.4932,129465132,,,188837.2472,186849331,,,,,,,88516.1553,85674403
,,34.6112,33929,,,31.3955,31168,,,6.9131,6335,,,24.7333,24219,,,8241.8092,8127113,,,6946.764,74285,,,223.726,10607,,,5086.9794,77530,,,131326.1245,129563878,,,189361.7951,187348238,,,,,,,88978.0781,81727121
,,34.6174,34163,,,31.4794,31249,,,6.9195,6540,,,24.8423,24322,,,8241.9312,8123635,,,6981.1294,74529,,,224.2101,10607,,,5116.7461,76926,,,132357.2493,129963755,,,190926.416,189415572,,,,,,,89342.8073,80337850
,,34.809,34659,,,31.6042,31413,,,6.9254,6263,,,24.928,24652,,,8305.4553,8189450,,,7004.3622,6859463,,,224.3312,9398,,,5154.6203,5092861,,,132742.5195,130979904,,,190926.9182,189416462,,,,,,,89637.8975,84939140
,,34.9591,34808,,,31.69,31461,,,6.9315,5329,,,25.073,24878,,,8305.577,8201529,,,7066.9205,6933122,,,224.8154,24763,,,5186.2025,5126661,,,132993.927,131231473,,,191544.1511,190033081,,,,,,,89654.4313,86648704
,,35.0613,34910,,,31.8871,31697,,,6.9372,5328,,,25.2121,24851,,,8347.5632,8240673,,,7079.1423,6958793,,,224.9365,24521,,,5237.6281,5178073,,,132994.4293,131232462,,,192222.0054,190962395,,,,,,,90682.4841,82330074
,,35.1991,35088,,,31.8943,31703,,,6.979,5796,,,25.3104,25051,,,8347.6851,8273469,,,7128.8744,7010718,,,225.4203,92400,,,5271.8725,5212309,,,133266.5661,829101,,,192349.7614,190838682,,,,,,,91003.1254,88073699
,,35.2905,162,,,31.9971,31817,,,6.9851,3354,,,25.4385,25250,,,8359.6651,64949,,,7139.2811,7025255,,,225.5414,3953,,,5304.4222,5248014,,,133906.8452,132395684,,,193398.856,1409090,,,,,,,91509.1362,88994037
,,35.3723,64,,,32.1261,111,,,6.9915,4273,,,25.5404,67,,,8426.7003,46390,,,7232.3314,114101,,,226.0252,3953,,,5324.267,19604,,,134361.158,1783137,,,194170.8921,3015793,,,,,,,91974.5662,89710481
,,35.4333,40,,,32.2351,113,,,6.9975,3307,,,25.5473,33,,,8477.0374,87216,,,7324.8262,250153,,,226.1465,3953,,,5351.0091,46224,,,134574.1783,1402973,,,194171.3944,1593516,,,,,,,92211.5401,89947143
,,35.5232,72,,,32.3083,306,,,7.0035,3349,,,25.6141,74,,,8513.338,87458,,,7349.147,191710,,,226.6302,3952,,,5372.1854,20935,,,135482.9933,1385716,,,194763.0764,1516364,,,,,,,92540.6983,42297254
,,35.6143,155,,,32.3995,251,,,7.0093,3247,,,25.6515,98,,,8534.2721,190225,,,7349.2695,230311,,,226.7514,3953,,,5389.9731,38601,,,135530.5891,618685,,,195327.7043,1133538,,,,,,,92628.8754,44951052


==> figures/code/45100Dir.csv <==
"arrivalSlot:vector RandomGrid.sink ($0=5, $1=0, $2=0, $3=1, #0 - General-0-20221008-19:11:11-1490)",A5001,"arrivalSlot:vector RandomGrid.sink ($0=5, $1=0, $2=0, $3=3, #0 - General-1-20221008-19:16:00-29950)",A5003,"arrivalSlot:vector RandomGrid.sink ($0=5, $1=0, $2=1, $3=1, #0 - General-2-20221008-19:19:36-30453)",A5011,"arrivalSlot:vector RandomGrid.sink ($0=5, $1=0, $2=1, $3=3, #0 - General-3-20221008-19:23:24-30453)",A5013,"arrivalSlot:vector RandomGrid.sink ($0=5, $1=1, $2=0, $3=1, #0 - General-4-20221008-19:26:54-30453)",S100A5101,"arrivalSlot:vector RandomGrid.sink ($0=5, $1=1, $2=0, $3=3, #0 - General-5-20221008-19:30:49-15619)",S100A5103,"arrivalSlot:vector RandomGrid.sink ($0=5, $1=1, $2=1, $3=1, #0 - General-6-20221008-19:35:16-15619)",A5111,"arrivalSlot:vector RandomGrid.sink ($0=5, $1=1, $2=1, $3=3, #0 - General-7-20221008-19:36:49-30453)",A5113,"arrivalSlot:vector RandomGrid.sink ($0=120, $1=0, $2=0, $3=1, #0 - General-8-20221008-19:37:30-15619)",A120001,"arrivalSlot:vector RandomGrid.sink ($0=120, $1=0, $2=0, $3=3, #0 - General-9-20221008-19:39:37-15619)",A120003,"arrivalSlot:vector RandomGrid.sink ($0=120, $1=0, $2=1, $3=1, #0 - General-10-20221008-19:43:56-21239)",A120011,"arrivalSlot:vector RandomGrid.sink ($0=120, $1=0, $2=1, $3=3, #0 - General-11-20221008-19:45:36-21239)",A120013,"arrivalSlot:vector RandomGrid.sink ($0=120, $1=1, $2=0, $3=1, #0 - General-12-20221008-19:50:05-21239)",S100A120101,"arrivalSlot:vector RandomGrid.sink ($0=120, $1=1, $2=0, $3=3, #0 - General-13-20221008-19:51:06-15619)",S100A120103,"arrivalSlot:vector RandomGrid.sink ($0=120, $1=1, $2=1, $3=1, #0 - General-14-20221008-19:52:02-15619)",A120111,"arrivalSlot:vector RandomGrid.sink ($0=120, $1=1, $2=1, $3=3, #0 - General-15-20221008-19:53:27-15619)",A120113,"arrivalSlot:vector RandomGrid.sink ($0=500, $1=0, $2=0, $3=1, #0 - General-16-20221008-19:57:54-15619)",A500001,"arrivalSlot:vector RandomGrid.sink ($0=500, $1=0, $2=0, $3=3, #0 - General-17-20221008-20:15:53-15619)",A500003,"arrivalSlot:vector RandomGrid.sink ($0=500, $1=0, $2=1, $3=1, #0 - General-18-20221008-21:21:32-15619)",A500011,"arrivalSlot:vector RandomGrid.sink ($0=500, $1=0, $2=1, $3=3, #0 - General-19-20221008-21:39:05-15619)",A500013,"arrivalSlot:vector RandomGrid.sink ($0=500, $1=1, $2=0, $3=1, #0 - General-20-20221008-22:15:43-15619)",S100A500101,"arrivalSlot:vector RandomGrid.sink ($0=500, $1=1, $2=0, $3=3, #0 - General-21-20221008-22:17:37-15619)",S100A500103,"arrivalSlot:vector RandomGrid.sink ($0=500, $1=1, $2=1, $3=1, #0 - General-22-20221008-22:19:35-15619)",A500111,"arrivalSlot:vector RandomGrid.sink ($0=500, $1=1, $2=1, $3=3, #0 - General-23-20221008-22:49:14-15619)",A500113
0.0714,0,0.0711,0,0.0711,0,0.0715,0,0.0712,0,0.0725,0,0.0713,0,0.071,0,15.4044,0,15.4094,0,15.3761,0,15.367,0,15.3805,0,15.4234,0,15.3685,0,15.3735,0,254.0991,0,254.045,0,254.0115,0,254.0794,0,254.0755,0,254.0524,0,254.1451,0,254.0453,0
0.0725,0,0.0721,0,0.0715,0,0.0731,0,0.0713,0,0.0732,0,0.0715,0,0.0712,0,15.4132,0,15.4111,0,15.386,0,15.3765,0,15.3892,0,15.4391,0,15.3715,0,15.3805,0,254.2492,0,254.1521,0,254.0372,0,254.1294,0,254.26,0,254.0553,0,254.1545,0,254.1104,0
0.074,0,0.0725,0,0.0731,0,0.074,0,0.0731,0,0.0732,0,0.0722,0,0.073,0,15.4234,0,15.4171,0,15.3862,0,15.386,0,15.4005,0,15.4444,0,15.3863,0,15.4,0,254.338,0,254.1982,0,254.0784,0,254.1621,0,254.3403,0,254.0724,0,254.3012,0,254.212,0
0.075,0,0.074,0,0.0731,0,0.0741,0,0.0731,0,0.0743,0,0.0722,0,0.0743,0,15.4255,0,15.4262,0,15.3992,0,15.4212,0,15.4143,0,15.4491,0,15.3951,0,15.4075,0,254.3383,0,254.3111,0,254.1144,0,254.2112,0,254.3595,0,254.0953,0,254.4181,0,254.4231,0
0.075,0,0.0742,0,0.0735,0,0.0743,0,0.0731,0,0.0743,0,0.074,0,0.0745,0,15.4273,0,15.4573,0,15.4454,0,15.4402,0,15.4164,0,15.4531,0,15.3964,0,15.4234,0,254.4464,0,254.4,0,254.3273,0,254.2601,0,254.3913,0,254.1074,0,254.4194,0,254.4362,0
0.0751,0,0.0743,0,0.0743,0,0.0751,0,0.0733,0,0.0744,0,0.0742,0,0.0752,0,15.453,0,15.4741,0,15.4472,0,15.4524,0,15.459,0,15.4602,0,15.4505,0,15.4342,0,254.463,0,254.416,0,254.4425,0,254.274,0,254.4134,0,254.3011,0,254.5031,0,254.465,0
0.0754,0,0.0784,0,0.0744,0,0.0751,0,0.0751,0,0.0752,0,0.0783,0,0.0755,0,15.4553,0,15.4772,0,15.4713,0,15.4602,0,15.4705,0,15.4644,0,15.4521,0,15.4543,0,254.6011,0,254.4445,0,254.5134,0,254.4925,0,254.4395,0,254.4341,0,254.647,0,254.5041,0
0.078,0,0.0794,0,0.078,0,0.0753,0,0.0752,0,0.0753,0,0.0784,0,0.0755,0,15.4842,0,15.5315,0,15.4803,0,15.471,0,15.5011,0,15.4855,0,15.4722,0,15.4681,0,254.7511,0,254.4861,0,254.539,0,254.5001,0,254.5021,0,254.492,0,254.6563,0,254.5052,0
0.079,0,0.0794,0,0.0785,0,0.0784,0,0.0771,0,0.0785,0,0.0795,0,0.078,0,15.526,0,15.5333,0,15.4982,0,15.478,0,15.5104,0,15.544,0,15.4905,0,15.4955,0,254.8402,0,254.5052,0,254.5802,0,254.581,0,254.5765,0,254.5535,0,254.8031,0,254.5471,0
0.0811,0,0.081,0,0.08,0,0.0804,0,0.0774,0,0.0795,0,0.0814,0,0.0784,0,15.5351,0,15.539,0,15.508,0,15.489,0,15.5213,0,15.5603,0,15.4932,0,15.5025,0,254.8402,0,254.5472,0,254.616,0,254.631,0,254.7614,0,254.556,0,254.9203,0,254.6125,0
0.0822,0,0.0812,0,0.0801,0,0.081,0,0.0794,0,0.0801,0,0.0815,0,0.0802,0,15.5454,0,15.5481,0,15.5082,0,15.4984,0,15.5351,0,15.5655,0,15.5082,0,15.5225,0,254.9485,0,254.6541,0,254.8294,0,254.6642,0,254.841,0,254.573,0,254.921,0,254.7142,0
0.0823,0,0.0813,0,0.081,0,0.0811,0,0.0795,0,0.0803,0,0.0863,0,0.0812,0,15.5471,0,15.579,0,15.5212,0,15.5084,0,15.5375,0,15.5702,0,15.5171,0,15.5291,0,254.965,0,254.7002,0,254.9443,0,254.7132,0,254.8602,0,254.5965,0,255.0053,0,254.9254,0
0.0824,0,0.1031,0,0.0813,0,0.0815,0,0.0813,0,0.0811,0,0.141,13,0.0814,0,15.5495,0,15.5964,0,15.5671,0,15.5434,0,15.5803,0,15.574,0,15.5181,0,15.5454,0,589.6172,54215,254.8131,0,554.1791,20582,254.7625,0,254.892,0,254.608,0,585.5813,58734,254.938,0
0.0895,0,0.1041,0,0.0944,0,0.082,0,0.0814,0,0.0812,0,0.1485,21,0.0821,0,15.5755,0,15.5993,0,15.5694,0,15.5623,0,15.591,0,15.5815,0,15.5722,0,15.5564,0,617.0632,44175,254.9023,0,579.6885,47690,254.7764,0,254.9144,0,254.8023,0,586.0831,80286,254.967,0
0.1383,7,0.106,0,0.1295,14,0.0821,0,0.086,0,0.0933,0,0.155,44,0.0823,0,15.5772,0,16.0165,0,15.5931,0,15.574,0,30.4043,121,15.5855,0,15.5745,0,15.5765,0,617.5652,112283,254.9183,0,580.1901,74704,254.9945,0,254.9405,0,254.9354,0,586.5852,81210,255.0063,0
0.1421,6,0.1061,0,0.136,24,0.0893,0,0.0864,0,0.0941,0,0.1631,51,0.0891,0,15.6061,0,16.0184,0,15.6021,0,15.582,0,30.5252,363,15.6061,0,15.5944,0,15.5902,0,640.7363,63251,254.9465,0,587.2051,49195,255.0022,0,255.0031,0,254.9931,0,643.4245,114456,255.0074,0
0.145,13,0.1062,0,0.1462,28,0.1034,0,0.123,5,0.1025,0,0.1643,53,0.1033,0,31.308,243,16.0244,0,36.6562,3904,15.5934,0,30.8883,120,16.028,0,35.56,2439,15.9805,0,647.5354,74798,254.988,0,665.4003,126002,256.5863,0,507.5073,501,256.5572,0,651.449,118472,256.552,0
0.1491,31,0.1101,0,0.1462,14,0.1054,0,0.1252,6,0.1033,0,0.1703,57,0.1035,0,35.0282,2439,16.0334,0,36.7783,6693,15.6005,0,31.0094,851,16.0443,0,35.7263,3050,15.987,0,648.0372,142920,255.0073,0,665.902,160499,256.6361,0,508.0083,2507,256.5604,0,651.951,146338,256.6172,0
0.1513,35,0.1111,0,0.1465,21,0.1063,0,0.1285,7,0.1041,0,0.1711,57,0.1054,0,35.1501,4976,16.0645,0,36.9003,6685,15.974,0,33.4092,121,16.0495,0,41.4675,10004,16.0072,0,670.9325,130520,256.5524,0,666.404,160930,256.669,0,509.7702,500,256.5772,0,710.9163,101403,256.7195,0
0.153,34,0.1115,0,0.1494,14,0.1064,0,0.1292,17,0.1045,0,0.1753,61,0.1062,0,37.1133,3049,16.0812,0,37.8932,3293,15.9834,0,33.5303,3413,16.0541,0,41.5895,11559,16.0141,0,671.4341,165965,256.6591,0,669.9453,51204,256.7181,0,509.9492,501,256.6001,0,711.4181,205788,256.9304,0
0.1584,48,0.113,0,0.153,39,0.1064,0,0.1311,17,0.105,0,0.1772,69,0.1065,0,37.2354,7025,16.0842,0,38.0154,7892,15.9935,0,33.927,120,16.058,0,41.7113,11550,16.0302,0,708.37,8533,256.705,0,670.4474,164981,256.767,0,510.271,4514,256.6122,0,711.9202,206196,256.943,0
0.1601,46,0.113,0,0.1531,43,0.1074,0,0.134,6,0.1054,0,0.1785,69,0.1071,0,39.988,1342,16.1385,0,38.2705,2928,16.0285,0,34.0483,4022,16.0655,0,42.503,3171,16.0413,0,708.8721,203252,256.8183,0,670.9492,165934,256.7815,0,510.4505,5017,256.8063,0,731.6012,114455,256.9722,0
0.1654,54,0.1133,0,0.1532,35,0.1074,0,0.1342,19,0.1084,0,0.19,75,0.1073,0,40.112,2805,16.1404,0,39.3215,4392,16.0471,0,34.05,120,16.0691,0,43.2302,8173,16.0612,0,709.3742,203709,256.9074,0,671.4515,165911,256.9991,0,543.9913,501,256.9391,0,778.8504,273429,257.011,0
0.1672,51,0.118,0,0.159,47,0.1102,0,0.1392,6,0.1091,0,0.228,74,0.1101,0,41.564,7808,16.1463,0,40.7362,7198,16.0591,0,34.1713,4023,16.0902,0,44.636,9516,16.0754,0,792.9144,287503,256.923,0,719.7571,124997,257.0072,0,544.4921,38651,256.9975,0,779.3525,273754,257.0123,0
0.1721,62,0.1352,0,0.1603,47,0.1125,0,0.1392,5,0.1104,0,0.2331,81,0.1104,0,41.6865,11585,16.1551,0,41.2961,1830,16.0674,0,34.5883,121,16.1494,0,44.6703,6954,16.1021,0,793.4161,287828,256.9513,0,720.2594,214740,257.0885,0,568.0393,501,257.0583,0,779.854,274132,257.0541,0
0.174,63,0.1362,0,0.167,52,0.1131,0,0.1404,26,0.1105,0,0.2402,90,0.1121,0,41.8081,11648,16.1861,0,42.9775,3050,16.0783,0,34.6192,121,16.1653,0,44.7921,14696,16.1092,0,793.9183,288220,256.993,0,720.7612,215689,257.1382,0,568.5404,63249,257.061,0,780.356,274593,257.1192,0
0.1843,27,0.1384,0,0.1681,57,0.1133,0,0.1435,6,0.111,0,0.2681,97,0.1133,0,41.8365,6466,16.2031,0,43.6394,7198,16.0852,0,34.7094,4633,16.1703,0,44.9143,14788,16.1295,0,794.42,289147,257.0122,0,721.2635,216001,257.171,0,578.538,500,257.0785,0,784.9804,279781,257.2215,0
0.1845,74,0.1385,0,0.1743,62,0.114,0,0.145,31,0.1111,0,0.2753,127,0.1135,0,44.2542,11101,16.206,0,43.7612,13651,16.0963,0,34.74,4633,16.1754,0,46.3465,16225,16.1361,0,850.6575,28112,257.054,0,723.0554,88854,257.2201,0,579.0392,73289,257.101,0,785.4823,280115,257.4325,0
0.1913,80,0.1421,0,0.1751,63,0.1143,0,0.149,6,0.1171,0,0.2754,109,0.114,0,47.591,17482,16.6231,0,43.8833,13762,16.1054,0,36.4343,120,16.179,0,47.5593,17499,16.1521,0,867.977,76303,257.1611,0,727.4574,92870,257.2693,0,589.4292,500,257.1132,0,794.2273,10040,257.4455,0
0.2022,92,0.1433,0,0.1801,69,0.1202,0,0.1493,39,0.1185,0,0.281,131,0.1142,0,47.7131,17589,16.625,0,47.7555,17584,16.115,0,36.5554,6463,16.186,0,47.6814,17567,16.1633,0,869.1743,363715,257.2075,0,727.9595,222670,257.2832,0,589.9305,84333,257.3074,0,799.7395,19578,257.4741,0
0.2044,65,0.1433,0,0.1805,28,0.121,0,0.1513,38,0.1234,0,0.2883,97,0.1143,0,47.8352,17687,16.6315,0,47.8773,17809,16.15,0,37.3172,120,16.19,0,48.0032,17949,16.183,0,869.6762,364114,257.3205,0,753.1164,89355,257.501,0,624.0783,501,257.4401,0,811.263,9537,257.5135,0
0.2064,53,0.1452,0,0.1824,73,0.1213,0,0.153,6,0.1243,0,0.295,145,0.1212,0,48.155,18058,16.6405,0,49.3781,19332,16.169,0,37.4381,7316,16.2115,0,48.1255,17942,16.1975,0,870.1785,364544,257.4095,0,784.501,278936,257.5092,0,624.5794,119473,257.4985,0,904.2203,68264,257.5143,0
0.2112,34,0.1454,0,0.1874,74,0.1352,0,0.1552,46,0.1324,0,0.313,194,0.1351,0,48.2771,18174,16.671,0,49.5003,19422,16.1813,0,38.2694,120,16.6333,0,48.2474,18055,16.5872,0,870.6803,364950,257.4252,0,785.0035,279875,259.0932,0,703.8102,500,259.0625,0,904.7222,399088,259.0591,0
0.2133,26,0.1455,0,0.204,58,0.1375,0,0.1585,7,0.1334,0,0.3191,127,0.1354,0,50.3052,365,16.688,0,49.622,19525,16.1891,0,38.3904,8292,16.6491,0,50.0031,19884,16.5941,0,910.7612,111444,257.4532,0,785.505,280317,259.1434,0,704.3111,198789,259.0651,0,962.8374,206183,259.1241,0
0.2153,55,0.1512,0,0.2061,88,0.138,0,0.159,46,0.1342,0,0.3252,178,0.1374,0,50.4285,1220,16.6911,0,49.7443,19639,16.2003,0,39.7374,121,16.6544,0,51.943,365,16.614,0,982.9063,111945,257.4951,0,786.007,280627,259.1764,0,716.7633,501,259.0825,0,1081.3095,324639,259.2264,0
0.22,60,0.2034,90,0.2064,60,0.138,0,0.1632,6,0.1343,0,0.3283,178,0.1382,0,50.6714,4148,16.7454,0,50.9614,20918,16.207,0,39.8422,120,16.6591,0,52.7874,7921,16.6215,0,1094.5185,338348,257.5141,0,786.5091,281116,259.2251,0,717.2645,211841,259.1055,0,1081.8111,322646,259.4374,0
0.2224,71,0.2041,90,0.2125,41,0.1393,0,0.1645,54,0.135,0,0.3345,187,0.1383,0,52.5611,22480,16.7475,0,51.0835,21011,16.581,0,39.8583,9757,16.6632,0,62.303,2665,16.637,0,1210.5115,453978,259.059,0,854.7401,1506,259.274,0,740.8845,501,259.117,0,1082.3131,276600,259.4502,0
0.2293,71,0.2133,19,0.213,46,0.1421,0,0.1693,58,0.135,0,0.3442,152,0.1393,0,52.6832,22577,16.7534,0,51.2054,21107,16.5902,0,39.9635,9879,16.67,0,62.4255,15249,16.6485,0,1233.0573,476112,259.166,0,913.8991,55220,259.2883,0,741.385,235936,259.311,0,1084.4643,327567,259.4792,0
0.2391,89,0.2171,0,0.213,45,0.1441,0,0.1732,24,0.1381,0,0.3563,130,0.1395,0,52.8052,22688,16.7624,0,51.327,21224,16.6,0,39.977,120,16.6744,0,69.3005,24574,16.6685,0,1238.5694,178210,259.2124,0,945.4221,75802,259.5065,0,750.5661,501,259.4442,0,1084.966,297481,259.5184,0
0.2523,41,0.2202,33,0.2131,49,0.1451,0,0.1735,27,0.1394,0,0.3714,178,0.1423,0,57.2943,27200,16.7931,0,54.9273,24881,16.6353,0,40.0982,10001,16.6952,0,69.4224,21179,16.6824,0,1302.8431,460830,259.3251,0,1016.4645,240457,259.5141,0,751.0673,245977,259.5023,0,1085.4683,301490,259.5195,0
0.285,135,0.2272,51,0.2201,61,0.1452,0,0.1774,30,0.1401,0,0.3744,228,0.1424,0,60.5594,15737,16.8104,0,57.5113,10492,16.6544,0,43.3312,120,16.7544,0,69.5442,21958,16.7092,0,1317.9624,515596,259.4141,0,1016.9663,222769,259.5955,0,751.852,500,259.5631,0,1095.4892,338626,259.561,0
0.292,107,0.2345,118,0.2295,76,0.1461,0,0.1794,27,0.1401,0,0.3785,190,0.1441,0,60.6811,11809,16.8132,0,59.01,11100,16.666,0,43.4523,13416,16.7705,0,70.6991,25985,16.7164,0,1318.4642,561779,259.4302,0,1027.1581,271078,259.6453,0,752.3534,246981,259.5662,0,1168.2483,411938,259.6263,0
0.2922,141,0.2482,5,0.2611,111,0.1461,0,0.1794,24,0.1412,0,0.381,206,0.145,0,63.684,18869,31.5763,366,64.3923,19518,16.674,0,45.3035,541,16.7751,0,70.8213,15492,16.7365,0,1318.9662,515458,259.4582,0,1027.6605,247596,259.6781,0,761.4253,4637,259.5831,0,1185.3661,402180,259.7284,0
0.2994,107,0.2553,140,0.2642,114,0.1463,0,0.1814,26,0.147,0,0.388,167,0.1453,0,63.8062,9504,35.5095,976,64.5142,19715,16.6854,0,45.4245,541,16.7801,0,71.2935,24953,16.743,0,1336.6243,580082,259.5,0,1045.1965,288649,259.7275,0,761.9264,2127,259.6061,0,1185.8683,395574,259.9395,0
0.3015,191,0.2781,5,0.2671,126,0.151,0,0.1825,26,0.1475,0,0.4252,246,0.1461,0,63.9284,18008,35.6825,2074,64.6365,18576,16.6923,0,45.6305,835,16.7843,0,71.4152,21595,16.759,0,1337.1264,580437,259.5193,0,1062.6975,306219,259.7765,0,767.4373,11005,259.6183,0,1213.0662,2509,259.9521,0
0.3085,158,0.2854,174,0.2675,79,0.1511,0,0.1834,30,0.1483,0,0.4323,283,0.1461,0,67.3942,5855,35.8043,5692,65.6661,20928,16.7031,0,45.7512,591,16.7913,0,71.5375,22568,16.7704,0,1337.6282,428701,259.5611,0,1082.7693,538073,259.7901,0,767.865,11274,259.8123,0,1213.568,195416,259.9814,0
0.3151,166,0.2884,134,0.2712,122,0.1521,0,0.1872,26,0.1535,0,0.4392,225,0.1465,0,67.516,17148,36.1183,1829,69.0493,24276,16.7123,0,45.9063,1051,16.7952,0,72.1485,8906,16.79,0,1349.7924,342143,259.668,0,1083.2714,326800,260.0085,0,767.9384,2471,259.9453,0,1328.0683,139556,260.0201,0
0.3223,78,0.292,177,0.2745,83,0.205,89,0.188,37,0.1541,0,0.4411,6,0.16,5,68.696,23911,36.2405,6083,69.1712,16676,16.7223,0,46.027,562,16.8165,0,73.5372,28655,16.8044,0,1375.0791,365453,259.7145,0,1181.8951,425045,260.0161,0,768.3662,2238,260.0035,0,1328.5703,248294,260.0211,0
0.3341,182,0.2953,84,0.2795,134,0.2072,19,0.1882,25,0.1574,6,0.4463,270,0.163,5,68.8184,23933,36.3625,6190,70.9262,26228,16.7571,0,46.1144,1362,30.6854,121,73.659,28781,32.5684,854,1376.0823,302203,259.8274,0,1188.1922,431892,550.8721,31625,776.9564,20652,517.0805,501,1345.8332,270025,593.1875,34638
0.3411,190,0.2954,34,0.2862,33,0.214,102,0.1942,31,0.1633,53,0.448,336,0.1645,6,72.9291,28175,36.726,731,71.0481,40927,16.7763,0,46.235,629,30.8063,607,73.7815,28910,32.6904,2664,1387.1053,199794,259.9165,0,1188.6945,390596,602.9083,63753,777.4572,2077,517.5812,12045,1511.3201,754449,593.3954,83834
0.3421,191,0.2974,184,0.3063,116,0.2431,26,0.1991,50,0.2133,6,0.4484,234,0.1671,53,73.0512,22442,38.1051,7442,71.713,26872,16.7884,0,46.2714,1395,31.2902,120,73.9033,22565,35.1022,3171,1416.767,660021,259.932,0,1189.1961,380510,603.41,98219,779.4075,22573,519.5854,500,1511.8221,754840,642.7871,35139
0.348,46,0.2994,145,0.3142,156,0.251,12,0.2033,56,0.2181,5,0.454,267,0.1705,54,77.8944,14883,38.227,6288,73.964,30867,16.7962,0,46.3765,1525,31.4115,363,74.4194,29592,35.2242,5095,1417.2695,597978,259.9605,0,1210.239,548597,617.3884,79315,779.9083,2493,520.0864,1503,1542.4965,785856,643.2893,48599
0.379,156,0.302,155,0.3163,141,0.2515,0,0.2055,29,0.219,103,0.509,283,0.171,54,80.042,35283,39.6121,244,74.0864,29402,16.8073,0,46.3922,540,31.82,120,74.5413,29841,35.346,5212,1417.771,570127,260.0022,0,1212.7451,456316,617.8905,112421,782.6305,26085,522.0903,500,1542.998,415032,696.8254,6526
0.3795,184,0.3025,153,0.3193,169,0.258,148,0.2091,28,0.2234,6,0.511,309,0.206,32,80.1641,35291,39.7344,9605,74.2083,25864,16.8143,0,46.4971,549,31.8952,121,78.5374,33791,39.156,4147,1478.2885,219875,260.021,0,1228.9585,453803,618.3923,112847,783.1312,2490,522.5915,1503,1543.5003,771672,697.327,191585
0.382,194,0.3034,151,0.32,135,0.2652,155,0.2095,62,0.2244,111,0.516,291,0.2132,102,80.2862,29754,39.7992,366,74.679,11101,33.2811,2074,46.5982,1733,31.9412,1826,87.008,14752,39.2254,5978,1541.4154,533821,533.5444,18574,1278.0562,721837,636.0373,30621,804.0103,47149,524.8412,500,1570.2822,268567,697.8294,191990
0.3881,237,0.3094,158,0.3202,125,0.2723,124,0.2154,26,0.2251,70,0.5182,407,0.2261,110,83.7964,38981,39.8562,9716,79.0231,34329,37.7053,5978,46.7191,1245,32.0165,363,90.4244,45636,39.3475,9250,1794.4132,715475,534.046,28089,1278.5583,522130,636.5392,131419,804.5114,2471,525.342,20076,1573.2894,645295,698.3311,192395
0.3885,200,0.3161,207,0.3261,176,0.2785,6,0.2182,67,0.2264,8,0.5273,148,0.2335,0,84.644,25142,39.9215,9757,79.1452,34422,37.8275,7751,46.8744,2149,32.2632,121,90.5465,31108,39.4694,6538,1794.915,787090,534.5481,28588,1340.748,583974,637.0415,84666,809.448,53124,527.3465,501,1583.5813,575291,732.4645,32128
0.3925,240,0.3371,184,0.3271,139,0.2795,130,0.2241,60,0.2293,116,0.5503,358,0.2353,61,85.836,41038,39.9782,9924,79.2674,27986,38.6145,5490,46.9951,562,32.3842,2193,91.6883,46830,40.6093,4269,1795.4173,971192,535.0501,29572,1341.2503,382516,642.7732,116463,809.949,2422,527.8473,1503,1658.4604,650717,732.9661,227057
0.394,204,0.3441,192,0.3395,147,0.2802,33,0.2245,7,0.23,77,0.551,381,0.2464,14,85.9585,41234,40.0435,1575,79.3893,25352,38.9824,7564,47.1722,2349,32.4254,121,91.7082,24826,40.7182,2805,1795.8271,744683,603.744,18071,1434.1882,677756,694.1392,90862,821.0445,63824,529.8512,501,1696.5375,697401,743.49,148089
0.3995,248,0.3453,173,0.3452,115,0.2853,174,0.2273,76,0.2312,5,0.5554,327,0.2501,48,86.0804,40026,41.805,1341,81.9372,37140,39.1041,9017,47.293,519,32.5465,363,91.8104,30321,40.7312,1212,1796.329,788711,604.2464,98742,1449.3282,692578,694.6413,188914,821.5452,2077,530.3521,1503,1698.3921,690264,743.9923,238299
0.4021,207,0.3515,201,0.3512,168,0.286,97,0.2301,118,0.2315,49,0.5584,376,0.2505,72,87.6635,42757,41.927,5445,82.0591,37211,39.2265,9116,47.3244,2486,32.8685,121,91.8305,40661,40.8403,10718,1885.2194,910662,682.6671,56725,1449.8304,693160,703.4774,150600,824.4971,67752,530.6471,500,1698.8942,942234,744.494,100203
0.406,182,0.3522,241,0.3535,41,0.2922,139,0.2333,42,0.2323,118,0.5615,415,0.2522,61,94.9823,45278,43.6515,11590,82.1811,28014,39.348,9207,47.4451,533,32.989,362,94.8361,50105,41.9594,2318,1929.9455,921751,683.169,177376,1477.2692,466355,703.9795,198698,824.9984,2492,531.1483,25599,1699.396,942339,754.1145,73292
0.41,260,0.3573,35,0.3572,173,0.294,146,0.2362,84,0.2353,84,0.5682,313,0.2552,107,95.1045,50349,43.6712,8052,82.3032,36529,40.1731,4391,48.2613,3447,33.0305,121,101.0625,49011,42.081,11949,2041.9074,783052,697.8723,21083,1477.7711,470151,704.481,199174,843.937,87508,533.152,500,1705.0571,697308,761.5642,256259
0.4244,278,0.364,186,0.3633,179,0.2965,186,0.2411,37,0.2362,62,0.6245,323,0.256,107,95.9525,36331,43.7324,9881,82.425,35411,40.295,6650,48.3121,3533,33.1515,363,101.1845,56430,42.2031,12128,2042.4093,1034710,698.3742,163327,1484.0703,476145,704.9831,199595,844.438,2168,533.6533,1503,1705.559,949042,762.066,256521
0.4305,194,0.3694,72,0.3641,236,0.2994,106,0.2422,71,0.2365,6,0.6315,371,0.2575,143,98.051,23788,43.7731,13704,85.5401,51787,40.4055,3172,48.3823,518,33.473,121,105.1785,72003,43.6672,10491,2053.0371,847573,705.8022,175700,1484.5723,728143,705.485,199964,858.9675,102569,535.657,500,1785.0681,777063,782.5254,276932
0.4361,157,0.3712,61,0.3645,177,0.3035,154,0.247,63,0.2371,122,0.6355,488,0.2624,76,98.4622,53645,43.7932,3630,85.6622,40719,40.5275,10319,48.4334,484,33.5944,363,107.1792,47734,43.789,13688,2053.5395,1152289,706.3043,200677,1491.5872,416659,710.5414,66264,859.4681,2168,536.1581,1502,1785.5701,989860,783.027,277905
0.4434,293,0.4084,230,0.3685,230,0.3103,158,0.248,95,0.2383,85,0.6424,482,0.2631,76,98.5843,34821,43.8541,7981,85.7845,29497,41.634,853,49.9013,5075,34.7033,121,107.2394,57113,44.8341,3049,2054.0414,1281777,706.806,201062,1506.0434,401097,711.043,205495,862.2892,105400,552.3962,501,1832.0761,824540,783.5292,277903
0.4443,256,0.4142,214,0.375,87,0.3173,169,0.2511,38,0.2415,56,0.6434,532,0.2642,147,103.6973,62737,43.8952,13703,85.9061,36396,41.7565,2779,50.0221,560,34.8243,4633,107.3015,62380,44.8665,2440,2079.7455,795939,707.308,201505,1647.9003,438667,730.443,179716,862.79,2490,552.8973,47185,1880.4055,621474,784.0314,278107
0.447,293,0.4215,210,0.3764,175,0.3185,7,0.2544,61,0.2423,128,0.6503,383,0.2703,161,104.724,59906,44.0175,13809,88.1672,25497,43.0865,2074,53.1325,8399,35.3081,120,107.4231,62114,44.9562,3874,2347.6422,1689370,727.3615,213852,1770.5393,876190,730.9455,225722,873.8125,116947,554.9014,501,1984.1135,532414,847.4035,252505
0.4511,264,0.4283,245,0.3822,234,0.3255,27,0.2572,70,0.243,90,0.6645,514,0.2764,167,104.8463,60018,45.1784,6465,88.289,43480,43.2081,1210,53.253,590,35.4295,363,107.5454,47375,44.9882,2665,2348.1444,1591323,727.8633,222537,1803.1714,520416,737.545,153612,874.3134,2491,555.4021,1503,2009.8175,933255,942.3022,436739
0.4541,237,0.4654,313,0.4014,141,0.331,60,0.2752,84,0.2444,65,0.6782,521,0.283,132,107.8581,40374,45.3003,15235,88.4111,43582,43.5613,4391,54.069,9302,35.5354,121,111.8102,46391,49.891,19819,2348.6463,1268032,736.6623,97387,1803.6734,795805,738.0475,33067,924.4134,168150,557.4065,501,2010.3194,1002346,952.3394,156566
0.4552,141,0.4695,278,0.416,264,0.3405,38,0.2811,96,0.2481,98,0.6794,539,0.29,181,109.5063,35242,45.4222,5447,89.5371,26941,43.683,3146,54.1901,518,35.6564,5486,112.1773,52725,50.0134,19909,2394.0211,851357,737.1643,231702,1804.175,1047376,747.2451,90861,924.7515,168131,557.9071,1502,2010.821,1003080,952.8414,155016
0.4602,231,0.471,142,0.422,269,0.3472,234,0.287,5,0.2495,6,0.6825,123,0.2971,151,111.5285,66633,49.5321,19435,96.2151,36717,46.206,16096,55.9354,11176,35.9135,121,117.4643,58024,50.135,20017,2493.9173,1830153,737.6665,232181,1804.6773,796776,747.7471,52104,924.914,2490,579.2015,501,2011.3235,1003336,953.343,255014
0.4672,274,0.4711,280,0.4265,315,0.3543,202,0.2904,81,0.2495,63,0.6845,498,0.2994,41,111.6505,52177,49.6541,19512,96.3374,41045,48.1232,18103,56.0563,562,36.0344,363,117.5865,58025,50.2575,20129,2494.4193,1214420,750.3022,196282,1850.0132,591178,750.9921,111946,925.2521,2471,579.7025,74293,2071.791,858729,986.9742,481455
0.4762,283,0.4764,365,0.4331,283,0.3614,6,0.2935,185,0.2544,63,0.6924,509,0.306,156,114.4361,20250,51.291,21129,104.3,44876,48.2452,18210,56.9175,12153,36.1403,120,120.1451,75320,50.714,20670,2587.4981,1077686,750.8042,66633,1850.5151,842763,751.4942,246052,927.2563,170750,580.2064,501,2072.2933,1315726,987.4765,253509
0.4931,362,0.4782,266,0.4384,180,0.3642,13,0.2964,107,0.2611,29,0.6982,511,0.325,171,118.9112,58922,51.4131,15368,105.8354,46430,48.3673,18320,57.038,562,36.2615,363,121.0964,61558,50.8364,15371,2593.5082,1457805,767.469,261862,1851.017,1021296,857.917,253505,927.7575,2078,580.7073,75297,2106.8594,345688,998.5023,241339
0.5105,283,0.4842,109,0.4442,291,0.368,257,0.2994,152,0.2615,8,0.6995,380,0.332,67,122.8764,38984,57.4141,6459,108.1945,48646,48.4895,18415,57.3871,12565,36.7454,121,127.0895,46626,54.8371,7193,2594.01,1742406,767.9711,262036,1902.1205,568764,872.8981,254006,947.2425,190743,581.7062,500,2107.361,1099490,999.0043,254011
0.5385,373,0.4863,167,0.462,248,0.3693,158,0.3013,147,0.266,5,0.7475,522,0.3362,86,122.998,63444,57.5362,10818,108.3161,63498,53.314,15245,57.5081,487,36.861,121,129.2622,65518,54.9595,15371,2594.5123,1838058,838.1711,332930,1906.7411,1001378,891.5474,386182,947.7433,2493,582.2074,1503,2134.1812,1365860,1008.1223,252505
0.542,167,0.489,246,0.47,255,0.3713,103,0.3015,152,0.2673,6,0.7534,448,0.3431,162,123.1201,78295,57.6581,15489,108.6165,56956,54.8334,9268,59.7023,14957,36.866,362,130.1051,66350,56.0991,25994,2729.7831,2096688,838.6732,333320,1941.8814,934292,892.0493,254509,954.3102,197857,582.711,500,2134.6832,1378137,1015.9695,280998
0.548,402,0.4891,169,0.4771,290,0.3751,227,0.3024,153,0.2675,152,0.7602,453,0.3434,193,129.8714,85096,59.2802,11694,111.2195,66413,54.9554,15610,59.8235,561,36.9822,6829,131.5384,59753,56.2214,15248,2803.0541,2123741,858.7533,253505,1942.383,934546,911.0241,154614,954.811,2077,583.2122,1502,2136.4221,986988,1016.4711,109363
0.5503,278,0.4923,138,0.489,265,0.3765,200,0.3051,155,0.268,7,0.761,290,0.3494,198,129.9931,40030,59.341,15245,111.3415,51833,56.0141,4267,60.2404,664,37.3501,121,135.6175,82961,57.6224,13348,2832.7474,1279438,952.8811,253505,1951.503,1370234,912.528,47689,966.8135,209975,583.6493,500,2226.7545,1019958,1072.1514,325652
0.5552,359,0.4931,263,0.4963,222,0.4023,20,0.3054,24,0.2714,6,0.7725,466,0.3504,159,130.2551,70793,59.4021,13861,115.456,55794,56.136,15367,60.3615,906,37.4664,121,138.6435,76794,58.1072,2684,2988.2075,1980901,961.8131,456387,1952.005,754653,965.55,253505,967.3144,2147,584.1505,78811,2267.0324,1259240,1072.6532,250780
0.5685,392,0.4961,341,0.4963,236,0.409,218,0.3071,152,0.272,158,0.7792,567,0.3561,61,130.3775,61522,59.5023,4870,115.6863,56036,56.3595,26239,60.6682,688,37.4714,7317,138.7655,47840,59.1572,12657,2988.709,1729245,962.3151,255010,1952.4043,771123,985.4524,253505,972.3244,215496,584.2114,500,2267.5345,1254541,1073.1553,298071
0.5741,421,0.5005,129,0.5015,157,0.4124,241,0.3072,25,0.2732,23,0.7794,160,0.3603,126,136.1275,61873,59.524,15489,115.8083,41517,56.4814,26345,60.7893,1174,37.5872,363,142.289,97430,59.2794,15249,2988.9051,1679347,982.37,105335,2009.5191,932908,992.5543,213224,972.8251,2146,584.712,1502,2286.3741,1738986,1092.2265,319769
0.5814,340,0.5104,324,0.5035,353,0.4164,93,0.308,59,0.2733,120,0.7802,311,0.3611,210,140.4074,98736,59.6245,12249,115.9301,71177,58.6951,15245,61.208,711,37.9554,120,142.411,82828,61.7762,20451,2989.4075,2232840,982.8725,254008,2051.1033,297183,993.0565,189459,975.2985,218855,585.2165,501,2318.5514,1666334,1178.2954,533001
0.582,430,0.5371,245,0.5184,323,0.4175,265,0.3081,155,0.2743,32,0.7982,570,0.3672,179,140.5291,44047,59.7463,15731,116.6371,57247,59.1702,15246,61.3294,1808,38.0711,120,142.5331,82937,61.8981,17118,2989.909,1480377,992.172,177200,2118.3383,1111245,993.5581,254510,975.7992,2493,585.7175,1503,2319.053,1562284,1178.797,422010
0.5881,401,0.544,68,0.5254,164,0.4244,116,0.3115,89,0.2771,18,0.7995,408,0.3743,193,140.651,95817,62.8441,6710,116.759,71938,67.1662,24924,61.5012,769,38.0763,363,148.4632,100197,62.8974,20209,3051.8365,1541412,992.6743,254509,2173.4102,1155123,1002.2544,187088,988.5413,232407,586.1541,500,2337.4771,1458007,1215.4405,34638
0.5894,60,0.551,271,0.5262,372,0.4252,273,0.314,25,0.2784,125,0.8143,568,0.3793,89,142.9885,83547,62.9662,15982,116.8815,20666,70.1905,26497,61.6222,2109,38.1924,362,148.5075,73905,70.465,29249,3058.3504,1870935,1005.3113,218787,2173.9121,1166060,1002.7561,254007,989.0424,2490,586.6555,1503,2572.4471,1874258,1229.0642,472945
0.6194,354,0.5584,69,0.5325,331,0.4321,249,0.323,97,0.279,92,0.8214,569,0.3815,270,143.1105,88699,65.918,33635,122.569,48204,70.3123,25563,61.8441,671,38.3221,121,158.5414,101340,70.587,19701,3094.9242,1835554,1005.8133,254007,2290.0063,1593180,1040.0624,327014,1012.9274,2969,588.6591,500,2611.8692,774583,1233.908,638715
0.6265,397,0.5913,365,0.5334,155,0.4642,276,0.329,103,0.2791,6,0.8271,640,0.3861,207,144.9263,70651,67.4575,33396,123.0545,48702,70.6555,35811,61.9652,2376,38.443,8292,159.0294,112698,70.7091,23816,3103.5261,1970720,1068.526,359212,2290.5085,1533737,1044.3543,336864,1013.4281,5979,589.1601,1502,2616.7321,1357566,1234.4105,54612
0.633,503,0.5982,140,0.539,383,0.465,49,0.3295,77,0.284,5,0.834,650,0.3924,6,145.0484,56116,67.5795,22714,124.1565,89781,70.777,25915,62.5904,120,38.4505,121,161.334,57726,70.8311,22817,3149.534,1177814,1069.0282,261498,2315.442,1056433,1110.8411,68773,1034.9714,2915,595.9834,501,2617.2343,1358590,1270.5511,34135
0.6401,484,0.6031,188,0.5405,353,0.4655,21,0.335,103,0.2841,103,0.8704,147,0.3995,131,149.717,39021,74.5793,32167,124.2782,79513,75.282,30368,62.711,32548,38.56,120,166.1105,121230,70.9532,23544,3436.3152,2378646,1069.5304,230256,2315.944,1057344,1263.2262,349696,1035.4721,27511,596.4841,91360,2682.513,2153808,1379.9674,622954
0.6472,535,0.6051,416,0.5643,426,0.4711,199,0.3382,185,0.2853,18,0.8712,762,0.4051,5,151.6722,119546,74.7012,24908,129.7355,60984,75.4045,30559,62.8321,18047,38.5712,8415,168.4442,92531,73.1012,23518,3436.8174,2680121,1140.0821,387272,2316.4462,921804,1263.728,298689,1036.8224,2870,598.488,500,2683.0152,1675223,1406.274,649202
0.6634,357,0.6064,396,0.5711,314,0.4715,164,0.3443,53,0.2905,174,0.8773,649,0.4063,200,151.7942,103228,78.2175,732,133.3014,85524,75.5265,30808,62.953,15729,38.681,363,169.2585,95000,73.2231,19406,3444.4682,1840971,1143.822,72286,2479.9553,1472798,1318.1163,276551,1037.323,29473,598.9891,1502,2829.9621,1570788,1406.776,442265
0.682,21,0.6075,52,0.5713,378,0.4721,321,0.3452,192,0.2963,90,0.8774,696,0.41,34,161.1381,69656,78.3321,28543,133.7864,92807,75.6483,30821,62.9675,779,38.9273,120,169.3805,107436,73.3454,28549,3444.97,2531903,1144.3244,377500,2529.8702,1501419,1336.824,579890,1040.4821,2701,600.9933,501,2982.7684,2170149,1407.2781,646674
0.6881,417,0.61,163,0.5773,428,0.4723,118,0.3502,199,0.2973,6,0.884,730,0.4114,7,161.2603,83582,78.3394,33485,137.7793,59645,75.7704,29358,63.0885,3583,38.9381,120,169.5023,124653,73.4673,22799,3673.9284,2334647,1194.796,52708,2530.3725,1020733,1337.3265,390001,1040.983,33321,601.4945,1503,3036.486,2467438,1442.8861,685720
0.689,575,0.6135,283,0.578,228,0.4774,102,0.3512,24,0.301,5,0.8901,670,0.4121,117,163.589,87739,80.2105,39682,143.2624,74844,76.6672,38355,63.3163,1283,39.0485,363,169.5633,65938,74.826,12442,3774.365,2550205,1225.4254,495557,2569.7014,1561955,1337.8284,574871,1051.4822,3062,624.3114,500,3036.9881,2279710,1443.3885,588282
0.7045,110,0.6144,303,0.5785,428,0.478,97,0.3532,80,0.3025,90,0.8902,7,0.4171,88,163.7113,106020,80.3323,35513,154.4162,87182,76.7895,31956,63.437,3964,39.0551,120,176.945,53007,74.9484,30163,3810.0441,2802429,1225.9275,248551,2641.3802,1884524,1449.6612,635022,1051.983,43721,624.812,119472,3147.794,1637272,1483.3834,684278
0.7113,595,0.6161,460,0.5845,54,0.4792,287,0.3551,37,0.3035,18,0.8972,708,0.4172,303,165.738,120776,80.4544,35519,154.538,107616,76.9115,26835,64.1775,688,39.0594,8903,186.4933,127008,75.0705,4242,3810.5465,2653178,1226.4293,469986,2641.8824,1573718,1450.1635,536132,1058.9973,3072,626.816,500,3148.296,1588817,1548.5991,725400
0.7364,14,0.6202,282,0.5854,126,0.4824,263,0.3563,30,0.3074,18,0.9141,757,0.4182,19,165.8605,88657,80.5763,30377,155.5665,51219,77.0334,28167,64.2982,4833,39.176,362,186.6155,133287,75.0984,3660,3849.4261,2063264,1226.931,308814,2646.3542,1000170,1450.6652,502761,1059.4984,51263,627.3175,1503,3178.5011,1417581,1549.1015,792387
0.762,502,0.6212,391,0.5901,411,0.489,191,0.3591,92,0.3103,8,0.9272,785,0.4252,45,165.9524,105406,81.0611,122,155.6301,66602,82.2454,38076,64.3854,671,39.532,121,188.152,133836,75.2205,25863,3943.329,1103504,1227.4335,470708,2646.8562,1800701,1462.5423,705582,1060.9502,3025,629.3213,501,3641.5845,1815091,1611.9312,580811
0.7815,552,0.6232,447,0.5972,269,0.4961,309,0.3612,173,0.3162,200,0.963,787,0.4253,154,166.1963,117226,87.4535,51164,162.4965,73756,82.3675,37675,64.5063,4939,39.5431,120,192.5241,89050,75.3425,30593,3957.7312,2395209,1233.9005,696845,2711.7353,1450477,1463.0442,706281,1061.4511,54226,629.822,1502,3646.9375,1059153,1617.175,784586
0.8063,536,0.6273,245,0.598,218,0.5151,152,0.3805,39,0.3214,25,0.964,830,0.435,46,167.3934,107891,87.5751,57368,162.618,61020,82.4892,27937,65.4745,644,39.6531,362,196.7282,91538,77.2665,32475,3978.0331,2216944,1234.4022,371754,2742.5845,711920,1464.416,844018,1088.0235,3124,638.8403,501,3777.0534,2266647,1617.6773,570041
0.8253,671,0.63,5,0.6031,265,0.5283,117,0.3865,200,0.326,5,0.9703,681,0.4425,147,171.3873,133829,87.6971,42979,163.3603,59534,82.6114,34991,65.5953,6009,39.6603,120,196.8504,137264,77.388,15248,4416.1462,3408348,1234.9043,423686,3119.1631,2111102,1464.918,708352,1088.5242,80430,639.3411,134030,3777.5554,2486262,1618.1791,382768
0.8323,377,0.6303,296,0.6074,292,0.5502,240,0.3953,88,0.327,7,0.9711,785,0.4451,105,187.398,113222,87.8192,42920,163.4823,103120,82.733,26427,65.7521,799,39.664,362,203.2643,64790,78.2654,33447,4432.9413,3039553,1256.4875,19578,3129.819,1194635,1477.7204,321280,1101.1034,2969,640.7633,501,4218.937,2206753,1696.498,465930
0.9043,129,0.6371,323,0.6143,123,0.5522,307,0.401,82,0.3273,25,0.9922,666,0.4522,121,199.5264,22627,87.9414,21660,163.5501,118757,82.855,30328,65.8735,6410,39.7441,120,204.05,115244,78.3874,33549,4433.4435,3174830,1256.9893,30061,3130.3211,1896569,1479.2061,722465,1101.6042,93327,641.264,136038,4273.8471,2763986,1748.5372,269569
0.9092,755,0.6371,125,0.668,553,0.5552,378,0.4013,88,0.3325,96,0.9991,85,0.4563,7,199.5903,154726,90.1351,9561,163.6045,60233,83.2211,38408,65.9583,1139,39.7651,120,204.1721,56608,78.5094,30133,4558.5382,3802033,1444.7965,215358,3139.086,1570535,1479.7081,723395,1117.0621,3025,641.3451,501,4641.281,3632945,1749.0394,741013
0.9153,567,0.6442,294,0.6754,528,0.5574,110,0.4035,96,0.3331,20,1.0061,784,0.4595,114,199.6481,140148,90.257,45425,163.6723,29523,83.3431,33256,66.079,6627,39.7815,363,204.2945,144839,80.4463,2928,4559.0402,3551364,1458.1023,701762,3139.5884,2132018,1543.654,787447,1117.5634,109949,641.8463,1503,4641.7834,3382351,1749.5413,914337
0.9221,696,0.6852,26,0.7262,426,0.5581,89,0.4073,221,0.3385,115,1.0483,721,0.461,251,199.7122,148739,90.3792,45591,163.7261,73722,91.7191,46927,66.6844,713,39.8652,9756,205.3151,152526,82.3503,22203,4559.5425,3557821,1458.6045,701977,3140.0901,1378626,1544.1562,788016,1120.6203,3062,643.2682,500,4642.2852,2629925,1890.2431,659167
0.9292,758,0.6922,501,0.7324,387,0.5641,261,0.4092,89,0.3394,128,1.0553,710,0.462,32,199.8342,90242,90.5015,40592,166.3701,77673,91.8412,47123,66.8053,7421,39.886,9756,205.4371,160657,82.8352,732,4611.4474,2849564,1459.1065,691096,3164.139,1888673,1544.6581,750192,1121.1215,112998,643.7695,1503,5014.5292,4366738,1890.7451,1133942
0.935,747,0.6991,186,0.7345,78,0.5715,141,0.4131,107,0.3405,8,1.056,881,0.4635,20,200.9472,141376,90.6231,45720,168.3335,132375,91.9635,47294,69.2454,678,40.1483,120,214.6391,89900,84.8035,44849,4611.949,3603977,1501.3015,744327,3234.0293,2673336,1545.1604,649153,1137.6762,2969,643.85,500,5111.7242,3699790,1891.2472,823824
0.9854,154,0.7053,516,0.7412,443,0.5782,89,0.4132,188,0.3433,6,1.0621,851,0.4695,58,201.0693,145448,90.9845,46482,170.6303,104534,94.0211,30254,69.3662,9825,40.2695,363,214.761,169817,84.9254,39697,4664.642,3154643,1501.8034,744898,3335.1622,2327461,1611.2011,878250,1138.1774,130475,644.3514,1503,5203.4085,1851488,1909.8224,359720
0.9922,763,0.7055,50,0.7412,591,0.5862,244,0.4193,173,0.344,154,1.0622,700,0.489,273,217.6473,109853,92.8005,41149,170.7521,125948,95.716,61949,72.0422,696,40.3494,121,220.355,160891,91.2242,32876,4974.761,4218035,1502.3052,360720,3562.218,2554286,1611.7031,967426,1150.6294,2757,645.773,500,5466.228,3453772,1910.324,614295
1.0594,871,0.712,216,0.7454,415,0.5865,191,0.4212,191,0.3442,5,1.0692,820,0.5061,13,219.2511,114769,95.529,36467,176.8034,33789,98.8581,15518,72.1633,12651,40.365,120,228.314,115905,91.3464,33593,4975.2632,3967144,1508.5095,751734,3562.7205,2805891,1612.205,855270,1151.1301,143817,646.2742,1503,5607.716,4348892,1965.4393,355711
1.0832,813,0.7125,63,0.7511,412,0.593,115,0.4251,197,0.3451,5,1.0755,855,0.5204,34,232.4113,143491,95.6512,50730,185.0905,96363,98.9803,2900,74.5693,630,40.3702,121,231.367,125087,93.198,9375,5133.079,3292088,1509.0111,752648,3595.9982,1834924,1612.7072,707183,1177.2015,3425,649.8624,501,5608.2181,2412115,1965.9413,1069224
1.2411,440,0.7181,342,0.7555,430,0.5935,266,0.431,243,0.3452,50,1.1771,908,0.5284,320,239.5511,179937,95.7731,27953,191.66,113514,101.4721,23954,74.6902,15267,40.4705,363,238.162,193405,93.221,41917,5135.8442,2864953,1509.5133,679378,3596.5001,2407156,1719.4251,253506,1177.702,170086,650.3633,145074,5691.385,4181534,1966.4434,957919
1.2423,896,0.7271,132,0.7621,363,0.6003,378,0.4374,62,0.3461,20,1.1842,1035,0.5321,51,240.2725,121971,97.3992,40859,194.5653,87808,101.5943,47736,76.091,1936,40.4864,10367,244.83,185353,93.32,32956,5136.3463,3061842,1529.4661,65259,3597.002,2281266,1836.8711,837264,1216.26,2757,652.3673,501,5872.2472,4362213,1966.9454,1095876
1.2491,954,0.7305,147,0.7874,425,0.607,213,0.449,94,0.3492,108,1.191,806,0.5322,81,252.9511,186468,97.884,1341,201.665,156816,101.7163,24686,76.212,1082,40.4914,363,245.3762,211166,93.3433,40110,5255.9302,4499229,1530.4484,773664,3624.8451,508592,1837.3732,597099,1216.7613,209078,652.8684,1503,6205.9144,4946899,1967.4473,1001723
1.3533,1046,0.7441,122,0.8281,406,0.6092,42,0.4615,120,0.35,199,1.1971,1009,0.5332,152,267.4995,177228,98.416,18746,203.3993,143847,102.4711,47797,76.6065,2388,40.9541,120,245.5252,123001,93.4423,48733,5256.4323,4248659,1530.9503,773828,3633.6911,2717806,1901.3682,1161315,1265.4314,6657,654.8722,501,6206.4164,4943254,1983.6741,472646
1.3601,932,0.7694,14,0.835,416,0.6154,246,0.4645,311,0.3503,96,1.206,822,0.5392,106,277.5462,202359,98.5383,61449,204.137,130095,102.5935,57923,76.727,1046,40.9705,121,247.9095,211161,93.4655,48676,5256.9344,4500789,1531.4522,768812,3774.5403,2216250,1901.5493,907290,1265.932,4649,655.3735,1503,6237.9801,3282733,1994.0935,763024
1.4233,1230,0.7765,254,0.8622,728,0.6163,222,0.4695,317,0.3511,236,1.2403,1124,0.5393,340,281.6885,192637,101.9332,37597,204.2592,100866,102.715,57945,78.0583,3987,40.9755,121,258.8081,168570,93.5645,48815,5402.5262,2887120,1531.9544,563286,3817.6921,1971891,1901.8704,899686,1287.4752,28359,658.2984,500,6238.4821,4586565,2016.7412,403808
1.5144,1161,0.7832,403,0.867,644,0.6222,441,0.47,28,0.3554,146,1.3493,1199,0.5452,65,293.1235,233595,102.0555,57183,204.3812,115074,102.7495,48044,78.1792,1182,41.0751,362,259.9432,215155,93.6865,44057,5403.0282,3139675,1532.4563,462426,3980.2653,1716796,1902.0511,885096,1287.9762,4264,658.7995,153107,6756.5174,5135672,2024.9921,508523
1.5214,317,0.7871,123,0.8735,573,0.6361,146,0.475,25,0.3561,50,1.358,1013,0.5463,337,293.2453,218946,102.6534,43230,204.503,130443,102.8711,26483,82.8981,8613,41.0912,362,260.0655,187312,93.9503,13629,5463.7375,3885879,1543.0592,1022039,3980.767,1659684,1902.3725,416394,1291.483,32835,660.8033,501,6797.0992,5537553,2025.4943,1268495
1.5791,1311,0.7891,54,0.9094,612,0.6503,141,0.4794,95,0.3564,87,1.3654,973,0.5533,238,295.9671,61308,102.7752,54207,213.5644,164351,102.9932,17014,83.0191,1048,41.0962,363,278.0764,117080,95.6454,9638,5704.8263,5088154,1543.5612,786388,3981.2694,1827886,1902.5531,791029,1291.9845,4724,661.3042,1503,7085.6761,6026846,2025.9964,1007975
1.6872,808,0.7931,643,0.9651,638,0.6601,369,0.485,141,0.3572,206,1.3833,982,0.5644,111,300.8932,150163,103.3812,4511,219.4543,81163,103.115,58322,84.2291,9972,41.5752,121,289.6641,214185,96.2512,50282,5705.3281,4697356,1610.754,854015,4053.1623,2794263,1902.8744,955710,1309.4465,50923,663.3081,500,7086.1781,6078692,2117.1794,1191501
1.7011,1232,0.7964,595,0.9725,595,0.6631,475,0.5092,128,0.3613,68,1.3993,1001,0.5714,57,309.1223,216651,104.9555,60677,222.1154,179928,103.6531,63819,84.3503,1066,41.6963,363,289.7862,131364,97.1553,34493,5819.9483,3555353,1648.7282,413325,4053.6645,2292231,1903.0555,1146604,1309.947,4738,663.8092,1502,7273.0523,5248548,2167.7813,584613
1.837,1567,0.7965,48,1.0053,538,0.667,341,0.515,114,0.362,50,1.4373,1101,0.5714,92,331.601,286778,110.6851,60995,230.9505,112254,108.7443,23238,84.713,10440,44.1263,121,292.812,173582,101.5403,18618,5926.9234,4627895,1678.3903,645199,4057.1722,2296207,1903.3762,399601,1344.0155,85492,720.5262,501,7612.7314,5509686,2168.2833,692323
1.8454,1412,0.8032,57,1.0123,337,0.6703,423,0.5155,224,0.3631,171,1.4505,1202,0.5724,41,343.1295,239463,110.8072,43704,238.4913,173340,108.7661,12564,84.8341,1290,44.2472,14148,303.0214,228817,101.662,43818,5927.4254,5170871,1796.565,250998,4223.5052,2597762,1903.8782,440182,1344.5161,4669,721.0274,215857,7613.2331,6496506,2224.9144,1468232
1.965,1617,0.8165,220,1.019,613,0.6775,109,0.521,256,0.369,214,1.451,1258,0.5851,47,356.6493,314356,110.9294,14916,239.7113,150945,108.8661,29423,85.65,11519,44.7315,121,313.6512,221063,101.7842,35816,5927.9275,3664348,1797.0674,81217,4523.8502,2761772,1927.5543,492507,1391.1824,132475,723.0314,501,7614.2364,6104335,2225.4165,430254
1.9862,730,0.8223,595,1.072,799,0.6811,7,0.5333,193,0.3695,8,1.4751,1147,0.5854,401,365.3865,261763,111.0515,59199,239.833,162651,108.9884,49389,85.7713,1027,44.8525,363,324.7843,250589,101.8662,55520,6009.237,4380842,1797.569,946752,4524.3524,3014069,1946.5101,847084,1391.683,4464,723.5324,1503,7899.8074,6138329,2225.918,1003322
2.1015,1872,0.8285,211,1.1282,624,0.688,19,0.551,197,0.375,92,1.5183,274,0.5995,172,388.7473,261168,111.173,43677,239.955,127708,109.11,62000,87.9493,13837,45.336,121,330.8071,209895,101.9063,47092,6009.739,812254,1798.0712,253509,4720.9991,2709015,1962.6854,554517,1443.2865,183864,725.5364,500,8539.0843,6402394,2226.42,1245346
2.139,1784,0.8424,143,1.1314,806,0.6882,210,0.5571,210,0.3754,32,1.5343,1269,0.6061,81,414.1492,281199,111.2951,66504,241.2361,108557,109.1333,48411,88.0701,1026,45.4575,363,335.4062,231802,101.9883,21179,6033.875,2102091,1861.908,1176733,4990.0321,3462333,1963.187,344443,1443.7873,4650,726.0374,1503,8539.5864,6019171,2253.0091,1694893
2.1753,1878,0.8675,561,1.1665,753,0.6945,253,0.569,107,0.3803,6,1.5413,1119,0.6071,268,430.0093,341072,113.0045,7564,244.4213,126335,109.2321,26623,90.5212,1244,46.1832,1380,342.7101,298014,102.1102,16943,6034.3772,5277594,1862.215,749316,4990.534,2319751,1963.6892,1149707,1473.2735,214575,745.2814,501,8746.5002,6483011,2253.5111,1208220
2.2332,2041,0.8702,242,1.1851,218,0.6993,7,0.5753,383,0.3822,7,1.5543,1035,0.6181,34,455.5313,337127,113.1263,25489,247.2165,143774,109.2554,47613,90.6422,1608,46.2993,1537,358.3025,275618,102.2323,17918,6072.8661,4060428,1862.4102,854428,5057.4151,3044783,1980.4463,973100,1473.7744,4739,745.7822,240454,9051.6102,7256804,2254.0131,1246273
2.2403,977,0.8745,372,1.1912,815,0.7052,20,0.581,349,0.386,23,1.561,1098,0.6205,85,485.9125,215589,113.2482,34924,273.7043,140990,109.3772,57439,91.0953,1210,46.304,526,358.9251,322120,106.0773,55378,6417.1414,4588505,1862.7173,1047857,5057.917,3045595,1980.9483,431318,1510.9211,251633,747.7863,500,9088.685,6819611,2340.595,1008426
2.3711,1985,0.8774,545,1.2631,949,0.7053,477,0.5872,335,0.3883,20,1.5615,1408,0.6251,388,509.9814,406360,113.3701,31220,277.1004,140244,118.4323,64958,91.2165,2306,46.4204,561,359.123,292217,106.1992,61357,6516.9472,5562089,1867.621,952877,5058.419,2966115,1988.1245,886253,1511.4222,4650,748.2871,1503,9456.4202,7443486,2343.3945,492315
2.3773,2050,0.881,177,1.2635,891,0.712,436,0.5873,281,0.393,236,1.5683,68,0.634,13,523.06,448783,113.4922,25722,283.1434,150433,119.029,53039,91.7003,1597,46.6575,1828,359.2454,240961,109.5775,50116,6600.7681,4494700,1868.1232,350359,5058.9215,2544763,1988.6263,1026244,1524.9492,5281,750.2914,501,9557.6235,7545063,2360.7623,1287736
2.3912,2130,0.8845,696,1.2663,890,0.7122,199,0.5933,284,0.3941,243,1.5685,1184,0.641,329,540.2311,421945,113.7165,12443,287.9405,155286,119.1515,59750,91.8211,3058,46.778,485,362.3925,229408,109.699,58539,6601.2701,4085821,1868.6253,870339,5091.668,3947372,1989.1281,286295,1525.4502,15319,750.7923,1503,9703.4154,7959121,2463.4382,1179864
2.4584,2147,0.888,235,1.27,934,0.734,20,0.5935,152,0.3993,92,1.6823,1387,0.6414,65,566.016,447645,114.2011,2195,305.8982,172696,124.0285,57214,91.9735,1245,46.7884,526,364.9582,290844,111.4293,29287,6628.0615,4364013,1869.127,428152,5175.336,3390275,1989.6305,1173464,1536.472,5280,762.3152,6111,9953.415,8191680,2463.9401,1362088
2.515,2175,0.891,524,1.2705,1035,0.7415,475,0.599,284,0.4001,95,1.7372,1364,0.6444,54,594.0764,470895,116.994,23830,306.0203,187928,126.344,32072,92.0943,3316,46.9045,561,391.5544,320388,111.5511,64292,6628.5632,5872244,1920.1371,55721,5254.3082,2812128,1999.7492,1303102,1536.9731,26864,762.8163,2095,9953.917,8946307,2464.4421,936878
2.6534,2355,0.8951,514,1.2771,867,0.7443,7,0.6054,325,0.4041,5,1.7383,1623,0.6472,300,617.8051,528828,117.116,29299,306.1423,194743,126.4665,61690,92.4571,1419,46.9091,526,391.6762,287991,117.1534,53406,6681.5792,5653743,1920.6391,885460,5255.3123,3996563,2002.2672,96383,1556.9403,5331,764.8201,2094,10247.5045,2706342,2514.7375,799753
2.679,2406,0.9033,27,1.3655,986,0.762,612,0.611,345,0.4105,24,1.7443,1300,0.6514,181,643.0811,539459,121.0992,28057,306.2641,173555,128.7543,84041,92.5785,3614,46.9451,2082,395.5491,306576,117.275,57784,6682.0812,4418490,1921.1412,1025034,5805.4114,3542058,2032.5521,565628,1557.4412,47498,765.321,2094,10873.7552,8610204,2535.174,689835
2.6862,2266,0.9103,309,1.3974,1102,0.7695,171,0.6131,6,0.4271,83,1.7564,1462,0.6641,155,655.6795,552027,121.4633,48288,337.358,295845,128.8761,69257,93.0314,1253,47.0253,561,403.558,333346,117.3974,72695,6996.2984,6275027,1974.749,12047,5869.0392,3778095,2060.598,1052334,1576.5524,5642,767.3251,2094,10874.2572,9112700,2542.0512,855123
2.7933,2562,0.948,580,1.4194,1000,0.7711,78,0.6195,508,0.4285,6,1.7724,1428,0.6651,286,683.3742,579624,126.7381,36579,337.48,248441,128.9981,43318,93.1524,4301,47.0664,496,405.2533,287051,117.7611,5855,7050.9072,5037903,1984.8995,433705,5918.8214,4408692,2061.1001,448395,1577.0534,66383,767.8262,2094,11429.8674,9349791,2542.5534,1087030
2.7974,2326,0.9493,768,1.4212,1199,0.7754,216,0.625,474,0.4343,6,1.7794,1358,0.6654,515,695.2472,575624,126.8602,82040,337.6023,205359,132.2061,28189,94.393,1260,47.2623,486,419.6291,69227,118.3285,32918,7255.7255,6247570,1985.4012,996478,6004.5571,3729935,2154.2963,70279,1579.0573,6658,798.1583,41446,11724.4564,10169241,2548.0422,1540060
3.091,2784,0.9552,446,1.4265,1197,0.7755,97,0.6311,453,0.4344,90,1.7812,645,0.6683,259,713.8662,142962,128.32,83444,339.5302,236189,133.1041,40713,94.5143,5528,47.3831,485,440.321,355985,118.45,73578,7256.2275,4813362,2033.957,1474942,6005.3122,3992950,2171.0415,691317,1579.558,68903,798.659,2289,11724.9584,9209957,2548.5444,1288062
3.1295,2857,0.962,775,1.4523,1011,0.7822,190,0.6374,409,0.4352,277,1.846,1466,0.6725,96,752.1181,648413,128.4422,42488,342.0723,238725,141.1064,36968,96.2083,1244,47.3932,525,440.4434,387753,118.5725,6780,7526.4624,6769787,2063.5984,994013,6579.6411,5320949,2310.365,698417,1591.582,5642,799.1404,42309,11725.4604,10966323,2549.0464,976361
3.1923,2886,0.9751,217,1.497,1103,0.7845,249,0.6432,456,0.4401,109,1.8534,1472,0.6743,528,774.1245,655817,128.564,64569,358.7251,240734,141.2284,15682,96.3291,7342,47.4885,2635,442.7435,383117,119.0973,64991,7663.389,6656135,2064.1003,1307140,6639.8253,5883418,2310.8674,309614,1592.0835,81945,799.6411,2148,12475.9594,11216837,2608.1651,1541915
3.2851,2911,0.982,494,1.504,1126,0.7895,213,0.6492,355,0.4404,18,1.8601,949,0.6905,342,787.451,694366,128.6862,69168,364.0993,224987,141.3503,96528,107.551,3957,47.509,560,450.7501,325080,119.2194,28934,7861.5261,7104733,2064.6024,266534,6640.3273,1621574,2353.9544,751270,1602.6043,5281,800.6635,2290,12476.4615,9961066,2653.3114,816991
3.4232,3118,1.003,738,1.5674,1307,0.7902,26,0.6552,388,0.4412,37,1.9385,1627,0.6954,7,806.7944,703086,128.8081,69327,364.2211,271577,142.2871,81936,107.6722,1639,47.5142,526,456.218,367321,119.341,59863,7881.9753,6623625,2088.4731,558508,6838.7243,629004,2398.3604,328455,1603.1053,93128,800.8923,44208,12792.5933,1144113,2653.8134,399301
3.5114,3360,1.0031,244,1.5704,1349,0.7903,67,0.6614,433,0.4465,199,1.9464,1719,0.7022,20,836.0943,155759,128.9304,69312,380.9141,30985,142.4095,76169,108.156,4652,47.5505,496,478.339,360086,119.4631,60992,7882.4774,6120598,2088.9755,558006,7012.3173,5075522,2398.862,1605480,1619.1375,5155,801.1644,2289,13119.2462,11551113,2712.8752,909267
3.5311,3145,1.01,504,1.5834,255,0.7913,158,0.6675,420,0.4475,6,1.9534,1687,0.7042,134,849.6281,748436,129.052,69474,389.1462,284286,143.1565,59263,108.2773,2090,47.6091,561,485.7435,394053,120.908,5489,7882.9793,6120886,2125.9354,673804,7012.8191,4749793,2399.3644,1391755,1619.6385,109067,801.3934,2040,13119.7482,11998965,2856.2253,2099250
3.6264,3187,1.0105,703,1.6081,1233,0.797,686,0.671,314,0.4523,159,1.9992,1409,0.7111,356,885.705,752743,130.7251,68546,389.2681,257198,144.2461,105147,108.5501,4827,47.6304,561,485.8655,367559,122.0254,26139,7998.2105,6029294,2126.4375,263026,7291.8773,4777247,2399.8664,496995,1633.1654,4813,801.6454,2149,13739.987,11727291,2893.8273,2137397
3.6331,3326,1.022,802,1.6113,896,0.8194,260,0.6714,287,0.4534,18,2.0121,1858,0.7142,285,904.4412,786106,130.8472,42592,412.4995,321744,146.5044,19836,108.6713,1655,47.6712,495,486.1084,367757,122.1474,62680,8031.362,6019627,2126.7271,326650,7308.0961,1465373,2418.4505,777725,1633.6664,123785,802.146,2148,13740.4894,12983912,2894.3295,1886061
3.6404,3329,1.0293,763,1.6183,1137,0.8265,610,0.677,333,0.4574,6,2.0261,1691,0.718,134,923.7001,819928,130.9694,39940,412.6214,336628,146.6264,87115,110.9703,2146,47.8673,486,501.0665,395994,122.2692,58129,8130.3213,6117354,2192.1825,595176,7473.4892,4771111,2488.1224,247655,1793.9864,32559,802.6674,45908,14083.174,12796390,3032.0773,1086679
3.7455,3438,1.0313,458,1.6261,1242,0.8281,186,0.6771,273,0.4585,75,2.0333,1825,0.7363,114,948.2435,811988,131.0911,25772,440.8134,57018,148.5531,53863,111.0913,22129,47.9883,485,504.7182,392258,124.8112,28807,8130.8234,566983,2211.4531,1605201,8112.703,6602604,2488.6243,1379657,1794.4872,6956,803.1682,4242,14341.691,13198912,3074.7525,994482
3.8471,3478,1.0324,570,1.654,1318,0.832,201,0.6834,374,0.4592,152,2.0913,1717,0.7385,554,956.9764,877331,134.0634,26751,468.2804,335634,148.6753,38068,111.2121,7508,47.9934,3182,533.3964,415108,129.5533,77519,8190.788,7434006,2211.9553,1053377,8280.8525,7022035,2492.4601,1202836,1837.0725,75135,803.3972,2041,14342.1931,11935562,3104.7142,2210419
3.9392,3627,1.0395,108,1.7071,1329,0.8353,26,0.6895,360,0.4601,121,2.1024,1729,0.7531,254,977.7673,899199,140.347,46777,468.4024,379631,148.7973,39530,111.333,5068,48.0933,561,538.9863,450101,130.0682,35355,8401.6053,6388344,2228.7562,254009,8474.9882,6211410,2492.9623,1155040,1837.5732,6863,803.8985,2041,14704.4175,1866182,3105.216,1872082
3.9453,3613,1.0441,859,1.7623,1495,0.8394,648,0.6955,399,0.4633,101,2.107,1860,0.7601,652,1015.5413,926514,140.469,8479,468.5241,363180,149.0255,60868,111.6962,7995,48.1144,620,539.1085,420783,130.1903,67727,8519.4453,7768006,2228.9321,1220591,8846.6692,7303910,2493.4645,1437915,1845.5894,83569,804.1502,2148,15046.1005,13033292,3127.7222,696076
3.9482,3627,1.0492,115,1.782,1444,0.8425,340,0.701,431,0.4642,128,2.115,1775,0.7631,79,1030.7655,672684,144.8804,34443,473.1921,351840,151.6884,61561,111.8175,2262,48.1553,496,540.7554,396873,130.4994,70995,8530.3592,1578274,2288.0515,458237,9000.2853,6735813,2495.189,824742,1846.09,7264,804.6514,2148,15046.602,12781951,3128.2245,1298010
4.0934,3745,1.0514,552,1.793,1383,0.8634,21,0.7075,477,0.465,50,2.1444,1797,0.7674,621,1049.4002,929846,145.8965,31454,515.9544,383213,153.5145,8783,113.6321,9976,48.2142,561,569.818,451686,138.219,108070,8848.495,7589989,2344.5891,150903,9000.7874,6951779,2560.1072,808676,1848.0941,87122,804.671,3792,15536.581,13775142,3128.7265,2371637
4.0953,3861,1.0575,868,1.845,1538,0.8721,419,0.7132,204,0.4652,38,2.2011,1856,0.7691,622,1098.9113,974964,146.0184,40524,516.0763,412738,153.6364,52920,113.7225,10301,48.2404,3403,578.6293,445727,139.587,57784,8887.4823,6779663,2345.0915,1341638,9146.5792,7367609,2687.5742,105420,1848.5952,6802,805.1721,3792,16200.9084,13936871,3129.2283,518403
4.257,3909,1.0765,41,1.8595,1557,0.8794,62,0.7191,497,0.4664,133,2.2201,1996,0.7705,209,1124.1771,991065,146.1404,18058,516.1984,368857,153.8961,56952,113.7534,1558,48.2764,495,630.3192,514834,139.7095,80208,8887.984,7126923,2402.689,787352,9286.1071,7347970,2709.1755,1701175,1850.5995,89620,805.9022,2041,16201.41,14000727,3129.7301,1111988
4.3245,3979,1.1072,19,1.9494,549,0.8862,494,0.7254,370,0.4692,317,2.2653,1993,0.7745,210,1143.9243,1010770,146.2625,63539,533.8142,395669,154.0181,81880,113.843,1638,48.3611,596,673.5172,555293,139.831,65583,9521.0993,6972562,2403.1915,1633738,9944.1725,8182779,2739.722,1557419,1851.1,9299,806.4031,2041,16699.4054,14422316,3130.2322,1645651
4.3752,3968,1.1131,846,1.9813,1595,0.8974,660,0.731,183,0.4705,27,2.2805,1988,0.7765,624,1168.1002,1032140,146.3843,24557,536.1141,421447,154.389,81082,117.0203,13391,48.3722,3600,680.8764,562603,139.9531,59923,9767.2384,7618547,2403.6933,1112882,10302.1353,8289635,2740.2241,1181232,1891.18,129350,806.6754,5746,16699.9074,14686722,3143.9942,628758
4.5193,4212,1.1143,548,1.9831,1795,0.8995,232,0.731,328,0.4714,37,2.3174,2015,0.7775,567,1179.4992,1065598,151.5881,37024,561.329,434066,157.3205,83555,117.1411,1557,48.4934,550,720.3234,631372,141.7753,29738,9864.021,8059933,2404.1952,930336,10738.2582,9479096,2740.7263,1481662,1891.6815,6863,807.176,3741,17779.5634,16017757,3157.2635,2646810
4.5331,4339,1.1164,687,1.99,1802,0.9031,81,0.737,472,0.4723,242,2.3664,2023,0.7832,632,1192.058,1044457,153.3605,109021,561.4514,428823,157.4425,52270,120.6502,1699,48.5982,619,726.0335,607684,142.3263,21543,10210.1222,8449256,2404.6975,369237,10971.4712,9168943,2741.2285,385771,1901.2002,139986,809.099,52004,18513.5294,16062811,3157.7652,2400709
4.5405,546,1.1202,814,2.0054,1657,0.904,726,0.743,471,0.4754,56,2.47,2203,0.7934,530,1224.1491,1110073,158.3785,28344,561.5732,372201,157.5641,55728,120.7711,2430,48.6982,561,769.5714,646042,142.4484,48547,10459.2105,8187323,2442.3731,1088590,12003.2841,2468056,2830.9193,1639843,1901.7013,6957,809.1803,3742,19203.4074,18446325,3158.2675,1548038
4.646,4253,1.123,363,2.0681,1918,0.9155,96,0.7435,441,0.4785,289,2.4775,2216,0.8112,306,1248.444,1159507,158.4804,4635,561.6952,473014,157.9061,64754,122.7075,1775,48.7192,499,780.9684,647926,142.5705,45111,10701.1025,3524982,2442.8754,867754,12225.4745,10715156,2841.2444,925723,1966.8311,205748,809.6,2305,20064.1265,19306997,3169.791,778063
4.6514,4384,1.1304,188,2.0754,62,0.9225,66,0.7495,413,0.4843,281,2.566,2315,0.817,14,1283.292,1194230,158.6021,68601,596.903,478911,165.7805,21171,122.8282,4457,48.8195,561,815.3104,726367,142.6923,97818,11336.7244,9257722,2443.3772,1435544,12750.2764,11239833,2841.7464,960860,1967.3321,6956,809.681,2238,20352.7034,19657819,3170.2935,11527
4.6534,4311,1.1465,591,2.191,1814,0.936,744,0.8095,368,0.4895,6,2.5733,1318,0.8184,594,1283.4145,1218124,158.724,79781,597.0254,476716,170.7421,64169,126.8211,7525,48.845,596,828.0384,735557,143.9313,47316,11432.562,9671144,2446.6921,254011,12962.9462,6335021,2842.2485,1258814,2027.9533,7918,811.6045,2306,20845.688,18886496,3240.0202,1952935
4.7461,4475,1.1534,112,2.203,1779,0.9382,476,0.8155,465,0.4901,77,2.6451,2267,0.827,30,1293.0951,1204138,159.5894,42242,597.1471,479089,172.7434,27402,126.9423,8621,48.9665,597,851.3695,777160,144.0533,78175,11541.3681,9277716,2482.6475,951614,13400.0745,11064534,2842.75,1024315,2028.454,14943,811.6651,55361,21698.3912,19433944,3390.3833,1534505
4.8614,4669,1.213,1065,2.2283,1890,0.9394,783,0.8215,432,0.4935,50,2.6461,2415,0.8313,353,1325.887,1171821,164.0155,31613,629.2103,540537,180.5331,28303,127.0633,23375,48.9772,549,866.7594,775125,145.7183,48444,12043.6365,9498569,2483.1493,1599909,13742.0015,11396676,2843.2522,459220,2037.4724,7957,812.1051,2305,22632.256,20332120,3406.2654,751344
4.9754,623,1.2152,321,2.2565,1955,0.9424,136,0.8272,410,0.4952,29,2.6721,2332,0.8345,544,1345.9702,1256856,164.1375,119249,656.314,518481,180.655,111563,127.1841,3010,49.0985,550,900.1331,838042,147.1745,48612,12097.2442,10085096,2483.6512,507399,14226.725,11865868,2843.7544,455991,2037.9734,25023,812.1662,2149,22632.7583,20800170,3491.9555,2795602
5.0684,4683,1.2201,139,2.2754,1967,0.9445,789,0.8335,384,0.4993,32,2.7213,2382,0.8405,202,1371.0214,1223340,164.259,119433,656.4363,560755,182.3332,69054,127.5475,2067,49.2032,499,916.975,790455,147.2963,8713,12260.214,10745194,2496.8825,460920,14394.3032,11832815,2876.7303,520771,2073.0431,7499,814.1092,2306,22921.836,20638109,3531.0743,1456418
5.0955,1744,1.2212,86,2.2943,1992,0.9451,735,0.8391,409,0.507,5,2.725,2420,0.8411,119,1397.3954,1267153,166.0572,121271,656.5583,538578,184.9653,32914,127.6685,9263,49.3244,499,955.4315,881190,151.3645,103687,12341.9661,11083358,2512.5542,1642321,14596.9652,13589134,2882.9655,351901,2073.5444,60208,814.1702,2148,23802.0941,22040188,3531.5761,937441
5.1655,4790,1.2214,198,2.2952,1854,0.9454,363,1.0675,682,0.513,395,2.7323,2446,0.85,697,1409.0122,1333220,166.179,63209,685.1124,567072,186.2312,23055,128.6363,1824,49.329,4565,958.237,839582,151.486,105679,12871.5245,10858327,2513.0563,300100,15832.4322,13536706,2918.824,1200933,2091.5802,7508,814.6101,2306,24710.909,22493694,3532.0784,1978239
5.3121,4961,1.2262,239,2.3001,2040,0.9493,453,1.0731,667,0.5144,185,2.7635,2530,0.8563,516,1447.3733,1354651,166.3055,91264,719.113,643383,186.3132,133911,128.7574,10485,49.4505,662,993.9103,917881,151.6081,44258,13253.6975,11744074,2535.4542,1112118,16132.2724,14289665,2920.9863,2352691,2092.081,79794,814.6714,2149,25428.3421,23874374,3554.5622,367964
5.319,5047,1.2285,179,2.3133,116,0.9515,798,1.0795,693,0.5191,361,2.7751,2426,0.8564,567,1470.6005,1396234,166.4274,12704,719.235,658175,186.435,60586,129.2412,1748,49.5825,550,999.2575,874729,151.6082,55600,14035.8491,12777129,2535.9565,37571,16132.7741,13868172,2921.4882,1913922,2094.085,9967,814.9201,58318,26384.7523,24874972,3555.0645,767574
5.4751,5155,1.2303,624,2.326,1900,0.9521,30,1.0853,739,0.52,52,2.8784,2663,0.86,156,1477.2615,1373615,168.5265,46578,719.3574,645311,187.1782,93589,129.3625,11019,49.703,549,1046.5693,972424,151.7302,66331,14264.715,12972473,2565.0574,1112540,16143.554,14381769,2921.9903,333325,2094.5861,82253,815.4214,2095,26385.2545,24874459,3555.5663,1415368
5.4821,5110,1.2351,613,2.369,1984,0.9522,306,1.091,614,0.5234,205,2.9335,2662,0.8622,673,1500.7294,1391287,168.7853,123956,758.5593,619343,187.3005,108842,129.8153,1779,49.8032,4958,1047.2724,987818,151.769,120659,14610.4975,13351791,2565.5594,1058124,17265.7955,15252634,2922.4922,1801268,2096.5902,9857,815.7164,59157,26860.2032,25600824,3626.7095,512482
5.6295,5281,1.2374,171,2.5014,2201,0.9583,98,1.0973,748,0.525,347,2.9443,2586,0.8695,641,1513.562,1439801,168.9074,65578,758.6814,703071,188.12,16894,129.9364,11659,49.813,959,1096.6642,993091,153.8312,15126,14820.918,12744658,2566.0615,1615065,17406.3154,15644952,2922.9945,1873830,2097.0913,84653,816.2174,2431,27814.1082,25720602,3633.7723,1243262
5.637,4121,1.2414,938,2.5685,2187,0.9592,561,1.1035,719,0.5255,69,2.9821,2632,0.8761,179,1532.5525,1472944,174.8362,16714,769.3284,665932,188.2422,37597,136.622,3550,49.9244,566,1105.7163,1046187,153.9532,57569,15001.1853,13739057,2689.8092,429873,18070.4022,16499718,3036.7734,349202,2099.0954,8919,816.6755,2149,27814.6104,1814491,3634.2742,1260330
5.6444,5252,1.2551,909,2.578,2317,0.9593,104,1.1092,705,0.529,25,3.0112,2627,0.8785,473,1540.1835,1424848,182.8744,119540,790.0194,715998,188.364,52656,136.7435,2087,49.9345,960,1141.049,1081517,154.4603,94923,15709.1923,13948531,2727.4231,1549910,18329.157,16567766,3187.9864,1928698,2099.5965,86728,817.1764,2149,28209.3993,24314736,3788.0321,627760
5.7341,5365,1.2625,481,2.5871,2244,0.9653,621,1.1151,647,0.531,32,3.1394,2833,0.8854,210,1555.1792,1495500,186.7631,81615,790.141,730772,188.4865,74464,137.8324,4720,50.297,1025,1144.944,1041391,154.5825,89347,16895.5612,15133887,2727.925,1970923,18329.659,16317151,3188.4884,1678609,2155.2072,7854,817.4253,2095,29847.6715,27856917,3843.6581,2630657
5.8413,5647,1.3031,34,2.591,2302,0.966,308,1.1212,694,0.5315,296,3.2063,2827,0.9011,66,1602.7411,1543043,186.8852,47978,820.1481,746016,196.766,81521,137.9533,2158,50.4084,566,1145.5273,1098787,167.9053,79101,16993.7584,14197189,2728.4273,1826678,18332.4263,16067923,3189.6204,1711872,2155.7084,143392,817.926,2094,30984.4411,29233037,3844.1602,2252325
5.848,5547,1.3102,1195,2.625,2439,0.9664,332,1.1271,736,0.5361,5,3.2735,2868,0.9024,121,1629.7252,1513144,187.0073,74865,820.2703,717962,196.8885,49418,138.5581,5573,50.4181,903,1193.4665,1119267,168.0273,123209,17222.6194,15461490,2747.8784,248991,18369.0005,16607403,3190.1223,2283093,2195.2875,7918,818.2215,2431,30984.9432,28720968,3844.6621,2495864
5.9714,5718,1.3115,539,2.6342,130,0.9731,123,1.1335,633,0.5374,349,3.4111,2975,0.9031,153,1629.8365,1582435,194.1295,150645,851.3664,791852,197.9783,90938,138.6794,2158,50.5295,566,1214.8944,1111366,172.0073,27958,17728.2255,16020107,2748.38,529853,19535.3291,17558577,3190.6241,1471750,2195.7882,183616,818.7222,2430,31206.8871,28489078,3845.1643,351705
6.0155,5746,1.3171,168,2.6413,2391,0.9781,87,1.1395,783,0.5423,18,3.4725,3074,0.9052,120,1629.9584,1570493,194.2513,75443,851.4883,72507,198.0465,101225,143.6403,10698,50.534,5685,1239.6894,1166452,172.1295,56322,18860.4864,17014987,2896.6752,1788688,19884.7621,17807847,3207.8883,2097722,2202.3011,7917,819.93,2095,31960.893,30199050,3866.1893,586618
6.022,5655,1.3184,900,2.7211,1130,0.9902,33,1.1454,794,0.5433,342,3.563,3254,0.9085,106,1692.7675,1547861,194.7801,128615,884.6413,737356,202.305,144317,143.7615,2158,50.6553,560,1287.122,1152738,172.2512,90256,19163.4933,17300960,2897.1771,1889151,20051.8614,17877716,3208.39,1446835,2202.802,189639,820.4312,2094,32707.3842,29002766,3866.6914,77156
6.1234,5929,1.3245,1209,2.7464,2257,0.9921,130,1.1573,777,0.5481,343,3.7151,3406,0.9121,224,1707.3975,1588941,194.9024,106099,921.3045,859496,212.3681,80058,144.245,11159,50.902,904,1300.9261,1197312,175.002,22869,19552.3681,17539862,2899.182,81323,20400.7923,17885990,3210.3951,135037,2237.3713,7499,820.726,2430,33466.4002,31451531,3867.774,1352035
6.1563,5924,1.3253,688,2.7823,2448,1.0111,425,1.1635,770,0.5491,275,3.8655,3596,0.9225,364,1732.8191,1599585,195.0242,35194,921.4261,818085,217.7655,31260,144.3664,2620,51.0131,565,1340.4845,1211790,176.8234,35263,19845.3542,17580990,2911.503,951479,20746.7492,18482995,3218.681,1216927,2237.8722,224863,821.2274,2431,34435.3354,32171273,4013.0393,1362232
6.2445,6011,1.3712,7,2.918,2629,1.0174,88,1.1691,796,0.5544,254,3.9695,3679,0.9285,225,1778.4375,1662860,195.1464,26257,962.444,903028,217.8873,150829,145.2135,12213,51.0234,541,1392.6361,85915,176.9455,31474,20085.4334,16639430,2912.0053,937331,20917.8244,18876201,3322.2872,399798,2244.3854,7508,831.2074,74940,35150.7642,33891343,4013.5412,1058117
6.3531,6098,1.3783,259,2.9814,2681,1.0272,591,1.1755,830,0.5552,199,4.0635,69,0.9332,91,1835.308,1727127,195.459,63884,962.5664,903179,221.0405,61433,145.334,2087,51.1342,565,1443.578,1306236,177.0671,22873,20633.0272,18325774,2912.5073,1189839,21964.6815,20657152,3430.9213,1314696,2244.8863,232403,831.7083,2151,35914.7905,33957955,4045.1912,1386767
6.3793,6228,1.3815,216,3.0745,2853,1.0504,75,1.1813,875,0.5601,242,4.0842,3855,0.9352,200,1850.9032,1753304,200.1791,163209,1006.8512,962028,221.1624,105137,148.9335,16007,51.1394,561,1532.8784,1444015,177.4235,56274,21647.5531,19588867,2972.4732,1023905,22121.9961,20611867,3431.423,623375,2294.4851,31090,833.7121,2151,36607.1732,34594271,4051.06,518482
6.4102,108,1.3932,72,3.0822,2837,1.057,436,1.187,799,0.5612,212,4.1694,3980,0.939,88,1895.7951,1802427,200.3015,5809,1006.9734,926082,221.284,53569,149.0545,2221,51.2604,560,1540.7441,1407671,184.1215,109999,22015.7892,20505961,2972.9753,781104,22326.6362,20537636,3431.9251,1162014,2294.9865,9504,834.2131,2150,37225.9094,35715466,4268.5415,686381
6.4845,6165,1.4064,361,3.0932,2870,1.0631,52,1.1873,440,0.566,326,4.2922,3959,0.9422,665,1937.5394,1863207,200.7922,143601,1026.0925,988572,225.5283,158835,151.3845,2291,51.2805,6497,1578.7434,1473543,184.2434,114900,22070.7963,19974496,3081.0464,1533664,23021.793,21763133,3617.4885,1878004,2318.5334,54684,835.6522,79466,38161.7783,36400796,4269.0434,1316139
6.6392,6250,1.4312,253,3.201,2983,1.0662,450,1.1934,362,0.5673,269,4.3923,4121,0.943,161,1937.6613,1842361,202.3721,1585,1063.7242,911137,225.6505,59267,151.5054,3752,51.4012,519,1604.6332,1494593,184.6073,1586,22744.7451,21234154,3101.1725,1124276,23323.3965,477400,3827.8944,2421261,2319.0341,9503,836.1534,2158,38551.5572,36932101,4269.5452,3114083
6.8074,6311,1.437,47,3.2084,2985,1.0725,879,1.223,993,0.5682,109,4.5554,4324,0.9492,636,1940.8081,1877816,202.4942,83022,1178.308,1119188,227.736,138679,152.8054,2455,51.7392,6910,1630.7702,45135,187.8614,43445,23667.0874,22156448,3102.1755,2580154,23343.6664,22335961,3828.3964,754545,2327.551,63205,836.2173,2150,39356.1642,38347930,4270.0473,1571005
6.8564,6550,1.4375,123,3.2203,2998,1.0793,398,1.2291,53,0.5722,293,4.6211,166,0.9504,356,1940.93,1866480,202.6164,50642,1205.8972,1146424,230.7333,2073,152.9264,5259,51.744,560,1633.7994,1559586,187.983,142786,23974.0952,22514575,3122.6704,2422291,23344.1684,22085108,3828.8985,2569853,2328.0525,9492,836.7185,2151,39821.594,719939,4333.1801,281620
,,1.4444,1025,,,1.0795,51,,,0.573,185,,,0.9573,290,,,212.6883,43677,,,232.1901,50061,,,51.8601,566,,,188.1052,48575,,,3123.172,833617,,,3842.6555,1436527,,,838.1574,2157,,,4333.6824,1685789
,,1.4492,114,,,1.0853,933,,,0.5743,212,,,0.964,254,,,212.8102,108096,,,232.3122,172809,,,51.8655,561,,,190.3293,58811,,,3135.5631,2181374,,,3943.5274,3186706,,,838.6584,2158,,,4347.152,1793317
,,1.4505,740,,,1.092,124,,,0.5784,294,,,0.9644,213,,,223.1141,164911,,,232.4343,78136,,,51.8854,519,,,190.451,101149,,,3136.0654,2065817,,,3944.0295,2282541,,,840.1611,83128,,,4347.654,295091
,,1.4522,951,,,1.1002,338,,,0.5805,53,,,0.9731,214,,,223.2364,89736,,,236.0915,176597,,,52.0064,519,,,196.0171,83312,,,3145.2575,20080,,,3944.5314,1655374,,,840.6625,2306,,,4353.1791,2225448
,,1.4525,692,,,1.107,747,,,0.5842,368,,,0.9742,137,,,229.107,111201,,,236.2133,114364,,,52.344,565,,,197.2684,45013,,,3145.7593,42080,,,4080.718,1682632,,,842.1653,3660,,,4353.6815,3094511
,,1.4573,1036,,,1.1101,28,,,0.585,5,,,0.9812,237,,,230.0664,181775,,,236.3354,184292,,,52.4655,566,,,197.3905,131270,,,3172.3304,943905,,,4081.2201,3324815,,,842.6664,3661,,,4559.1333,1545093
,,1.458,396,,,1.1101,304,,,0.5853,173,,,0.9875,149,,,230.0814,103227,,,236.457,73174,,,52.4903,519,,,197.5122,51564,,,3172.8322,2388033,,,4081.7223,3073886,,,844.1695,3809,,,4559.6354,3770877
,,1.4595,1116,,,1.1143,7,,,0.5862,52,,,1.033,116,,,230.1885,29646,,,236.5795,162226,,,52.6111,518,,,197.6342,65166,,,3173.3342,1646141,,,4176.8224,2634691,,,844.6701,3808,,,4627.7925,2964826
,,1.4653,1199,,,1.1215,128,,,0.59,401,,,1.0353,813,,,230.2035,166075,,,237.6092,24878,,,52.8282,7927,,,197.6385,43200,,,3332.1934,1118233,,,4177.3244,2618222,,,846.6741,3809,,,4743.9942,3680633
,,1.4662,802,,,1.1243,973,,,0.591,399,,,1.0401,89,,,230.3252,106314,,,240.9122,181580,,,52.838,8038,,,197.7564,129832,,,3354.6774,250497,,,4185.477,2559306,,,847.1751,2305,,,4764.9881,974950
,,1.4702,644,,,1.131,502,,,0.591,18,,,1.042,723,,,230.4474,31721,,,244.4354,39878,,,52.9494,486,,,197.7603,25245,,,3401.8331,1969742,,,4185.9794,2619862,,,849.9902,93844,,,4765.4903,1250547
,,1.4954,21,,,1.1314,204,,,0.5963,440,,,1.0425,360,,,238.824,56144,,,244.8572,178286,,,52.9595,597,,,197.8782,55796,,,3419.8703,33634,,,4209.5275,2745054,,,850.4914,2480,,,4809.5925,2589075
,,1.5023,35,,,1.1361,923,,,0.5974,194,,,1.0491,420,,,238.9462,175351,,,247.9312,189234,,,53.0914,8236,,,197.8821,153069,,,3438.3002,314127,,,4257.2514,2643434,,,852.4952,2480,,,4810.0945,3048095
,,1.533,129,,,1.1382,92,,,0.6022,182,,,1.0551,115,,,239.0683,97235,,,258.2013,27349,,,53.2122,549,,,204.171,168339,,,3592.4752,164655,,,4257.7534,2187557,,,852.9963,2479,,,4810.5961,3048702
,,1.5404,247,,,1.1432,299,,,0.603,373,,,1.0563,263,,,239.1905,144020,,,265.8105,84802,,,53.3122,928,,,204.293,6661,,,3592.977,2836422,,,4258.2553,3501516,,,855.0001,2480,,,4911.7831,1169747
,,1.5424,822,,,1.1672,986,,,0.6035,224,,,1.0604,584,,,239.99,102669,,,265.932,31441,,,53.4335,929,,,208.8084,110769,,,3626.632,2870015,,,4259.6583,1334658,,,855.5015,2480,,,4987.4351,887826
,,1.5492,236,,,1.1691,102,,,0.6093,346,,,1.0605,103,,,245.0761,80300,,,266.6495,35553,,,53.4434,597,,,208.9302,23960,,,3627.1343,1690285,,,4260.16,3503562,,,862.2693,105436,,,5080.6973,4230316
,,1.5564,590,,,1.1745,841,,,0.6103,41,,,1.0621,539,,,245.1983,179157,,,266.771,197877,,,53.5641,597,,,211.1911,65597,,,3627.6364,1621013,,,4260.6623,3410106,,,862.7703,2024,,,5136.7792,4128636
,,1.5572,1213,,,1.1764,63,,,0.615,5,,,1.0672,239,,,245.7993,51062,,,269.3375,217106,,,53.6962,550,,,211.3135,6779,,,3628.1382,2118136,,,4281.2015,3677340,,,864.7744,2025,,,5137.2813,946406
,,1.5631,242,,,1.182,47,,,0.6154,308,,,1.099,871,,,248.4731,166043,,,269.4593,175414,,,53.7964,849,,,213.6845,8906,,,3743.8704,1505901,,,4281.7033,20542,,,865.2752,2025,,,5137.7832,4225451
,,1.5643,1370,,,1.1863,312,,,0.6161,40,,,1.101,177,,,248.5951,201965,,,273.4763,158525,,,53.8173,550,,,213.8063,48790,,,3752.682,2743715,,,4327.9061,3155754,,,867.2794,2025,,,5257.976,1615178
,,1.5674,1411,,,1.1931,115,,,0.621,354,,,1.1062,839,,,248.7171,170141,,,282.2812,222905,,,53.9173,849,,,217.6775,61826,,,3753.1844,2996496,,,4392.2524,2127803,,,867.78,2024,,,5382.7393,1547437
,,1.5694,160,,,1.1935,202,,,0.6211,183,,,1.1132,256,,,248.839,199683,,,283.2783,83451,,,54.0485,597,,,218.4045,36862,,,3760.5044,1281202,,,4392.7545,2973072,,,871.2875,114599,,,5383.2413,3309723
,,1.5715,1390,,,1.199,1051,,,0.6213,17,,,1.1193,529,,,249.7873,56368,,,285.793,126544,,,54.1694,597,,,220.8253,30012,,,3761.0061,1403568,,,4511.0801,3761328,,,871.7883,2151,,,5383.7435,2072487
,,1.574,547,,,1.2053,913,,,0.627,339,,,1.1333,34,,,249.9093,111954,,,285.9152,211687,,,54.3014,550,,,225.2531,137598,,,3769.503,1394812,,,4577.1235,3569205,,,872.3295,116006,,,5389.2392,401807
,,1.5814,314,,,1.2133,792,,,0.6275,69,,,1.1455,929,,,249.9184,177838,,,285.9434,76955,,,54.4015,849,,,225.35,26986,,,3770.0053,413825,,,4602.4402,89355,,,872.8305,2052,,,5400.314,1054455
,,1.5991,34,,,1.2512,744,,,0.6323,6,,,1.1585,143,,,250.807,16712,,,286.0651,82278,,,54.4223,549,,,225.3753,180529,,,3776.9773,2104714,,,4602.9422,2461726,,,873.7922,2151,,,5400.8164,620742
,,1.6061,54,,,1.2565,866,,,0.6335,292,,,1.1642,917,,,263.8404,16589,,,286.1871,85034,,,54.4262,9582,,,225.4724,180680,,,3846.4824,309230,,,4603.4444,2457611,,,874.2933,2150,,,5479.9364,1985976
,,1.6221,25,,,1.2571,143,,,0.6383,18,,,1.17,982,,,263.962,6823,,,286.3093,30985,,,54.5225,486,,,227.6863,42594,,,3846.9841,486665,,,4676.4902,1472558,,,874.8343,2052,,,5480.4382,4701765
,,1.629,170,,,1.2605,134,,,0.6391,319,,,1.1715,986,,,264.0843,190943,,,286.431,168088,,,54.547,554,,,227.8081,118415,,,3847.4864,3090363,,,4676.9922,394288,,,875.3355,2052,,,5483.4743,817651
,,1.6364,1258,,,1.2624,126,,,0.6405,411,,,1.1721,153,,,264.5515,15715,,,286.5531,51115,,,55.0315,554,,,227.93,79452,,,3931.3284,574646,,,4716.572,432863,,,876.297,2150,,,5483.9764,4727360
,,1.6415,1486,,,1.2643,54,,,0.6431,5,,,1.1783,153,,,264.6733,18511,,,292.6642,42286,,,55.1525,554,,,228.133,129891,,,3963.2182,3443872,,,4778.6611,2667407,,,876.7981,2150,,,5588.1375,4334633
,,1.643,155,,,1.2672,160,,,0.6444,320,,,1.1854,996,,,267.8365,29679,,,292.786,198349,,,55.6252,10796,,,228.2555,114523,,,4090.057,3445376,,,4779.1634,801738,,,877.339,2051,,,5767.5434,4127532
,,1.6625,1484,,,1.2723,261,,,0.6453,128,,,1.1861,942,,,271.9514,46190,,,292.9081,50949,,,55.6361,553,,,231.9582,84542,,,4090.5595,2065437,,,4854.2624,2166189,,,877.8401,2051,,,5768.0455,5011298
,,1.6713,456,,,1.2813,787,,,0.6463,156,,,1.1925,590,,,271.9982,85259,,,301.1585,243823,,,55.7463,548,,,233.1203,129431,,,4091.061,1287046,,,4854.764,3732023,,,896.377,139600,,,5768.5473,3905623
,,1.6771,287,,,1.2945,677,,,0.6495,534,,,1.2102,98,,,277.3795,31095,,,303.6635,82946,,,55.7575,554,,,233.2423,129641,,,4119.7213,1798945,,,4855.266,342682,,,896.8783,2052,,,5784.6035,5154301
,,1.716,635,,,1.3001,68,,,0.6504,68,,,1.2115,1026,,,277.4235,45647,,,304.767,106346,,,56.2305,549,,,233.4595,191094,,,4120.2231,452670,,,4882.9022,620234,,,898.8821,2051,,,5785.1052,1509004
,,1.7303,667,,,1.3001,55,,,0.6552,503,,,1.2442,170,,,282.5951,14761,,,306.8293,258678,,,56.3514,548,,,239.7771,121510,,,4145.213,596647,,,4883.4045,165329,,,899.3834,2052,,,5861.6842,872746
,,1.7374,1588,,,1.3033,62,,,0.6574,327,,,1.2513,242,,,282.7174,149830,,,306.9514,176626,,,56.5841,11784,,,253.3032,194648,,,4260.1953,1482674,,,4970.078,251501,,,901.3872,2051,,,5928.3332,4808806
,,1.7495,182,,,1.3142,1201,,,0.6612,468,,,1.2651,221,,,282.839,61639,,,309.8993,19518,,,56.7055,561,,,253.4254,24690,,,4260.6974,2261975,,,5009.9852,3248907,,,901.8883,2052,,,5928.8353,447395
,,1.7555,1067,,,1.32,331,,,0.6632,231,,,1.2652,1077,,,285.9662,64596,,,319.7954,220518,,,56.8352,549,,,253.5472,21225,,,4261.199,666719,,,5010.4872,2692957,,,905.8964,149517,,,6022.0223,5342202
,,1.7591,98,,,1.334,71,,,0.667,437,,,1.2673,1084,,,287.7893,232690,,,325.5095,23789,,,56.9564,549,,,253.946,84661,,,4269.3261,304604,,,5071.3903,2791668,,,906.3975,2431,,,6022.5241,2081730
,,1.7622,664,,,1.3462,185,,,0.6694,459,,,1.2724,1159,,,294.363,124707,,,326.0853,24686,,,57.1891,561,,,254.068,97785,,,4325.5275,1693972,,,5079.7643,3067259,,,908.4011,2431,,,6060.081,474456
,,1.7791,90,,,1.3535,75,,,0.6703,51,,,1.2771,475,,,294.4852,57399,,,326.7201,253612,,,57.31,560,,,258.3863,198876,,,4326.0293,1756984,,,5167.387,1360489,,,908.9023,2430,,,6156.3225,1285089
,,1.7843,76,,,1.3622,247,,,0.6733,485,,,1.2795,1093,,,296.373,64606,,,326.8421,95200,,,57.6733,12821,,,258.5082,210950,,,4326.5314,2515182,,,5167.8894,4160030,,,910.9061,2430,,,6156.8243,1638906
,,1.7934,1521,,,1.3965,942,,,0.6753,93,,,1.2845,717,,,296.7373,28537,,,326.9645,143327,,,57.794,498,,,258.6305,24808,,,4327.0332,235473,,,5218.1693,4151097,,,911.4073,2431,,,6172.3241,689881
,,1.804,107,,,1.4035,971,,,0.6762,484,,,1.2853,719,,,297.1002,47819,,,335.608,65038,,,58.1573,924,,,260.5155,28316,,,4420.7215,274091,,,5218.6714,1199919,,,912.386,155901,,,6172.826,149300
,,1.8364,218,,,1.4155,785,,,0.679,527,,,1.3003,124,,,298.8422,176836,,,341.193,295462,,,58.2785,924,,,260.6371,131648,,,4422.7261,252504,,,5219.1732,1343948,,,912.8872,2290,,,6220.4534,1283415
,,1.8422,695,,,1.4194,687,,,0.6854,390,,,1.304,92,,,299.4651,254657,,,341.3151,183659,,,58.6412,861,,,262.449,78743,,,4424.271,645790,,,5289.0445,4310712,,,914.8914,2290,,,6275.0845,488978
,,1.8432,33,,,1.4224,276,,,0.697,359,,,1.3073,657,,,303.5314,235467,,,341.845,77237,,,58.657,13847,,,265.4431,171471,,,4449.5763,3709904,,,5314.2661,742103,,,915.3922,2290,,,6590.6933,2482702
,,1.849,1659,,,1.4264,327,,,0.7,7,,,1.329,103,,,318.2815,219532,,,343.5104,41988,,,58.7622,862,,,273.174,93027,,,4501.5241,1565397,,,5491.217,813392,,,916.8953,160397,,,6591.1953,4651715
,,1.8504,690,,,1.4442,771,,,0.703,383,,,1.3435,1087,,,318.4114,14395,,,346.8062,287225,,,58.7782,549,,,273.2965,195557,,,4569.6004,2149320,,,5498.6351,614731,,,917.396,2768,,,6598.6572,397859
,,1.8575,55,,,1.4462,62,,,0.7055,114,,,1.3462,68,,,318.5332,28572,,,346.9283,287482,,,59.2461,862,,,276.0552,42111,,,4570.1021,503003,,,5613.2775,4605996,,,918.8995,3793,,,6639.7891,5882851
,,1.869,439,,,1.465,194,,,0.706,271,,,1.3523,68,,,318.655,14760,,,347.05,199595,,,59.2621,550,,,282.6262,179100,,,4656.6944,563628,,,5619.3391,2006699,,,919.4003,3793,,,6640.2912,779082
,,1.8932,1031,,,1.466,773,,,0.7092,306,,,1.3613,620,,,323.5241,205296,,,349.9535,44943,,,59.3623,14596,,,282.7484,151450,,,4786.5523,1716256,,,5619.841,4524229,,,920.9031,4272,,,6640.7932,835306
,,1.9004,149,,,1.4662,680,,,0.711,434,,,1.3782,136,,,323.6465,190824,,,355.9375,311148,,,59.3673,498,,,290.4043,77320,,,4787.0542,2142543,,,5678.1013,4776444,,,921.4045,3771,,,6685.3835,4429365
,,1.9075,216,,,1.4734,521,,,0.7111,125,,,1.416,641,,,323.7685,196759,,,359.6033,288584,,,59.3833,549,,,291.4231,14882,,,4824.9351,859711,,,5743.2174,252002,,,923.4085,3771,,,6755.5442,3952513
,,1.913,1719,,,1.4754,1040,,,0.7154,240,,,1.4161,1171,,,329.594,47866,,,359.7253,195431,,,59.483,565,,,291.545,15126,,,4825.4373,1982149,,,5743.7191,3730747,,,923.909,2267,,,6802.584,778054
,,1.9504,221,,,1.4865,348,,,0.7173,27,,,1.4224,82,,,330.987,164119,,,361.7551,113250,,,59.8671,550,,,298.3183,63730,,,4865.403,414324,,,5833.1285,2248030,,,929.9044,173333,,,6803.0864,4287415
,,1.9682,245,,,1.492,227,,,0.7175,296,,,1.4231,1227,,,346.4865,85082,,,365.0774,24145,,,59.967,565,,,298.4403,253725,,,4870.6153,627102,,,5833.6302,1068867,,,930.405,2150,,,6919.873,1132762
,,1.9755,1597,,,1.4931,1101,,,0.7211,353,,,1.437,127,,,349.3,282897,,,369.4055,25654,,,59.9885,550,,,305.4833,150462,,,4871.1173,2606894,,,5929.589,1220748,,,932.4093,2150,,,6967.4475,280561
,,1.9824,151,,,1.496,206,,,0.7233,308,,,1.4453,97,,,363.3535,135111,,,376.5744,228814,,,60.0881,565,,,305.6054,159977,,,4871.6194,213422,,,5930.0914,3866418,,,932.91,2150,,,7171.8553,2372485
,,1.9874,763,,,1.499,811,,,0.7273,300,,,1.4525,56,,,364.1803,14395,,,380.9851,32371,,,60.5724,566,,,307.7604,64260,,,4922.016,470434,,,5960.0214,1868466,,,934.9142,2151,,,7172.3574,5912879
,,1.9941,743,,,1.5502,1135,,,0.7295,364,,,1.4584,1018,,,364.3021,222113,,,383.5932,45717,,,60.6935,566,,,310.5414,40176,,,4922.5184,3713148,,,6001.6353,501999,,,935.4152,2150,,,7173.8812,252003
,,2.0011,1848,,,1.5561,1074,,,0.7334,234,,,1.4665,806,,,364.424,14760,,,384.1481,77179,,,60.7033,779,,,312.7575,223915,,,4933.2885,508016,,,6002.137,4775702,,,957.705,201272,,,7174.3835,253007
,,2.0082,161,,,1.557,1284,,,0.7354,274,,,1.472,1153,,,365.6351,226006,,,384.2703,296416,,,60.8241,1264,,,312.8791,184191,,,4987.453,3916962,,,6002.6393,502500,,,958.2064,2480,,,7211.4351,524047
,,2.0195,1803,,,1.5601,146,,,0.741,265,,,1.4862,47,,,367.883,54932,,,385.7414,41868,,,61.0771,780,,,313.0012,74499,,,4987.9554,989742,,,6083.2151,5326705,,,960.2102,2479,,,7285.5504,3481299
,,2.0261,1659,,,1.562,1314,,,0.7414,27,,,1.5022,1303,,,368.0054,176498,,,386.7071,28676,,,61.198,1632,,,314.7794,98646,,,5136.6953,710921,,,6083.7175,590997,,,960.7115,2480,,,7286.0524,481965
,,2.033,1469,,,1.5672,1417,,,0.7421,229,,,1.5071,103,,,371.1584,285681,,,386.8292,241794,,,61.308,778,,,322.161,40058,,,5161.3412,2905170,,,6101.3373,4385824,,,962.7153,2480,,,7385.7845,6631274
,,2.102,1410,,,1.5735,1361,,,0.7472,27,,,1.508,73,,,371.2801,97118,,,392.8445,36544,,,61.4293,1020,,,323.1962,278314,,,5285.4433,626743,,,6182.0954,848006,,,963.2162,2480,,,7639.7922,252003
,,2.1065,1620,,,1.6042,320,,,0.7472,301,,,1.5145,1046,,,379.8793,137229,,,395.1774,133031,,,61.4653,630,,,323.3182,137700,,,5285.9455,1210393,,,6183.9181,5540059,,,973.9895,217507,,,7640.2941,253007
,,2.1071,182,,,1.6115,907,,,0.7481,186,,,1.5312,1381,,,380.0013,74795,,,395.299,8228,,,61.586,2092,,,332.0255,267747,,,5286.4472,4210670,,,6216.5684,819939,,,974.4903,2149,,,7733.4812,6551417
,,2.1094,625,,,1.635,105,,,0.7512,194,,,1.5314,1115,,,393.537,85011,,,396.6034,278189,,,61.682,779,,,332.8061,296243,,,5300.8851,474446,,,6243.9482,4677269,,,976.4941,2149,,,7733.9834,92687
,,2.1131,1481,,,1.6391,1161,,,0.7542,109,,,1.544,1307,,,397.9081,278812,,,396.6584,300441,,,61.8034,1022,,,337.2025,248260,,,5316.3035,624205,,,6312.0853,5052926,,,976.9952,2148,,,7740.9934,1608105
,,2.119,1891,,,1.647,201,,,0.7573,193,,,1.5513,102,,,398.0303,60880,,,396.7253,318830,,,61.913,778,,,337.3241,84054,,,5316.805,4356655,,,6463.6692,1424754,,,978.9995,2149,,,7741.4953,2073999
,,2.1203,943,,,1.6542,1246,,,0.7602,108,,,1.58,115,,,399.9963,300429,,,396.7802,174417,,,62.0345,1021,,,337.4464,219129,,,5332.0393,474213,,,6538.0351,3230044,,,979.5,2148,,,7820.62,2665537
,,2.1274,1274,,,1.6613,1106,,,0.7641,310,,,1.5814,7,,,400.1184,261516,,,396.847,139583,,,62.0705,630,,,337.689,286077,,,5432.825,1129286,,,6538.5375,5530729,,,1030.1045,2732,,,7829.1915,1597269
,,2.205,1656,,,1.6881,20,,,0.7702,467,,,1.5874,206,,,400.2402,287354,,,396.9025,93293,,,62.1914,872,,,338.1744,488,,,5497.9725,433672,,,6569.2355,5206718,,,1030.6054,23312,,,8048.1113,405811
,,2.2125,1660,,,1.6945,1022,,,0.7711,259,,,1.5885,1475,,,412.358,80539,,,397.0243,348908,,,62.2873,1701,,,341.3481,300115,,,5572.928,745485,,,6569.7374,4042755,,,1032.6093,2732,,,8332.1422,3252851
,,2.2143,1568,,,1.701,1393,,,0.7714,165,,,1.5955,221,,,412.9435,160612,,,401.814,360453,,,62.4085,2920,,,341.4705,60747,,,5573.4301,2983648,,,6569.7693,2458310,,,1033.1101,3733,,,8332.6445,6007264
,,2.2181,1509,,,1.7061,1175,,,0.7761,377,,,1.5994,74,,,413.0652,207598,,,401.9364,59755,,,62.6751,629,,,344.005,76567,,,5755.4703,808116,,,6570.2713,5625423,,,1035.1145,2732,,,8333.1461,1497440
,,2.2273,673,,,1.713,1447,,,0.7772,68,,,1.617,25,,,414.3974,264029,,,408.2121,15126,,,62.7965,872,,,352.4125,30132,,,5790.9524,1054581,,,6663.3731,1029829,,,1035.6153,3733,,,8334.6843,7326811
,,2.2341,1848,,,1.725,5,,,0.7774,45,,,1.6183,67,,,416.5761,243777,,,429.3283,66346,,,62.8923,734,,,352.5345,30010,,,5791.4541,2244280,,,6663.8753,478454,,,1036.5534,2906,,,8340.713,2753080
,,2.241,113,,,1.7324,1622,,,0.7821,378,,,1.6244,27,,,434.5012,386186,,,429.45,22084,,,63.0131,1944,,,352.6562,225031,,,5893.803,1860623,,,6668.0635,675222,,,1037.0541,29008,,,8388.788,1169694
,,2.2411,120,,,1.7402,815,,,0.7843,75,,,1.6301,60,,,434.6233,65416,,,429.5234,81414,,,63.4972,733,,,355.5794,129843,,,5894.3051,3881599,,,6668.5654,5158157,,,1039.0585,2906,,,8542.0644,1736973
,,2.2483,1327,,,1.7412,1331,,,0.7882,436,,,1.6785,1520,,,436.861,169611,,,429.5723,36365,,,63.6183,976,,,355.7012,166671,,,5947.3694,4320750,,,6718.5681,502504,,,1039.5593,3908,,,8752.0142,3416615
,,2.3075,47,,,1.7471,41,,,0.7903,88,,,1.6904,145,,,444.4793,358583,,,429.6454,27468,,,64.1022,2594,,,360.3184,21903,,,5947.8714,4655559,,,6926.5932,708522,,,1041.123,2729,,,8752.5163,7694796
,,2.3323,1862,,,1.7785,161,,,0.7941,602,,,1.6963,60,,,451.2613,348569,,,437.8744,35453,,,64.1274,630,,,360.44,65667,,,6215.5985,5459134,,,6998.5924,5826021,,,1041.3722,2626,,,8794.6033,7913945
,,2.3613,1386,,,1.7845,336,,,0.8005,521,,,1.6964,74,,,452.8423,419985,,,442.0994,382719,,,64.2233,2836,,,360.6372,27467,,,6216.1,5036850,,,6999.0943,1720229,,,1041.563,2905,,,8809.6344,3404836
,,2.3641,2179,,,1.8091,1385,,,0.8063,612,,,1.6971,1304,,,452.9644,387835,,,445.7553,100361,,,64.248,4653,,,362.2565,173667,,,6518.051,2598560,,,7159.7765,5146856,,,1041.6241,33851,,,9088.6924,771544
,,2.3683,248,,,1.8163,778,,,0.8112,6,,,1.7083,104,,,462.1905,237483,,,445.8775,228419,,,64.565,722,,,370.7531,29041,,,6627.4223,6010994,,,7160.2782,4950959,,,1041.873,33747,,,9089.695,294090
,,2.3752,121,,,1.8355,91,,,0.8125,585,,,1.7281,151,,,462.3125,329410,,,451.0984,378889,,,64.6863,5112,,,371.2111,32674,,,6639.646,4564085,,,7160.7804,4645141,,,1042.0642,3908,,,9128.2861,6863574
,,2.3775,2227,,,1.8482,97,,,0.8144,52,,,1.7873,59,,,473.2233,433787,,,455.4172,17180,,,64.732,629,,,371.3334,56975,,,6640.1484,2878070,,,7288.802,4572034,,,1043.6283,2730,,,9128.7885,2487716
,,2.3842,2041,,,1.8741,1640,,,0.8174,18,,,1.7894,69,,,479.13,212262,,,458.2473,183227,,,64.853,872,,,373.0284,235303,,,6795.1051,3641013,,,7289.3042,3392613,,,1043.8774,2626,,,9221.922,1236690
,,2.3903,2160,,,1.8922,1528,,,0.8182,564,,,1.8065,282,,,479.2522,105743,,,458.3692,276420,,,65.07,779,,,375.5462,38225,,,6797.3723,4787248,,,7289.806,5330450,,,1044.1295,3732,,,9222.4241,6641335
,,2.4261,1391,,,1.8971,1011,,,0.82,87,,,1.8113,107,,,480.786,406598,,,458.6012,384489,,,65.1705,723,,,376.434,70639,,,6797.8744,4917165,,,7361.8502,1140972,,,1044.3783,3628,,,9408.3321,612225
,,2.4335,54,,,1.8993,1067,,,0.8232,329,,,1.8231,193,,,481.6405,28191,,,460.7334,405248,,,65.1915,5658,,,377.9413,44650,,,6879.9244,250497,,,7362.3524,504508,,,1046.1333,2729,,,9540.0965,450403
,,2.4601,27,,,1.929,972,,,0.8241,627,,,1.9034,1103,,,481.7625,28557,,,460.8555,295630,,,65.2913,965,,,387.2101,45255,,,6880.4263,251500,,,7428.4505,1747380,,,1046.3821,2626,,,9547.0733,7031604
,,2.467,2356,,,1.9302,1579,,,0.8292,340,,,1.9035,304,,,488.2255,14517,,,475.4004,129911,,,65.3053,754,,,387.3323,134802,,,6953.8782,3884447,,,7428.952,4360396,,,1046.6342,3732,,,9547.1034,7759549
,,2.5574,483,,,1.935,1536,,,0.83,302,,,1.9035,33,,,488.3472,14761,,,475.5224,236583,,,65.3375,630,,,402.2631,23958,,,7040.9475,4422151,,,7430.9571,352904,,,1046.883,3627,,,9547.5752,2196610
,,2.5632,843,,,1.9432,1756,,,0.8355,455,,,1.9165,248,,,496.191,392609,,,477.076,44750,,,65.426,5876,,,405.457,90395,,,7041.449,4382574,,,7613.9655,3664545,,,1064.1081,500,,,9547.605,8790472
,,2.5804,102,,,1.9471,688,,,0.8362,257,,,1.9201,491,,,496.3133,436761,,,477.561,39201,,,65.4583,871,,,405.5792,284464,,,7092.1993,5582040,,,7614.6842,4698383,,,1064.6095,558893,,,9548.1072,8790989
,,2.5831,2050,,,1.9645,1592,,,0.8413,650,,,1.9323,621,,,496.8861,14639,,,495.1445,44232,,,65.6753,780,,,405.701,316784,,,7324.812,443384,,,7699.354,5409553,,,1065.1102,308722,,,9623.7771,4742467
,,2.5871,1992,,,1.9854,92,,,0.8423,365,,,1.9591,20,,,497.0083,15005,,,496.1203,401680,,,65.7752,722,,,406.402,301154,,,7449.7633,6287125,,,7824.19,1425118,,,1065.6112,143063,,,9689.3953,599200
,,2.5905,418,,,1.9963,54,,,0.8473,546,,,2.0121,225,,,498.5822,448958,,,496.1865,16047,,,65.7961,1022,,,406.5245,332239,,,7538.7401,656309,,,7878.711,5590796,,,1067.1143,500,,,9697.4122,288078
,,2.5935,2396,,,2.0035,42,,,0.8484,321,,,2.0173,150,,,500.7915,367872,,,496.242,250071,,,65.8963,964,,,407.2515,330201,,,7544.0563,4268854,,,7879.2131,5282866,,,1067.6152,2003,,,10095.2004,9426860
,,2.6003,732,,,2.0254,1788,,,0.8531,155,,,2.05,73,,,505.5813,431447,,,496.3081,363925,,,65.9103,753,,,408.8712,21054,,,7705.9253,1435677,,,7884.4912,2274223,,,1069.619,500,,,10111.7024,4856065
,,2.6914,203,,,2.0445,79,,,0.8544,589,,,2.0512,160,,,507.4044,418621,,,502.262,307978,,,66.0314,996,,,408.9931,53249,,,7836.4461,6828445,,,7884.9934,5949750,,,1070.1202,1502,,,10112.2042,4926247
,,2.698,1902,,,2.0552,1524,,,0.8564,705,,,2.1311,236,,,508.4154,126614,,,516.8793,29423,,,66.2803,779,,,409.1152,21542,,,7836.9484,6829380,,,7998.5394,1812616,,,1071.6232,4409,,,10112.706,1299321
,,2.7041,765,,,2.092,508,,,0.8603,249,,,2.135,144,,,512.7292,14882,,,520.5334,133219,,,66.401,1021,,,414.243,35816,,,7921.117,7077148,,,8051.8394,2286474,,,1072.1242,63643,,,10282.5465,7966633
,,2.7212,358,,,2.1424,1792,,,0.8624,28,,,2.1501,1404,,,528.4981,403685,,,520.6553,19031,,,66.5152,754,,,417.6964,331211,,,8015.4971,1261249,,,8079.7833,1066323,,,1074.1283,4408,,,10309.1343,899298
,,2.7283,897,,,2.148,1493,,,0.8662,248,,,2.157,413,,,528.6205,482458,,,527.0694,139251,,,66.6365,996,,,441.7603,206265,,,8056.4741,6997247,,,8080.2854,505009,,,1074.6291,5410,,,10328.1665,8260723
,,2.7994,2154,,,2.15,27,,,0.8792,185,,,2.1641,1361,,,529.6604,30715,,,529.1531,234414,,,66.6682,629,,,441.882,81914,,,8056.976,6797689,,,8097.2851,872648,,,1076.6335,2906,,,10328.6682,231965
,,2.8065,2191,,,2.1565,1854,,,0.8854,270,,,2.1684,134,,,531.1805,14639,,,530.4371,151957,,,66.789,7338,,,442.0043,190085,,,8057.4783,5750576,,,8097.7871,5598670,,,1077.1342,5411,,,10667.3152,3774708
,,2.8134,2578,,,2.1811,178,,,0.8862,29,,,2.2144,1497,,,531.3023,24276,,,535.8012,40294,,,67.2734,630,,,450.086,361174,,,8280.8362,359219,,,8233.922,7225998,,,1078.2403,2826,,,10667.817,6497556
,,2.82,511,,,2.1823,1359,,,0.8923,29,,,2.277,1641,,,535.9532,27740,,,540.5935,422360,,,67.3732,749,,,450.2083,179632,,,8349.2104,2287789,,,8251.5431,250999,,,1078.7413,71096,,,10695.902,1393898
,,2.8272,2677,,,2.1873,139,,,0.9161,29,,,2.2835,2005,,,537.2104,403492,,,554.534,175175,,,67.3942,871,,,450.3305,147471,,,8724.9132,7584406,,,8252.0455,252003,,,1079.1991,2755,,,10712.4363,615231
,,2.8344,226,,,2.1881,113,,,0.9225,29,,,2.3024,98,,,537.3325,395646,,,554.6561,143356,,,67.4942,7945,,,450.4522,130107,,,8732.7392,810119,,,8368.2781,1274319,,,1079.7003,72029,,,10776.0341,8926692
,,2.8454,1679,,,2.2612,275,,,0.9332,36,,,2.332,1821,,,548.6595,35688,,,567.6313,156975,,,67.878,629,,,450.9591,60014,,,8761.8825,8005055,,,8442.8401,7051655,,,1080.7452,2827,,,10782.09,4450202
,,2.8521,1835,,,2.2761,1929,,,0.9392,746,,,2.3394,1202,,,550.157,128911,,,567.7532,207737,,,67.9783,748,,,452.4245,392904,,,8762.3841,6749199,,,8486.6932,7478632,,,1081.2465,3829,,,10782.5922,9263432
,,2.859,308,,,2.2833,77,,,0.943,5,,,2.401,972,,,550.2795,257059,,,572.182,168291,,,67.9995,872,,,458.197,232595,,,9108.2264,7769732,,,8487.1951,7484474,,,1081.7042,2756,,,10968.4481,254509
,,2.8774,2388,,,2.2903,588,,,0.9491,17,,,2.4173,109,,,550.7641,176890,,,599.2125,475857,,,68.0991,990,,,465.8433,171578,,,9236.2402,502499,,,8568.2254,7766085,,,1082.2051,3758,,,11243.4982,529057
,,2.884,1837,,,2.3003,102,,,0.9553,196,,,2.4243,110,,,551.448,355915,,,599.334,163208,,,68.3371,779,,,491.7504,432336,,,9236.742,502499,,,8680.4501,4574323,,,1083.2502,2827,,,11485.4515,1411551
,,2.889,397,,,2.3053,1837,,,0.9612,443,,,2.4604,1072,,,551.9755,448441,,,599.4562,430435,,,68.458,8951,,,497.7881,364712,,,9422.3053,8414561,,,8837.1242,3229083,,,1083.7515,3829,,,11485.9533,8970313
,,2.8915,548,,,2.3071,780,,,0.9634,36,,,2.552,1555,,,556.1684,314206,,,615.1555,456662,,,68.5833,748,,,497.9102,143203,,,9483.8233,7717232,,,8852.437,1429262,,,1084.2092,2756,,,11486.4553,5856565
,,2.9591,2848,,,2.3794,1990,,,0.9673,72,,,2.5994,2268,,,574.0773,55047,,,620.9925,232354,,,68.7044,991,,,498.4912,415875,,,9528.566,6343326,,,8976.9042,6334966,,,1084.649,2905,,,11576.1772,9563027
,,2.9655,2737,,,2.4102,2182,,,0.968,362,,,2.6731,1844,,,577.3824,285994,,,623.0022,152199,,,68.9423,780,,,498.6131,404524,,,9553.1163,7468652,,,9031.6833,5641163,,,1084.7105,3758,,,11576.6794,9562950
,,2.9732,281,,,2.4174,992,,,0.9692,47,,,2.7323,1643,,,577.5043,18553,,,628.1024,513420,,,69.047,640,,,516.1931,463222,,,9574.003,7263225,,,9032.1851,8024412,,,1085.1503,76698,,,11779.5691,9414214
,,2.9794,2518,,,2.4223,130,,,0.9733,71,,,2.8355,2401,,,578.0075,281400,,,628.2242,495141,,,69.0632,1021,,,525.718,455880,,,9574.5055,8817602,,,9063.6642,693882,,,1087.1544,2906,,,11942.8674,9399498
,,2.9802,1135,,,2.4383,734,,,0.9742,787,,,2.8652,1007,,,578.129,29887,,,638.3895,310579,,,69.1685,9667,,,530.8233,80044,,,9620.2513,8823316,,,9207.1311,3829967,,,1087.6551,3907,,,11960.4035,5961780
,,2.987,855,,,2.4404,2207,,,0.9803,755,,,2.9993,2585,,,589.4455,28912,,,645.892,540722,,,69.5474,780,,,531.1881,118256,,,9856.672,8315928,,,9359.7562,990979,,,1089.6594,2906,,,12297.6194,9222098
,,3.0074,2399,,,2.4441,1876,,,0.986,726,,,3.021,639,,,604.8493,484965,,,646.3474,315316,,,69.6524,641,,,533.0041,402539,,,9987.8293,8915059,,,9391.8695,3788433,,,1090.1602,3907,,,12298.1214,2169468
,,3.03,13,,,2.4812,2085,,,0.9922,709,,,3.1185,1960,,,604.9711,30651,,,648.2172,283345,,,69.6681,1022,,,536.2805,19846,,,9988.3311,7560796,,,9392.371,7380334,,,1136.8574,2827,,,12462.4062,9703107
,,3.0375,2731,,,2.4985,2039,,,0.9984,642,,,3.13,2741,,,608.4431,403310,,,648.3395,586225,,,69.7731,882,,,553.428,450874,,,10058.627,437374,,,9394.2364,7117237,,,1137.3583,129329,,,12696.3744,10917474
,,3.0511,2076,,,2.5364,1825,,,1.004,624,,,3.1742,2902,,,614.2894,102402,,,648.4613,99889,,,70.257,640,,,553.5505,187868,,,10296.4472,9551065,,,9394.738,7131421,,,1139.3623,2827,,,12696.876,9633334
,,3.0562,34,,,2.5433,2036,,,1.0102,480,,,3.209,898,,,636.0325,517806,,,677.2035,588295,,,70.378,883,,,556.609,40053,,,10421.8,3101070,,,9417.565,8660985,,,1139.863,3829,,,13108.6993,1483848
,,3.0582,431,,,2.5733,153,,,1.0163,555,,,3.2165,659,,,641.6533,43560,,,679.1464,404846,,,74.739,778,,,565.5542,341168,,,10446.9031,1709974,,,9473.8974,2864214,,,1141.3663,5229,,,13109.2011,9905370
,,3.0851,651,,,2.583,157,,,1.0221,680,,,3.2234,2570,,,642.7224,380230,,,686.2793,587245,,,74.8605,15417,,,565.6764,333616,,,10456.9241,8922488,,,9566.5832,7037800,,,1141.8673,134241,,,13208.4392,4523167
,,3.1074,27,,,2.6144,635,,,1.028,331,,,3.2395,3039,,,653.0085,333921,,,696.9804,209004,,,75.344,779,,,565.798,279842,,,10632.1154,2346011,,,9646.2434,1004,,,1143.3705,4330,,,13208.941,2048728
,,3.1145,40,,,2.6493,170,,,1.0344,332,,,3.3903,158,,,656.6585,102321,,,697.1023,153166,,,75.465,1021,,,578.3832,166506,,,10632.617,2020298,,,9687.4921,8930997,,,1143.8715,5332,,,13210.404,11950962
,,3.14,2885,,,2.6564,808,,,1.0404,297,,,3.4105,1258,,,675.877,357170,,,697.224,488925,,,75.7183,1424,,,579.2373,22386,,,10633.1193,335169,,,9687.9941,504006,,,1145.3741,6731,,,13574.632,11181702
,,3.1473,701,,,2.6722,2098,,,1.046,326,,,3.4501,2991,,,688.1842,432275,,,704.4534,573669,,,75.8393,1180,,,584.3134,221699,,,10772.8994,8760552,,,9761.7383,3918034,,,1145.8751,7733,,,13932.367,12511273
,,3.1813,106,,,2.6794,1390,,,1.052,247,,,3.463,182,,,697.1724,549468,,,704.5751,600422,,,76.3231,1180,,,599.3185,38814,,,10919.2935,1297539,,,9762.2401,6843374,,,1147.8794,4727,,,14049.1195,9800123
,,3.1873,1697,,,2.7031,992,,,1.0581,247,,,3.5965,157,,,697.2944,579083,,,718.3501,605248,,,76.4444,1181,,,599.4405,135284,,,11126.6062,828154,,,9962.6414,315397,,,1148.3802,7733,,,14049.6211,12538757
,,3.1985,27,,,2.7104,79,,,1.0602,8,,,3.6094,3339,,,703.1033,99232,,,744.8963,611765,,,76.9283,1181,,,599.5621,506549,,,11453.2542,5178162,,,10001.2194,1901333,,,1180.8415,2968,,,14090.1623,12574980
,,3.2053,65,,,2.7415,1735,,,1.0653,36,,,3.616,196,,,706.4564,482956,,,745.0181,351242,,,77.0494,1181,,,600.0504,43078,,,11453.7563,9598563,,,10101.7861,7550096,,,1181.3422,173143,,,14090.664,12284993
,,3.2125,109,,,2.786,790,,,1.066,950,,,3.7072,1443,,,731.1411,514419,,,745.1401,611499,,,77.1952,2998,,,603.2821,404934,,,11454.258,326148,,,10102.2881,1574670,,,1183.3464,2967,,,14091.166,6345967
,,3.2125,1100,,,2.7894,137,,,1.0714,48,,,3.7141,3068,,,747.3871,664827,,,751.8671,678695,,,77.316,1045,,,607.5492,552397,,,11560.4713,3314022,,,10224.1751,2119139,,,1183.847,3969,,,14230.4451,12468112
,,3.237,291,,,2.7931,199,,,1.0722,918,,,3.8713,2818,,,747.5092,403941,,,779.502,697099,,,77.5334,3289,,,618.8032,158318,,,11622.196,8328819,,,10239.4235,6825810,,,1185.8515,2968,,,14438.3781,1020024
,,3.2444,2491,,,2.8402,1116,,,1.078,883,,,4.0092,932,,,756.2221,115954,,,780.4413,537757,,,77.6541,2557,,,618.9254,148846,,,11622.6982,1268687,,,10353.3214,1014218,,,1186.3524,3969,,,14767.5182,2899671
,,3.3133,2961,,,2.8473,1543,,,1.0844,800,,,4.0163,3475,,,772.7665,296574,,,780.5632,565852,,,77.8005,1046,,,626.515,405790,,,11640.2734,10129593,,,10353.8232,505009,,,1195.8711,5116,,,14768.0205,13212479
,,3.32,655,,,2.8521,87,,,1.088,104,,,4.155,3664,,,780.783,219780,,,786.13,657714,,,77.8851,9499,,,626.6374,98132,,,11941.729,813117,,,10565.712,1459483,,,1196.3723,188846,,,14768.5223,12494272
,,3.3272,2288,,,2.859,2452,,,1.0904,800,,,4.2584,3024,,,780.9054,514830,,,792.402,637918,,,77.9212,1046,,,627.0334,43571,,,11942.2311,3972183,,,10566.2145,7276985,,,1196.8735,272321,,,14798.0972,755145
,,3.3304,1037,,,2.88,2570,,,1.094,326,,,4.2655,296,,,783.5681,669929,,,798.4445,660427,,,78.0064,18525,,,630.3011,31473,,,12037.024,9603400,,,10728.1814,9971500,,,1197.3744,4286,,,14948.9172,5429490
,,3.334,2633,,,2.9075,1378,,,1.0963,781,,,4.41,3037,,,793.0073,671485,,,805.9753,650654,,,78.1272,33335,,,644.2174,17187,,,12037.5265,1021193,,,10748.9404,2873240,,,1198.8771,3784,,,15401.2864,13496692
,,3.3961,833,,,2.9145,2122,,,1.1004,542,,,4.5364,3135,,,812.1222,526403,,,807.6951,733465,,,78.1381,2556,,,644.3391,506855,,,12187.3651,10928184,,,10749.4422,2131594,,,1199.378,2783,,,15401.7885,14393705
,,3.4033,432,,,2.9333,2621,,,1.1025,494,,,4.543,4163,,,812.2441,146343,,,823.0335,698304,,,78.2482,1081,,,644.5823,562247,,,12396.1363,2745745,,,10749.944,1436887,,,1201.382,3613,,,15402.2903,13290226
,,3.4475,1048,,,3.0185,2520,,,1.1064,555,,,4.6463,2350,,,812.3664,664191,,,823.1552,625699,,,78.2595,2557,,,649.265,530969,,,12848.1434,10835462,,,10880.4713,7582224,,,1201.883,9124,,,15565.649,4491817
,,3.4545,3240,,,3.0193,2599,,,1.1085,481,,,4.7972,4220,,,823.9405,723306,,,837.1725,792332,,,78.4051,1046,,,661.4024,129089,,,12910.663,10417527,,,10880.9731,2960784,,,1203.8872,3112,,,15566.1511,767554
,,3.4613,2571,,,3.0284,538,,,1.1145,921,,,4.9244,3007,,,824.0621,735239,,,837.2941,776807,,,78.5261,1045,,,661.524,180153,,,12939.3661,11914554,,,10947.6075,8431706,,,1204.388,4615,,,15798.0942,1000000
,,3.4804,839,,,3.0335,2733,,,1.1203,378,,,4.9311,769,,,838.7425,734202,,,842.1804,725572,,,78.6113,959,,,673.8673,78090,,,13592.023,11092999,,,11055.1893,8901480,,,1264.5081,232194,,,16041.0665,13005247
,,3.4873,2483,,,3.0355,2813,,,1.126,474,,,5.0214,814,,,848.0603,376025,,,842.3024,728137,,,78.7323,717,,,680.2424,492914,,,13592.5252,2130517,,,11151.915,1147484,,,1265.0092,256789,,,16041.5685,5904518
,,3.4945,2777,,,3.0514,2789,,,1.1322,354,,,5.1842,1005,,,868.7505,740047,,,842.4241,757340,,,78.7435,2557,,,680.3643,152663,,,13595.1755,12336268,,,11152.4174,504007,,,1265.5103,508746,,,16233.4845,10619145
,,3.507,1765,,,3.0575,2559,,,1.1383,372,,,5.2875,1689,,,868.8724,328231,,,843.9892,740406,,,78.8643,1104,,,685.8475,462284,,,13595.6774,11448087,,,11357.1545,9062671,,,1266.011,4285,,,16362.2091,15354093
,,3.5104,239,,,3.1425,412,,,1.1625,1007,,,5.462,4926,,,868.9941,231283,,,862.5083,518361,,,79.2164,718,,,685.9694,48971,,,13599.1425,12595294,,,11357.6563,9364812,,,1267.5145,3785,,,16362.711,10160685
,,3.513,907,,,3.1531,2771,,,1.1682,173,,,5.6072,4761,,,869.1162,750856,,,889.7333,830180,,,79.3375,597,,,686.0914,77828,,,13599.644,9107874,,,11455.6193,5177107,,,1268.0151,2782,,,16871.2272,6611090
,,3.517,746,,,3.183,2994,,,1.1922,8,,,5.8124,5503,,,877.3451,227562,,,889.8553,249466,,,80.91,1270,,,691.2552,118421,,,14005.4961,506707,,,11456.1215,9842254,,,1270.019,2783,,,16989.494,13920932
,,3.5242,109,,,3.19,2965,,,1.1984,44,,,5.8191,4473,,,889.7644,103644,,,890.6722,65601,,,81.0311,12161,,,698.3132,573234,,,14178.342,12656136,,,11583.7442,7178883,,,1270.5203,2282,,,17373.2302,16365042
,,3.5455,47,,,3.2354,223,,,1.2223,8,,,5.9703,5100,,,903.4775,174591,,,890.7944,803067,,,81.1523,6948,,,700.3711,117434,,,14190.3672,593689,,,11584.2465,9320828,,,1272.0233,12083,,,17373.7323,13394998
,,3.5525,3197,,,3.2701,2626,,,1.2283,20,,,6.1404,5418,,,903.599,251494,,,896.8253,851968,,,81.2731,2189,,,736.9142,123927,,,14240.8182,12730236,,,11587.3963,10830642,,,1272.5241,4553,,,17764.0414,15816903
,,3.6072,928,,,3.2973,3108,,,1.2521,232,,,6.267,5816,,,908.0775,405524,,,901.5643,27972,,,81.6365,1150,,,737.036,374647,,,14426.2931,234423,,,11872.1844,7316159,,,1274.5284,4554,,,17764.5432,16340134
,,3.614,3046,,,3.3033,89,,,1.258,89,,,6.2735,5730,,,913.16,817645,,,908.0701,749660,,,81.7572,1634,,,737.5992,91818,,,14426.7955,2759705,,,11902.746,8417358,,,1275.0291,4553,,,17787.5604,10117947
,,3.619,334,,,3.326,2764,,,1.3165,836,,,6.4062,5658,,,924.9751,815312,,,927.2431,819875,,,81.8895,7614,,,737.7212,239422,,,14444.3752,253007,,,11943.1073,11230918,,,1277.0331,4554,,,17788.0621,8068503
,,3.6204,3048,,,3.3321,3182,,,1.3225,920,,,6.4972,6097,,,934.051,859832,,,927.3653,794188,,,82.0101,1148,,,737.843,78739,,,14891.1165,3025975,,,11974.39,9313843,,,1277.5342,4554,,,18239.4641,17420413
,,3.6402,417,,,3.3393,3150,,,1.328,949,,,6.5041,6268,,,939.172,719684,,,934.3532,825010,,,82.1562,7855,,,741.2721,601731,,,14983.4524,13751728,,,12069.3444,9777789,,,1281.0412,21119,,,18503.9935,264532
,,3.6842,504,,,3.3704,501,,,1.33,136,,,6.5112,6272,,,939.2943,790125,,,934.4753,857560,,,82.2411,7974,,,753.01,403243,,,15377.1912,6615878,,,12069.8461,2422099,,,1281.542,4553,,,18504.4953,17496227
,,3.691,3348,,,3.3752,2576,,,1.3344,990,,,6.6685,812,,,950.8712,25007,,,940.2641,895388,,,82.2771,1023,,,776.8481,658540,,,15379.2434,1596088,,,12101.144,3489975,,,1283.5463,4554,,,18695.4024,16961505
,,3.6914,3264,,,3.3822,2251,,,1.3362,29,,,6.8062,6452,,,963.4933,830571,,,951.3222,818273,,,82.3621,1265,,,776.9705,702681,,,15527.887,13381545,,,12123.6903,10508978,,,1284.0471,4554,,,18695.904,16966022
,,3.6984,2335,,,3.4043,491,,,1.3405,1034,,,6.8133,6407,,,963.6145,892000,,,951.4444,853750,,,82.4943,1148,,,777.0923,287809,,,15528.3894,2390522,,,12196.1112,250998,,,1286.0511,4554,,,19142.2961,17381397
,,3.717,142,,,3.4112,3060,,,1.346,773,,,6.9464,6717,,,966.1185,874143,,,954.543,911856,,,82.6154,1148,,,777.7741,283351,,,16017.0171,1425126,,,12196.6133,252003,,,1286.5523,4554,,,19251.4874,3187685
,,3.7352,817,,,3.4671,1052,,,1.3522,773,,,7.0375,6725,,,991.2025,761170,,,968.8383,835555,,,82.7613,1024,,,777.8965,150500,,,16261.3511,2518802,,,12346.7674,10584949,,,1299.6824,40625,,,19251.9893,435014
,,3.7423,1449,,,3.5021,351,,,1.3585,665,,,7.0442,2930,,,991.324,63756,,,968.9604,699749,,,82.8465,3279,,,782.6595,642145,,,16274.5323,1852101,,,12472.6515,3821287,,,1300.183,4982,,,19252.4911,1011523
,,3.754,3411,,,3.5422,2047,,,1.3644,721,,,7.2132,3132,,,994.8342,57507,,,975.4951,303248,,,82.8824,1024,,,799.1164,588484,,,16354.6421,6192555,,,12685.5885,487974,,,1302.1874,4983,,,19343.674,17215046
,,3.7864,342,,,3.584,505,,,1.3701,1014,,,7.369,7114,,,1011.2482,878294,,,980.6045,920762,,,82.9671,2189,,,816.0125,520019,,,16676.335,1310398,,,12726.0243,4395768,,,1302.688,4982,,,19813.637,18303896
,,3.7874,3461,,,3.6085,2477,,,1.3762,973,,,7.4363,7,,,1025.7694,951584,,,980.726,898607,,,83.0995,1148,,,816.1344,741933,,,16818.6203,7565032,,,12726.5261,9874423,,,1304.6922,4983,,,19927.3404,1038078
,,3.8341,111,,,3.6145,2290,,,1.3824,1057,,,7.4432,388,,,1040.6911,907704,,,981.5252,26618,,,83.2205,1148,,,821.9863,64027,,,17001.3285,3425958,,,12732.683,534064,,,1305.1935,4983,,,19927.8421,14918586
,,3.8361,619,,,3.6222,391,,,1.3882,1088,,,7.5102,6218,,,1040.8133,912702,,,982.001,340160,,,83.3664,9076,,,822.108,343839,,,17001.83,4553854,,,12748.9322,3520031,,,1308.5963,49232,,,19928.3445,14009237
,,3.9002,3707,,,3.699,2816,,,1.3943,1128,,,7.6073,5477,,,1040.9351,717264,,,996.8935,41865,,,83.4513,1870,,,840.9854,703817,,,17149.7291,3301762,,,12749.4343,10026671,,,1309.0974,4554,,,20479.4452,3744302
,,3.9075,3752,,,3.706,44,,,1.4,1171,,,7.752,5872,,,1042.5092,771214,,,1000.9323,867912,,,83.4875,1024,,,844.979,712010,,,17337.1563,1053889,,,13028.2583,3155070,,,1311.101,4554,,,20479.9472,1326924
,,3.9334,901,,,3.7133,3275,,,1.406,953,,,7.8904,7326,,,1047.4295,985650,,,1005.3804,124714,,,83.5724,1870,,,847.3532,754191,,,17396.275,2270940,,,13028.7601,1302910,,,1311.602,4553,,,20981.95,13915540
,,3.9385,68,,,3.7582,243,,,1.4124,896,,,7.9995,7193,,,1053.1581,987236,,,1005.502,953634,,,83.704,9475,,,847.4755,817371,,,17573.0743,13918977,,,13029.2623,11268194,,,1313.6063,4554,,,21000.5073,19670787
,,3.994,3121,,,3.7602,3529,,,1.4182,992,,,8.0063,7650,,,1058.6833,26017,,,1018.8132,180100,,,83.8252,1301,,,861.5125,41626,,,17709.2414,12884377,,,13274.982,11764587,,,1314.1071,4553,,,21001.0091,19491345
,,4.0053,3235,,,3.7604,3412,,,1.4243,1117,,,8.1151,7734,,,1061.629,101521,,,1026.0531,28796,,,83.9713,1024,,,862.4044,95542,,,18152.2852,1325934,,,13278.1262,2098902,,,1357.6943,97925,,,21090.167,14047462
,,4.012,871,,,3.8135,1638,,,1.4305,942,,,8.1225,7473,,,1093.6534,59647,,,1029.3671,925632,,,84.0561,1869,,,862.526,762509,,,18299.5804,16537996,,,13278.6283,8348718,,,1358.1954,4554,,,21372.7524,1595210
,,4.013,1165,,,3.8203,402,,,1.4363,958,,,8.2975,7871,,,1110.6293,31983,,,1029.489,967271,,,84.0921,1024,,,868.3351,62753,,,18453.2265,16288948,,,13295.5251,6964850,,,1360.1993,4554,,,21401.7903,17331360
,,4.0324,1078,,,3.8325,3427,,,1.4425,887,,,8.3035,6991,,,1110.7514,783433,,,1029.6112,984800,,,84.1774,1749,,,876.8065,743847,,,18460.846,16196754,,,13480.6611,12085463,,,1360.7001,4553,,,21746.4792,15000367
,,4.0353,99,,,3.8571,68,,,1.4485,979,,,8.4424,7459,,,1114.6245,702095,,,1030.4011,115464,,,84.3093,10110,,,876.928,767923,,,18769.519,1380938,,,13481.1631,11719577,,,1362.7042,4553,,,21927.8421,19663017
,,4.0841,133,,,3.8674,3176,,,1.4545,1266,,,8.449,8187,,,1116.6825,114588,,,1044.5672,47188,,,84.43,1691,,,882.8582,749779,,,19040.0603,15967555,,,13783.768,2116409,,,1363.2051,4553,,,21928.344,14016735
,,4.1105,3203,,,3.89,203,,,1.4601,1052,,,8.7025,7776,,,1119.3455,39480,,,1060.6804,281845,,,84.5761,1024,,,891.4001,803738,,,19240.9031,17717217,,,13816.0623,11982458,,,1405.3931,146144,,,22019.0264,2007518
,,4.1412,3886,,,3.9103,3558,,,1.4663,549,,,8.8172,5151,,,1143.5014,203538,,,1070.4824,950053,,,84.6614,3399,,,891.522,29646,,,19268.3534,17003917,,,14130.3273,11867147,,,1405.894,4579,,,22234.9745,1769559
,,4.1482,480,,,3.9363,1581,,,1.4723,509,,,8.8241,8256,,,1153.2215,1045417,,,1083.2125,192204,,,84.6975,1024,,,895.1532,766658,,,19268.8553,4846293,,,14130.8295,11582304,,,1407.8982,4580,,,22235.4762,20976838
,,4.149,3938,,,3.9515,2966,,,1.4784,1103,,,8.9805,7897,,,1153.343,1025047,,,1083.3345,694079,,,84.7821,3157,,,898.9055,237440,,,19560.6002,1378936,,,14297.022,12986977,,,1408.3993,4579,,,22273.535,13794807
,,4.1551,1029,,,3.9941,3760,,,1.4842,897,,,8.9875,8546,,,1182.866,151968,,,1083.456,895975,,,84.9142,1692,,,910.2803,777122,,,19847.1132,2205027,,,14299.5284,11784059,,,1410.4033,4580,,,22274.037,18886788
,,4.1634,74,,,4.0544,3641,,,1.4902,909,,,9.1205,8687,,,1182.9883,280898,,,1083.5783,82079,,,85.0355,1208,,,913.2303,407570,,,19871.0564,16828725,,,14448.326,11672689,,,1410.9041,4579,,,22602.209,20337753
,,4.1705,74,,,4.0731,1006,,,1.4961,436,,,9.1935,2822,,,1185.9722,780972,,,1086.666,969396,,,85.1812,2839,,,913.352,794911,,,20256.4902,17149456,,,14634.9653,3963361,,,1416.9161,158192,,,23000.9895,11822519
,,4.173,1422,,,4.0861,3746,,,1.5024,448,,,9.2724,8923,,,1205.1302,1072183,,,1091.9001,73783,,,85.3022,1023,,,915.6052,133936,,,20506.9912,6120157,,,14635.4675,11304364,,,1417.4175,4580,,,23001.4911,20485295
,,4.2335,3978,,,4.1173,889,,,1.8141,926,,,9.3452,8822,,,1205.2524,1021652,,,1113.9461,1079078,,,85.5191,2511,,,918.3141,795142,,,20528.4731,11196544,,,14643.9853,9476131,,,1419.4212,4579,,,23010.5105,17753367
,,4.2404,3417,,,4.1242,3683,,,1.8204,914,,,9.351,8497,,,1209.5683,977598,,,1114.0681,1054578,,,85.6404,2390,,,920.3254,58327,,,20617.0451,18762778,,,14760.0845,9932510,,,1419.9222,4580,,,23063.1165,3890108
,,4.2982,1172,,,4.143,1628,,,1.826,895,,,9.5202,4110,,,1210.0535,1030113,,,1135.7031,1040294,,,86.124,1812,,,924.5614,35662,,,20617.547,18030325,,,14760.5862,2933332,,,1421.9265,4580,,,23280.5641,21183629
,,4.3053,3086,,,4.1501,806,,,1.8323,800,,,9.641,4338,,,1211.7871,69206,,,1139.2133,937761,,,86.2452,1812,,,924.683,3994,,,21253.9834,19002687,,,14840.8792,1565752,,,1422.4271,4579,,,23589.668,15238260
,,4.3124,1569,,,4.217,3866,,,1.8385,842,,,9.7985,8674,,,1249.7423,1108280,,,1141.5131,174425,,,86.7292,2996,,,930.4923,20617,,,21375.7275,19614409,,,14929.7851,2795435,,,1439.3575,180254,,,23590.1702,21576862
,,4.3822,4001,,,4.2191,285,,,1.8441,1009,,,9.8834,4357,,,1251.2343,1162076,,,1143.8333,299633,,,86.8504,1786,,,936.0593,15249,,,21480.7691,8783807,,,15229.3842,4600179,,,1439.8581,4553,,,23590.672,22164067
,,4.3895,3721,,,4.268,497,,,1.8501,1212,,,10.0341,9257,,,1252.0425,1059784,,,1143.955,1025479,,,88.669,43833,,,937.9965,834582,,,21481.2715,3935767,,,15232.1575,3039353,,,1441.8621,4554,,,24185.371,22925921
,,4.437,2094,,,4.276,3900,,,1.8563,1225,,,10.1245,9276,,,1289.951,1014756,,,1144.0772,29767,,,88.7903,554,,,965.3843,93799,,,21513.0022,14005528,,,15232.6591,5223628,,,1442.363,4554,,,24185.8732,23240189
,,4.4924,2114,,,4.2823,4010,,,1.8621,1284,,,10.1314,9174,,,1290.0735,375825,,,1148.3764,1059552,,,89.2741,553,,,966.9165,156239,,,21706.3243,13686491,,,15534.1295,13591858,,,1444.3671,4553,,,24574.6371,22171079
,,4.5255,3492,,,4.3045,2627,,,1.8683,1307,,,10.3004,4882,,,1291.126,1149754,,,1164.8332,1036093,,,89.3953,553,,,970.668,247902,,,22215.4054,20441539,,,15534.6312,13020198,,,1444.8683,4554,,,24575.1394,15982171
,,4.5323,4205,,,4.3115,3669,,,1.8741,1488,,,10.337,9987,,,1295.6402,1121064,,,1177.7131,162889,,,89.8793,554,,,973.4521,52844,,,22347.67,20194302,,,15644.2115,7380177,,,1477.4332,5240,,,24575.6411,21879454
,,4.5391,2575,,,4.3184,3779,,,1.8804,1434,,,10.3441,9630,,,1310.4015,1104134,,,1177.8354,125032,,,90.0001,553,,,995.9593,856017,,,22416.637,6230094,,,15711.8474,1919873,,,1477.934,443615,,,24576.1432,22232900
,,4.5455,4245,,,4.3494,296,,,1.8864,1545,,,10.5372,10303,,,1323.8335,1206346,,,1185.4284,185283,,,91.0855,1322,,,1013.6655,66302,,,22417.139,19746249,,,15833.591,12147663,,,1478.4352,219133,,,24688.368,21648540
,,4.5811,4303,,,4.3761,3290,,,1.8925,1512,,,10.5434,10146,,,1325.0441,151000,,,1185.5501,28911,,,91.2065,2174,,,1017.6194,421540,,,22588.084,20575031,,,15998.1864,6642460,,,1478.9363,8794,,,24688.8704,7223270
,,4.6472,4333,,,4.3805,840,,,1.8981,1491,,,10.6282,9179,,,1326.3761,1222759,,,1201.6713,87118,,,91.6904,1852,,,1034.3181,968594,,,22779.5332,14271725,,,15998.6883,12897150,,,1480.4391,4740,,,24839.1783,904808
,,4.6541,4228,,,4.3952,1063,,,1.9044,1424,,,10.7854,10472,,,1341.9414,1203383,,,1201.7935,1097187,,,91.811,2827,,,1043.5152,714125,,,23010.4953,5074551,,,16314.1865,3177521,,,1480.9404,6744,,,24839.6804,505512
,,4.6813,4240,,,4.504,4242,,,1.9101,1423,,,10.7922,10493,,,1348.2785,1068849,,,1219.3371,251703,,,92.2951,2271,,,1049.119,140717,,,23093.0924,20696978,,,16314.6881,2501187,,,1482.9441,10798,,,25069.1303,21893710
,,4.6835,3822,,,4.5072,864,,,1.9161,1555,,,10.799,10443,,,1398.9723,233764,,,1219.459,17424,,,92.416,3489,,,1049.2411,695845,,,23285.8722,21468677,,,16387.1943,12273052,,,1483.445,6289,,,25069.6322,23966638
,,4.6883,3727,,,4.5114,4317,,,1.922,1651,,,10.962,10648,,,1399.0943,1257272,,,1243.5082,1139678,,,92.9005,2458,,,1064.812,1010506,,,23286.3744,21524299,,,16387.6961,11468028,,,1485.4491,6289,,,25447.3943,859720
,,4.6903,4268,,,4.538,358,,,1.9285,1626,,,10.9682,5704,,,1399.2163,1245187,,,1243.6301,1164766,,,93.0212,2699,,,1084.2941,951341,,,23516.0053,19610407,,,16697.451,13391362,,,1485.9501,5287,,,25870.7323,24142855
,,4.7082,2768,,,4.5622,3681,,,1.9341,1597,,,11.077,9244,,,1409.1394,1320277,,,1243.6584,1183993,,,93.1314,1381,,,1099.2993,34367,,,23896.6965,21764371,,,16697.9531,13892332,,,1499.9785,5241,,,25871.2343,25114840
,,4.754,502,,,4.5693,3811,,,1.9401,1710,,,11.2222,10050,,,1415.0252,1340807,,,1243.78,120917,,,93.2524,4308,,,1103.6924,126840,,,23944.687,3539747,,,16758.704,13377218,,,1500.4791,492629,,,25871.7365,24137849
,,4.7612,4455,,,4.582,4264,,,1.9462,1166,,,11.2293,10957,,,1428.2543,1295470,,,1243.9022,616794,,,93.5053,1909,,,1103.8144,552217,,,24152.276,22072958,,,16759.2061,14494951,,,1500.9801,241676,,,26054.1012,23310727
,,4.7951,4421,,,4.6222,4075,,,1.9525,1220,,,11.3622,11012,,,1428.3765,1324794,,,1244.8711,42592,,,93.6265,3119,,,1110.6741,45498,,,24573.5472,22811728,,,16977.6431,12065885,,,1501.4814,217079,,,26183.861,7619567
,,4.8013,4273,,,4.6261,4216,,,1.9585,1640,,,11.3694,10577,,,1429.5875,1274430,,,1245.1783,78402,,,93.7361,1381,,,1125.921,112284,,,24592.6564,1459338,,,17042.5022,2219987,,,1502.9842,4740,,,26281.5573,23933217
,,4.8593,121,,,4.629,1543,,,1.9642,1428,,,11.3754,1742,,,1433.5813,1330034,,,1250.8663,49364,,,93.8573,1623,,,1134.6344,23719,,,24623.2183,2499415,,,17043.004,14969795,,,1503.4852,6743,,,26282.0592,24695244
,,4.9095,4554,,,4.635,593,,,1.9704,1574,,,11.5261,9537,,,1439.5881,1330759,,,1270.1285,170424,,,94.1101,1303,,,1149.1555,38118,,,24861.5172,3677393,,,17122.934,12198124,,,1505.489,3738,,,26324.6464,1945419
,,4.959,4107,,,4.6485,296,,,1.9761,1412,,,11.6054,6869,,,1477.0995,1358802,,,1270.2502,464407,,,94.2313,2151,,,1151.2473,1084643,,,24862.0191,22166570,,,17252.5594,12808149,,,1505.9905,5742,,,26325.1483,1163326
,,4.9652,88,,,4.6903,4535,,,1.9825,1484,,,11.756,9060,,,1490.4483,81390,,,1281.117,30131,,,94.341,1142,,,1151.3694,710538,,,24918.7363,23408397,,,17253.0612,14624884,,,1507.9944,221588,,,26464.4243,25933902
,,5.0025,1310,,,4.7274,131,,,1.9882,1357,,,11.763,9481,,,1490.5704,124104,,,1281.6522,151934,,,94.4623,1384,,,1161.014,75866,,,25045.5621,22933463,,,17253.5633,12001304,,,1508.4952,5656,,,26629.7571,5496007
,,5.0354,4559,,,4.747,2424,,,1.9941,1453,,,11.908,8370,,,1512.674,742231,,,1290.2445,65016,,,94.7155,2579,,,1200.7385,263055,,,25336.143,1493731,,,17469.8552,10485977,,,1510.4993,5657,,,26788.5722,322644
,,5.042,4736,,,4.7774,469,,,2.0001,1465,,,11.914,8401,,,1519.7301,1195773,,,1292.4231,1203513,,,94.8363,3910,,,1200.8595,1089121,,,25370.713,22283362,,,17483.884,14016559,,,1511,5155,,,26959.915,493485
,,5.091,4857,,,4.7904,4025,,,2.0125,1646,,,12.1493,9668,,,1519.8524,1405779,,,1305.9765,44286,,,94.946,1986,,,1211.3514,892145,,,25435.7683,24176884,,,17522.9635,16012505,,,1540.559,5241,,,27019.535,20692601
,,5.1161,657,,,4.8094,171,,,2.0183,1544,,,12.1565,9638,,,1536.0652,493678,,,1328.2085,151487,,,94.982,1210,,,1238.2495,805190,,,25436.2705,23649586,,,17732.6484,15633889,,,1541.0601,30339,,,27020.0372,58619
,,5.1345,3758,,,4.8263,1416,,,2.0243,1591,,,12.2775,12055,,,1536.1872,1211141,,,1336.4655,812833,,,95.0673,2228,,,1238.3711,1057200,,,25558.4083,23294679,,,17834.5862,15822441,,,1543.0644,5241,,,27163.3234,23973263
,,5.1672,4697,,,4.8401,101,,,2.0301,1604,,,12.4104,209,,,1553.452,159967,,,1354.979,513459,,,95.1034,6211,,,1256.3643,816329,,,25725.2425,1967177,,,17852.8891,16382045,,,1543.565,6242,,,27500.4975,538577
,,5.1745,4757,,,4.8475,103,,,2.0362,1807,,,12.4172,11301,,,1568.2515,385792,,,1365.1131,128401,,,95.3202,4951,,,1287.8613,920868,,,26244.3842,1565359,,,17944.0725,7664985,,,1545.5692,5240,,,27836.6692,25823392
,,5.2533,4837,,,4.9415,1146,,,2.0422,1670,,,12.5734,9968,,,1568.373,1376012,,,1376.5155,1263076,,,95.4414,5194,,,1287.9835,1065431,,,26449.2943,989210,,,18094.8741,15917725,,,1546.07,6242,,,27837.1715,26068144
,,5.2714,4806,,,5.0015,4584,,,2.048,1711,,,12.7244,12371,,,1568.4953,71469,,,1376.6374,156290,,,95.5874,1211,,,1303.7973,1041172,,,26470.2285,4496529,,,18099.7505,964329,,,1574.2305,5387,,,28076.6501,26565986
,,5.277,5046,,,5.0023,126,,,2.0541,1861,,,12.821,11998,,,1568.6175,1450388,,,1387.4984,1298422,,,95.7085,1453,,,1338.8045,1194133,,,26582.4534,24398721,,,18179.5442,947240,,,1574.731,64118,,,28077.1521,26913768
,,5.3055,5070,,,5.053,2007,,,2.0605,1831,,,12.8282,12472,,,1574.7492,157395,,,1387.6201,1254446,,,95.9252,4952,,,1342.1554,1124086,,,26898.6924,24816233,,,18320.5573,15626379,,,1576.7352,5386,,,28418.8355,26834025
,,5.3561,4017,,,5.0602,1015,,,2.0661,1795,,,12.9492,11371,,,1622.4241,1467188,,,1402.5311,118429,,,96.0465,5194,,,1380.3083,1292220,,,26946.1785,25435599,,,18500.6812,16184067,,,1577.2365,6389,,,28419.3375,23585951
,,5.382,93,,,5.0975,825,,,2.072,1843,,,12.9565,12536,,,1639.3993,1496818,,,1402.653,1134881,,,96.1924,1211,,,1380.4304,909928,,,27096.0872,842920,,,18582.2133,16879987,,,1579.24,5386,,,28474.448,27006445
,,5.3894,5047,,,5.199,540,,,2.0782,1890,,,13.1181,332,,,1641.699,209373,,,1427.3365,1258059,,,96.3134,1453,,,1395.8803,1262848,,,27103.1022,1613403,,,18582.715,15155435,,,1579.7413,6388,,,28490.4731,19637877
,,5.4271,5194,,,5.206,4512,,,2.0845,1934,,,13.2452,12835,,,1656.5473,1552937,,,1429.3644,37631,,,96.5301,3288,,,1416.6105,1119485,,,27716.7162,3443427,,,18898.7073,984720,,,1599.6772,5240,,,28490.9752,25938498
,,5.4473,496,,,5.2121,364,,,2.0903,686,,,13.2591,13027,,,1657.6701,1524862,,,1438.227,118551,,,96.6512,7678,,,1439.1995,1291624,,,27717.2181,25704042,,,19022.7243,17009727,,,1600.178,89072,,,28560.6214,23707629
,,5.4565,5046,,,5.2585,4445,,,2.2645,1207,,,13.4103,12420,,,1657.792,102287,,,1440.3764,273371,,,97.1354,3289,,,1452.9111,1311894,,,28298.4891,26788357,,,19027.7352,14067208,,,1601.681,5706,,,29164.8213,27404058
,,5.517,121,,,5.265,4771,,,2.27,1404,,,13.4595,12078,,,1657.9142,150885,,,1468.8393,1350516,,,97.2565,3531,,,1470.0551,1338327,,,28688.6564,14932740,,,19224.8593,17472393,,,1602.1822,91546,,,29165.3233,18926135
,,5.523,155,,,5.2651,4739,,,2.2764,1743,,,13.6393,12774,,,1667.474,40378,,,1472.591,1272536,,,97.7401,1761,,,1498.9753,1380668,,,28689.1584,27179034,,,19422.753,13330111,,,1603.6851,6743,,,29349.1964,26972241
,,5.5755,5381,,,5.3574,4812,,,2.282,1604,,,13.7603,13430,,,1700.5924,98176,,,1499.3314,1424503,,,97.8615,8957,,,1505.064,1372096,,,28714.8211,27456165,,,19423.2552,1779594,,,1604.1865,7746,,,29349.6982,28154427
,,5.5815,1007,,,5.3633,4734,,,2.2882,1446,,,13.8991,2470,,,1705.3441,1630394,,,1499.453,135006,,,98.3451,3893,,,1505.186,950400,,,29120.6322,812500,,,19432.4105,17651909,,,1605.689,7210,,,29350.2004,23446612
,,5.595,5324,,,5.4871,4915,,,2.294,1458,,,13.9062,13090,,,1713.3314,1553203,,,1505.5962,801069,,,98.4664,4135,,,1539.0671,1378852,,,29390.0563,5888808,,,19432.9124,17664330,,,1606.1905,8212,,,29350.7025,876759
,,5.6775,244,,,5.5385,4571,,,2.3003,1656,,,14.0451,1073,,,1744.5482,84860,,,1535.9941,108076,,,98.9503,2365,,,1562.3803,1458719,,,29490.3713,369742,,,19468.6133,17518276,,,1607.693,8246,,,29413.8292,27344350
,,5.6843,4698,,,5.54,4631,,,2.3062,1525,,,14.0521,12817,,,1744.67,58224,,,1536.1165,1432456,,,99.0714,2608,,,1582.951,1464707,,,29845.5813,724450,,,19471.3521,1122820,,,1608.194,9249,,,29867.225,21166732
,,5.691,5299,,,5.5475,5155,,,2.3122,1567,,,14.1964,13342,,,1747.3334,1383445,,,1545.6761,161414,,,99.5554,2366,,,1587.831,1484192,,,30066.9073,4016176,,,19806.0212,17542114,,,1609.6973,8712,,,29867.727,27603325
,,5.722,5451,,,5.5722,5194,,,2.3185,2047,,,14.2033,2801,,,1755.9253,56429,,,1551.6981,1405388,,,99.676,2607,,,1606.305,37507,,,30067.4092,27561719,,,20212.8301,17696317,,,1610.1983,9715,,,30119.7393,29026636
,,5.7732,5100,,,5.6591,628,,,2.3245,2013,,,14.2825,3853,,,1765.1223,1640606,,,1588.0244,1450340,,,101.2491,1304,,,1633.5703,1453495,,,30259.4083,413829,,,20213.332,19128215,,,1631.7415,5241,,,30120.2414,1392792
,,5.8345,298,,,5.6634,5349,,,2.33,1998,,,14.3492,13300,,,1765.9255,1676995,,,1605.8112,1442980,,,101.3702,12404,,,1648.4145,65591,,,30568.9095,1466709,,,20292.6274,18271053,,,1632.242,121200,,,30120.7432,28861082
,,5.864,5637,,,5.6722,4944,,,2.3361,1950,,,14.4641,13905,,,1812.1484,110456,,,1605.933,156424,,,101.8542,1304,,,1688.1035,1582009,,,30569.4115,22245657,,,20312.5313,1277123,,,1634.2465,5241,,,30329.16,1856220
,,5.8711,4850,,,5.7182,138,,,2.3422,1997,,,14.5913,13633,,,1821.6255,854721,,,1612.1952,1356851,,,101.9754,1546,,,1688.505,1584851,,,30618.1252,772044,,,20475.357,381518,,,1634.7473,6243,,,30329.6622,25796876
,,5.878,5609,,,5.7432,3885,,,2.348,2040,,,14.7113,13977,,,1821.7472,839433,,,1612.317,225004,,,102.4594,1304,,,1688.627,1486602,,,31268.3052,14088511,,,20527.2265,18481589,,,1636.7514,5241,,,30458.4204,29431578
,,5.905,3549,,,5.7501,5238,,,2.3543,1902,,,14.832,14215,,,1821.869,903123,,,1634.4884,1496283,,,102.5804,1546,,,1722.8302,81125,,,31268.8072,1398073,,,20527.7281,2159119,,,1637.2521,6242,,,30559.1222,1251013
,,5.912,643,,,5.8483,5193,,,2.3601,1837,,,14.953,14078,,,1850.0603,984311,,,1634.61,1341613,,,104.0324,1322,,,1729.0425,1610792,,,32113.492,27405091,,,20927.7615,703406,,,1660.799,5088,,,30612.214,28899668
,,5.9131,5684,,,5.8881,701,,,2.3661,1866,,,14.96,14484,,,1850.1821,1746618,,,1648.4031,1588333,,,104.1531,15228,,,1769.3363,1629917,,,32113.9944,5224548,,,21016.0711,18752615,,,1661.3003,150164,,,30612.7161,28913196
,,6.1784,5964,,,5.8911,1576,,,2.3723,1825,,,15.1235,14665,,,1850.3044,1625103,,,1648.525,1516475,,,104.6374,1321,,,1774.014,65824,,,32964.691,1675124,,,21016.5733,18972082,,,1663.3042,5088,,,31392.7871,30385262
,,6.2115,4808,,,5.8942,5707,,,2.3782,1824,,,15.25,14592,,,1881.9641,1786811,,,1662.0783,56717,,,104.758,1563,,,1793.8595,50102,,,32965.1931,30331632,,,21067.0352,16664258,,,1663.8051,6090,,,31393.2891,28153016
,,6.2184,5773,,,5.901,5545,,,2.3842,2028,,,15.2565,14871,,,1886.7233,1585562,,,1669.428,455075,,,105.242,1321,,,1820.8832,1702513,,,33774.3073,30842573,,,21067.5371,17356300,,,1665.8091,5088,,,31438.365,28194140
,,6.3272,143,,,5.9481,232,,,2.3902,1771,,,15.419,293,,,1886.8452,1773109,,,1669.55,273213,,,105.3633,1564,,,1860.0882,1743565,,,33774.8095,1601479,,,21158.7201,811376,,,1666.3101,6089,,,31438.8673,3122721
,,6.3345,264,,,5.9571,331,,,2.3965,1808,,,15.5522,14301,,,1902.7763,1756406,,,1677.5672,26105,,,105.8475,2114,,,1860.2104,1779624,,,34517.29,32425904,,,21256.682,20058366,,,1692.4661,5363,,,31808.619,30872835
,,6.3415,619,,,6.0431,5752,,,2.4021,1177,,,15.7152,476,,,1934.1551,138105,,,1701.885,78470,,,105.9681,1991,,,1911.1521,1614511,,,34517.7924,32756141,,,21257.1845,19998182,,,1692.9675,182567,,,32031.0643,19728441
,,6.3474,1114,,,6.179,5989,,,2.4082,445,,,15.8422,15489,,,1940.6494,1789792,,,1702.0071,39810,,,106.4524,1992,,,1954.3501,1726167,,,35224.7023,33714121,,,21735.1394,16569259,,,1694.9712,5362,,,32253.4943,29613789
,,6.3563,4747,,,6.1974,5891,,,2.4143,446,,,15.8495,15230,,,1944.6833,1782240,,,1707.0613,1611232,,,106.5735,1992,,,1954.4721,1764277,,,35225.2044,33711010,,,21785.1061,938242,,,1695.472,6364,,,32253.9965,29930305
,,6.4173,281,,,6.2165,5907,,,2.4203,374,,,16.0233,15580,,,1964.4875,1668646,,,1745.9292,1474890,,,107.0571,1991,,,2005.293,312349,,,36246.7424,34106011,,,21785.6082,1362546,,,1697.4764,5363,,,32315.1322,506013
,,6.4242,5496,,,6.2355,6051,,,2.4265,374,,,16.1322,3903,,,1976.7472,1783568,,,1746.0511,1563081,,,107.178,1991,,,2005.4154,1938475,,,37071.8895,35812705,,,21912.9955,18052801,,,1697.977,6364,,,32315.6342,505512
,,6.4315,6053,,,6.3203,5936,,,2.9664,2336,,,16.1394,13732,,,1976.869,156548,,,1761.7544,600279,,,107.6621,3998,,,2064.1015,1973238,,,37072.3914,10468077,,,22083.0635,19638162,,,1732.442,5706,,,32351.6924,28964850
,,6.4514,1799,,,6.3211,74,,,2.972,2467,,,16.296,15628,,,1976.991,1902724,,,1795.539,1156354,,,107.7832,3753,,,2106.4523,1984403,,,37851.4452,11110086,,,22087.8452,17536270,,,1732.9435,222569,,,32822.1463,2334444
,,6.4712,5929,,,6.3272,74,,,2.9783,2315,,,16.459,15727,,,1982.0334,119307,,,1795.6613,627586,,,108.2675,4595,,,2134.6464,2075115,,,38686.612,37479073,,,22485.3672,12587621,,,1734.9472,5706,,,33282.0655,1218437
,,6.5785,6086,,,6.3404,458,,,2.9844,2316,,,16.4663,16111,,,1990.7862,1724484,,,1849.2384,1745508,,,108.3885,2765,,,2134.7684,2078631,,,38687.1141,11175927,,,22518.4342,19007801,,,1735.4484,6709,,,33282.5675,506014
,,6.6091,400,,,6.4785,6057,,,2.9903,2352,,,16.5623,16255,,,2016.0353,59898,,,1853.6195,1748373,,,108.872,4358,,,2199.3834,1659938,,,39274.786,36078246,,,22834.3312,19610442,,,1737.4525,5707,,,33307.601,27876324
,,6.6162,6112,,,6.5361,5887,,,2.9964,2256,,,16.6835,16128,,,2017.609,131464,,,1853.7415,1203543,,,108.993,4359,,,2237.6204,97258,,,39864.9641,37157502,,,22882.797,2910679,,,1737.9531,6709,,,33308.103,28566004
,,6.7891,478,,,6.5435,2221,,,3.0021,2220,,,16.6902,1191,,,2021.8805,99870,,,1858.0722,1764180,,,109.4771,5889,,,2237.7421,130170,,,39865.4665,2276810,,,22883.2995,7663122,,,1751.9811,5087,,,33312.1272,4810388
,,6.796,6490,,,6.5851,5219,,,3.0084,2448,,,16.8233,16519,,,2024.4225,1892013,,,1896.672,1778283,,,109.598,2717,,,2288.8055,2214563,,,40700.131,1667592,,,23054.6425,19842161,,,1752.4825,241528,,,34151.2872,29435292
,,6.8153,238,,,6.6052,193,,,3.0142,2346,,,16.962,13629,,,2063.3484,1746557,,,1897.1793,765469,,,110.0823,2718,,,2332.7295,2199669,,,40700.633,27993811,,,23164.7223,3446110,,,1754.4865,5088,,,34151.7895,32063184
,,6.8283,119,,,6.6181,322,,,3.0203,2556,,,17.095,16780,,,2065.6482,63772,,,1935.5143,1751694,,,110.2034,2718,,,2373.0232,2224940,,,41704.1353,1932121,,,23324.8114,20688923,,,1754.9874,6090,,,34152.3053,31887165
,,6.8475,6540,,,6.6882,553,,,3.0262,2522,,,17.2154,16049,,,2069.7964,1931361,,,1936.0205,1722106,,,110.6875,2718,,,2401.8225,2281918,,,41704.6372,39942663,,,23589.5711,8833319,,,1756.9915,5088,,,34929.3573,32347399
,,6.945,2905,,,6.7801,3470,,,3.0324,2630,,,17.2221,16770,,,2069.9183,1976412,,,1959.7361,1818118,,,110.808,2718,,,2439.212,2326704,,,42469.6632,40854666,,,23690.4095,21607125,,,1757.4924,6089,,,35006.9972,32357326
,,6.9692,6575,,,6.8191,6514,,,3.0385,2516,,,17.3491,16936,,,2117.2305,1969787,,,1959.8585,1644304,,,111.2922,5185,,,2439.3345,214877,,,42470.165,1890037,,,23732.1232,21779281,,,1776.0294,14166,,,35007.4991,5231439
,,7.2061,4504,,,6.8265,404,,,3.044,2515,,,17.356,16977,,,2139.9435,167718,,,1981.0112,1882011,,,111.4134,5184,,,2500.9244,2366521,,,43330.8821,41138448,,,23732.6253,21963525,,,1776.5302,7640,,,35372.2285,32805878
,,7.2135,6480,,,6.8452,6199,,,3.0505,2523,,,17.5075,16190,,,2149.5353,1787732,,,2018.7843,1664740,,,111.8975,8339,,,2528.6345,2366946,,,43331.3842,37179548,,,23812.016,21867646,,,1778.534,7640,,,35962.921,23725558
,,7.2691,6751,,,6.9505,4972,,,3.0565,2521,,,17.6282,733,,,2157.1593,1685461,,,2053.511,1310007,,,112.0184,7241,,,2556.9492,155589,,,44185.0871,41701833,,,23923.3751,10146747,,,1779.0352,7639,,,36466.9143,32927967
,,7.3542,6828,,,6.9981,3301,,,3.062,2797,,,17.802,16118,,,2189.1913,1966314,,,2053.6335,1935154,,,112.5025,7241,,,2604.0195,2344447,,,44185.5894,42925983,,,24306.003,4739497,,,1781.039,7639,,,36467.416,2641772
,,7.3863,806,,,7.0653,782,,,3.068,2628,,,17.9171,17604,,,2197.6932,424324,,,2063.897,1470427,,,112.6233,7241,,,2633.5441,1713180,,,45039.2923,37262211,,,24499.3903,720515,,,1781.5404,7640,,,36744.4822,32802903
,,7.3932,530,,,7.0704,6686,,,3.0742,2804,,,18.0441,13306,,,2197.8155,1841339,,,2088.2383,1703484,,,113.1072,7989,,,2683.034,2591482,,,45039.7945,43461370,,,24561.0141,479407,,,1828.7384,67245,,,37362.2033,2240473
,,7.5681,7262,,,7.0723,651,,,3.0805,2703,,,18.0515,17460,,,2226.6124,2084155,,,2088.3603,1411386,,,113.2283,7989,,,2717.036,2602955,,,46030.771,1939652,,,24624.2731,316766,,,1829.2393,7005,,,37362.7051,34652602
,,7.6235,725,,,7.1933,3333,,,3.0863,2742,,,18.2205,17828,,,2226.734,2123241,,,2119.8004,1994920,,,113.7123,7846,,,2717.1582,2615448,,,46031.2731,43035126,,,24624.7753,9762070,,,1831.2431,7004,,,37444.8811,28115943
,,7.7082,7324,,,7.2463,3786,,,3.092,2786,,,18.3472,18071,,,2229.8484,1660463,,,2139.905,1998797,,,113.8332,7845,,,2758.9041,2233951,,,46738.1833,45149869,,,24671.9993,23161934,,,1831.7443,7005,,,37991.4613,34559174
,,7.759,2317,,,7.2965,6834,,,3.098,2696,,,18.4793,18179,,,2266.1495,2070012,,,2158.2792,1979696,,,114.3171,10610,,,2796.7783,2600882,,,47513.23,39763120,,,24672.5014,23162498,,,1833.748,7004,,,37991.963,35439174
,,7.7805,1114,,,7.345,6657,,,3.1044,2875,,,18.624,18270,,,2277.795,1839613,,,2183.4654,1796494,,,114.4385,7927,,,2827.513,2667255,,,47513.7322,45773165,,,24727.8481,22966707,,,1834.2491,7004,,,38110.2101,34452023
,,7.9314,7553,,,7.3515,830,,,3.1102,2074,,,18.7695,17892,,,2277.9171,1868890,,,2183.5874,1971073,,,114.9222,8209,,,2884.9893,2796089,,,48251.2033,46942096,,,25004.902,23494819,,,1871.2191,108965,,,38413.3055,35008625
,,8.0525,1334,,,7.4363,6629,,,3.1161,1992,,,18.8783,18607,,,2308.7422,1906057,,,2232.5745,975806,,,115.0432,8209,,,2920.9272,2858557,,,48912.022,46254152,,,25137.6685,613178,,,1871.72,7060,,,38966.9211,32517611
,,8.1981,7818,,,7.4434,879,,,3.122,2430,,,18.8855,18577,,,2313.0082,1971311,,,2235.1322,2098588,,,115.5272,11901,,,2963.8832,98790,,,48912.5243,45155967,,,25229.352,23216487,,,1873.7242,7060,,,39538.5635,37776198
,,8.301,7880,,,7.504,3546,,,3.128,2822,,,19.036,16519,,,2348.2205,2206154,,,2247.5791,2101756,,,115.648,4337,,,3010.8324,2324729,,,49783.2611,45216528,,,25239.6321,778895,,,1874.2254,7060,,,39657.2891,37161179
,,8.4914,2351,,,7.5624,6974,,,3.1342,2360,,,19.1981,15696,,,2356.9015,1829768,,,2281.7171,2135739,,,116.1321,9136,,,3053.909,2918554,,,49783.7631,46440285,,,25240.134,1391481,,,1876.2292,7060,,,39657.7911,37918884
,,8.575,6059,,,7.581,890,,,3.1403,2828,,,19.3195,15819,,,2404.8495,2263268,,,2293.923,2152729,,,116.2533,3570,,,3094.2033,3020019,,,50382.9585,47944833,,,25524.0693,24185467,,,1876.7305,7060,,,39957.39,37788433
,,8.6,8257,,,7.5884,5665,,,3.1465,2240,,,19.4461,15341,,,2405.6654,2207507,,,2334.4733,2250607,,,116.7373,3571,,,3137.4011,2829984,,,50383.4605,49124108,,,25982.3565,6159861,,,1905.2874,143421,,,40336.6573,2167405
,,8.7221,7243,,,7.6302,7245,,,3.1521,2221,,,19.5913,19213,,,2445.7171,2227215,,,2344.502,2225381,,,116.8581,2966,,,3193.4251,3076772,,,51319.3274,48133233,,,26158.3352,24648270,,,1905.7885,7379,,,40936.8565,1933439
,,8.765,7252,,,7.6672,7320,,,3.1585,2180,,,19.7002,18344,,,2450.2252,2226382,,,2374.6455,2270966,,,117.3421,13614,,,3216.6582,2854738,,,52083.3525,1736247,,,26188.769,17967807,,,1907.7922,7379,,,41147.2663,39565482
,,8.8445,7289,,,7.711,4074,,,3.1643,2366,,,19.707,16886,,,2498.3533,2386984,,,2417.3592,2182474,,,117.4633,5562,,,3216.7805,272433,,,52083.8544,49820474,,,26233.1151,24522233,,,1908.2931,7379,,,41147.768,38808517
,,8.9161,6628,,,7.7182,6703,,,3.1704,2114,,,19.869,16770,,,2500.9252,2197054,,,2436.4475,2297299,,,117.9475,5562,,,3269.6585,122394,,,52641.9673,1385046,,,26233.6174,24974638,,,1910.2974,7379,,,41684.349,39670591
,,9.0191,7079,,,7.834,7503,,,3.1765,1985,,,20.0394,18676,,,2525.3372,2340409,,,2450.121,1809726,,,118.0684,2900,,,3269.7805,3145071,,,52642.469,49533683,,,26601.0931,24059589,,,1910.7982,7379,,,42514.9984,40124093
,,9.133,7595,,,7.9312,6595,,,3.182,1985,,,20.0465,18456,,,2543.6394,2425504,,,2466.847,2201558,,,118.5521,6757,,,3312.0105,411949,,,53499.6792,8733713,,,26756.1614,22042364,,,1913.3034,151046,,,42515.5,36437119
,,9.2304,2196,,,7.9702,6590,,,3.1883,2148,,,20.1912,19770,,,2572.1651,2468648,,,2488.4794,1927928,,,118.6731,6757,,,3312.1321,2744544,,,53500.1813,51519158,,,27097.585,23051883,,,1913.8044,6973,,,42517.0125,40001082
,,9.3371,7962,,,7.976,5710,,,3.194,2196,,,20.2944,19016,,,2585.9902,859284,,,2502.6371,1789330,,,119.1575,6758,,,3354.7253,3309901,,,54177.0313,50160781,,,27416.222,25791704,,,1915.8084,6973,,,43147.7632,41888825
,,9.3444,7879,,,8.0681,3834,,,3.2002,2226,,,20.4385,16680,,,2621.7763,2394616,,,2504.7203,2437299,,,119.278,1796,,,3354.847,3292510,,,54177.5333,51833683,,,27446.5402,19826278,,,1916.3091,6973,,,43148.2652,41889516
,,9.4411,3034,,,8.1383,6724,,,3.2061,2712,,,20.4455,20134,,,2634.9873,2532516,,,2533.0342,1865420,,,119.7622,16212,,,3395.3832,3356722,,,55067.3081,53054494,,,27607.7282,17446818,,,1918.3131,6972,,,43381.238,39127988
,,9.5032,1605,,,8.1923,5150,,,3.2121,1802,,,20.5722,19463,,,2635.1091,2516881,,,2577.0785,2439726,,,119.883,2059,,,3395.5053,3321249,,,55067.8105,53089797,,,27777.9452,2848272,,,1918.814,6972,,,43797.562,758016
,,9.5824,9078,,,8.1925,6641,,,3.218,2951,,,20.6695,16936,,,2668.1201,2403955,,,2582.4985,2456767,,,120.367,4715,,,3419.2223,23476,,,55876.9245,34765803,,,28142.9313,21053728,,,1936.3494,174225,,,43798.0641,42790487
,,9.6721,8734,,,8.1994,7786,,,3.2241,2917,,,20.676,18797,,,2680.604,2577069,,,2609.2645,1900105,,,120.4884,4715,,,3442.6972,46707,,,56723.113,55256605,,,28351.5914,1366817,,,1936.85,7059,,,43976.4272,40634357
,,9.7784,8162,,,8.277,7325,,,3.2305,2904,,,20.6835,19560,,,2680.726,2577236,,,2650.6462,2591112,,,120.9722,2664,,,3442.8195,3352194,,,56723.6151,45510274,,,28518.1811,25865999,,,1938.8544,7060,,,44512.4913,758016
,,9.8391,3854,,,8.2842,7617,,,3.2364,2885,,,20.8034,17311,,,2699.6031,2403776,,,2650.7682,2455421,,,121.0931,2664,,,3459.8811,16820,,,57351.3671,5460680,,,28544.4771,24594153,,,1939.3551,7060,,,44512.993,1219942
,,9.8943,8088,,,8.3065,7902,,,3.2423,2801,,,20.8102,18503,,,2715.775,2602525,,,2650.8644,2547069,,,121.5773,2665,,,3497.5135,54209,,,57351.8693,47692931,,,28694.8983,26335059,,,1941.3592,7059,,,44678.3295,37621439
,,9.9612,9582,,,8.3573,7277,,,3.248,2783,,,20.979,20376,,,2729.2491,2553563,,,2665.1432,2219080,,,121.6985,2665,,,3497.6355,3414839,,,58217.5962,56204874,,,28892.9303,1297437,,,1941.86,7060,,,45137.7415,758017
,,10.0462,9092,,,8.4074,7394,,,3.2544,2741,,,21.251,18464,,,2750.5033,2508694,,,2693.8435,2556522,,,122.1822,2602,,,3545.31,3421205,,,58218.098,56760204,,,29425.356,14871897,,,1953.3833,191143,,,45138.2431,1130262
,,10.118,9437,,,8.4445,6671,,,3.2602,2670,,,21.3903,21036,,,2766.1512,2643831,,,2734.8623,2660522,,,122.3034,3943,,,3545.4322,2798661,,,59175.5084,56943917,,,29425.8585,17898721,,,1953.8845,6909,,,45187.8432,39169894
,,10.1321,9716,,,8.481,7235,,,3.2662,2651,,,21.3962,20187,,,2776.3163,2615459,,,2734.9843,2639519,,,122.7874,2603,,,3569.3913,3467517,,,59176.0103,57303778,,,29631.4055,27115674,,,1955.8883,6909,,,45400.2713,15502246
,,10.3351,9951,,,8.5771,7963,,,3.2723,2497,,,21.505,20235,,,2811.7305,2659141,,,2777.9385,2688869,,,122.9085,2845,,,3611.379,2675061,,,59808.7725,51338799,,,29722.3115,27207420,,,1956.3895,6909,,,46010.9914,16810859
,,10.341,9924,,,8.5952,8249,,,3.2783,2934,,,21.644,6866,,,2813.2201,1092123,,,2778.0603,2357927,,,123.3921,2603,,,3654.9402,3552257,,,59809.2742,51249548,,,30047.6001,16657575,,,1958.3935,6909,,,46324.112,44182452
,,10.4655,9665,,,8.6313,5891,,,3.2845,2976,,,21.6512,20363,,,2813.342,2717222,,,2795.5825,2332736,,,123.5134,2845,,,3705.7612,2170117,,,60711.0732,59396447,,,30229.6,25702118,,,1958.8944,6909,,,46324.614,38282813
,,10.4722,9948,,,8.7571,8491,,,3.2902,2273,,,21.7843,21549,,,2870.9375,224499,,,2835.5132,2276669,,,124.3604,1980,,,3705.883,2086001,,,61564.7771,60556532,,,30773.0492,26561739,,,1998.9745,237295,,,46431.331,3436947
,,10.6411,1483,,,8.7644,8060,,,3.2963,2299,,,21.7912,21396,,,2871.0592,2779053,,,2837.2284,2704247,,,124.4811,6125,,,3753.3164,3576605,,,62353.8523,47208848,,,31069.2773,29092341,,,1999.4755,7379,,,46769.5074,41357466
,,10.7385,10318,,,8.8231,7154,,,3.3023,2311,,,21.9534,21254,,,2871.3841,2782550,,,2880.0621,2784173,,,124.9653,2113,,,3753.4385,3362010,,,62354.3544,59641371,,,31483.8284,20108826,,,2001.4793,7379,,,47101.1704,6368301
,,10.937,10591,,,8.8893,8125,,,3.3082,2400,,,22.0865,21026,,,2907.237,288089,,,2899.2812,2821149,,,125.0861,6747,,,3788.6505,3608873,,,63030.2023,55406919,,,31765.167,3473784,,,2001.9803,7379,,,47164.7923,37376526
,,11.0051,10548,,,8.962,6888,,,3.3143,2413,,,22.0932,21274,,,2907.3591,2828701,,,2909.1021,2834786,,,125.5702,2113,,,3846.6103,3743022,,,63030.7042,62023200,,,31798.0923,22487956,,,2003.9841,7379,,,47165.2942,36331920
,,11.0962,10592,,,8.9812,8756,,,3.3201,2437,,,22.1904,20825,,,2916.397,2834942,,,2961.7371,2887423,,,125.6914,2356,,,3846.7321,3410983,,,63646.432,62637917,,,32129.3952,1368083,,,2004.4854,7379,,,47732.9282,37253282
,,11.1441,10800,,,9.1414,8955,,,3.3263,2983,,,22.1973,20689,,,2955.3953,369763,,,2961.8594,2709833,,,126.1752,2114,,,3884.6062,3565980,,,64450.0362,63441945,,,32542.4425,23818620,,,2015.0064,252858,,,47733.4302,37609796
,,11.223,9606,,,9.148,8004,,,3.3324,2455,,,22.2041,21860,,,2955.5172,2895948,,,2981.5622,2869437,,,126.2961,2356,,,3915.8252,3742595,,,64450.5382,58009041,,,32675.8443,24942971,,,2015.5074,6878,,,47828.6235,45436109
,,11.343,10762,,,9.1705,8761,,,3.3381,2467,,,22.3844,22054,,,2960.926,2901386,,,3000.6991,2833982,,,126.78,3794,,,3962.5323,3187327,,,65134.4023,58260040,,,32911.457,28903721,,,2017.5111,6877,,,47897.2611,44661649
,,11.35,10304,,,9.1723,8793,,,3.3443,2652,,,22.4395,18873,,,2988.031,2928569,,,3022.7224,2984950,,,126.901,4037,,,4002.4634,3504373,,,65134.9041,64324051,,,33095.0461,30716669,,,2018.0125,6878,,,48305.0765,43852536
,,11.4564,7392,,,9.281,8904,,,3.3503,2543,,,22.446,21362,,,3007.0625,2948437,,,3040.508,17422,,,127.3853,3393,,,4045.9031,3772245,,,65950.5315,1352859,,,33414.8193,24816667,,,2020.0165,6878,,,48573.1124,45806607
,,11.5411,11156,,,9.3321,341,,,3.3565,1718,,,22.6874,22319,,,3015.8963,473702,,,3049.2022,2850906,,,127.506,9125,,,4104.7103,3836838,,,65951.0331,60253520,,,33890.6354,32380674,,,2020.5172,6877,,,48645.7522,45753926
,,11.5962,11156,,,9.3392,416,,,3.3625,1730,,,22.7902,22399,,,3028.3254,54326,,,3082.6164,59409,,,127.99,4399,,,4104.8325,3948281,,,66419.4673,64362979,,,33944.8771,31493571,,,2045.0665,7764,,,48646.2545,46130423
,,11.707,11158,,,9.3462,8774,,,3.3685,2328,,,22.8694,22571,,,3039.2485,25928,,,3082.7384,2852168,,,128.1111,4641,,,4132.4211,3965084,,,66419.9694,1237630,,,33945.3793,30104548,,,2045.5675,32360,,,49468.4,47672819
,,11.7143,10806,,,9.399,9140,,,3.3741,1920,,,23.0431,22691,,,3053.8903,2941126,,,3110.6885,27709,,,128.5954,3998,,,4193.528,3930688,,,67093.8134,65612646,,,34074.7805,31777240,,,2047.5715,7764,,,49551.5623,43289931
,,11.972,9557,,,9.406,9033,,,3.3803,1901,,,23.0503,22459,,,3067.7725,53601,,,3113.2124,2660674,,,128.716,4239,,,4236.1215,4127308,,,67094.315,63900882,,,34737.4613,32473098,,,2048.0724,8766,,,49552.0645,47480180
,,12.0454,11664,,,9.4182,9073,,,3.3863,1806,,,23.1471,22261,,,3082.6874,29920,,,3117.2234,34000,,,129.2002,3998,,,4260.5645,3932113,,,67743.6103,65597770,,,34845.3194,32786640,,,2050.0763,7763,,,49714.3924,47701321
,,12.1274,11599,,,9.4825,9174,,,3.3921,2336,,,23.3282,23032,,,3116.3254,2968898,,,3128.9614,2981925,,,129.3211,4239,,,4322.3965,4169866,,,68665.9515,2587323,,,34923.6982,30165763,,,2050.5773,8765,,,50065.5945,48513349
,,12.2055,414,,,9.5961,9319,,,3.398,2377,,,23.4615,22921,,,3116.447,3035154,,,3158.1032,2848102,,,129.805,4157,,,4377.089,4258675,,,68666.4533,66861209,,,35151.7861,30102905,,,2066.108,8337,,,50440.3433,1086685
,,12.3401,10736,,,9.6033,9331,,,3.4045,1886,,,23.4685,23192,,,3155.1684,1476016,,,3191.8635,3117453,,,129.9261,11597,,,4377.2112,4216436,,,68988.5955,1254663,,,35756.3614,33770328,,,2066.6095,53014,,,50658.774,48080878
,,12.3792,11450,,,9.6405,7615,,,3.41,1885,,,23.5582,23091,,,3193.525,3012375,,,3203.2562,3086653,,,130.41,4157,,,4406.0102,3898872,,,69594.3043,60656305,,,35807.4643,29079168,,,2068.6134,8338,,,50659.2764,48236813
,,12.4042,8213,,,9.6712,9324,,,3.4161,2023,,,23.7572,23302,,,3242.4101,3144064,,,3239.538,3106401,,,130.5314,4400,,,4461.7924,3927203,,,69594.8064,67430428,,,35823.758,33030775,,,2069.114,9339,,,51308.5775,1453920
,,12.5791,11740,,,9.697,7507,,,3.4223,1928,,,23.7821,23487,,,3281.9783,3199893,,,3241.7352,3134221,,,131.0153,4157,,,4519.3895,4426571,,,70408.4291,69206135,,,35824.2602,33742566,,,2071.1182,8337,,,51309.0793,49295908
,,12.7065,11810,,,9.7044,9507,,,3.4281,3119,,,23.7894,23469,,,3311.8665,3237649,,,3254.8045,3126701,,,131.1363,4400,,,4519.511,4071855,,,71248.105,66371804,,,35999.3485,34465296,,,2071.6191,9339,,,51475.4061,49463309
,,12.8341,11938,,,9.7294,169,,,3.4344,2066,,,23.9762,23728,,,3356.7581,3297246,,,3282.252,3146680,,,133.919,1898,,,4545.5271,4438960,,,71248.6071,69916214,,,36124.7284,30858177,,,2076.6292,8150,,,51475.9083,49329807
,,13.1053,12840,,,9.7423,7988,,,3.44,2118,,,23.983,224,,,3404.4333,3315506,,,3303.4471,3203817,,,134.04,15683,,,4584.2481,4410014,,,72007.1205,71187750,,,36318.748,35150184,,,2077.13,64372,,,51509.4804,49736942
,,13.1662,12846,,,9.8321,9299,,,3.4463,2641,,,24.1334,23896,,,3438.5562,3264517,,,3366.24,3277220,,,134.524,1898,,,4622.969,4090318,,,72007.622,69615680,,,36504.8585,505512,,,2079.1342,8151,,,51696.8552,1244504
,,13.3041,12919,,,9.845,9290,,,3.4525,2366,,,24.2544,23925,,,3494.5712,2262568,,,3387.6582,3237579,,,134.6454,2140,,,4682.8651,4559003,,,72008.1245,70952911,,,36566.482,33849156,,,2079.6353,9153,,,52122.2052,12133320
,,13.3113,13004,,,9.8702,177,,,3.4582,2317,,,24.2611,24027,,,3494.693,3372025,,,3391.6521,3303551,,,135.1295,1899,,,4724.611,4217589,,,72564.7333,70493796,,,36802.5812,34446530,,,2081.6395,8151,,,52212.8872,1083185
,,13.4201,13125,,,9.8945,154,,,3.4645,2384,,,24.334,24136,,,3527.2434,2532283,,,3413.0545,3294719,,,135.2505,2141,,,4763.2114,4324344,,,73048.6992,72040477,,,36858.8241,990499,,,2082.1405,9153,,,52326.6074,50657311
,,13.5615,13178,,,9.9683,69,,,3.4704,2239,,,24.5511,408,,,3576.3702,3437347,,,3472.7081,3163312,,,143.115,10057,,,4803.7475,4626769,,,73049.2012,1124905,,,36887.6245,765794,,,2088.1522,7777,,,52327.1092,50565156
,,13.611,13232,,,9.9752,95,,,3.4763,1426,,,24.7204,24527,,,3627.4295,3126449,,,3478.6494,124999,,,143.2363,2248,,,4850.5753,4705541,,,73848.295,1243139,,,37225.0563,478494,,,2088.653,75042,,,52563.5884,47804378
,,13.6823,13073,,,10.03,8902,,,3.4821,1426,,,24.7261,24531,,,3627.5514,2791569,,,3478.7714,3336817,,,143.72,2248,,,4882.5203,4758927,,,74438.4732,71296404,,,37793.433,31735288,,,2090.6573,7776,,,52877.2154,47501246
,,13.8522,13587,,,10.1061,9348,,,3.4884,1574,,,24.8952,597,,,3667.6032,3511167,,,3501.157,3368109,,,143.8411,2248,,,4934.4302,4822113,,,75302.197,67059260,,,37929.3303,36094616,,,2091.1581,8778,,,53137.7283,50911547
,,13.909,11753,,,10.113,9759,,,3.4944,1832,,,25.0464,24891,,,3706.6873,3632532,,,3533.088,3287082,,,144.3253,2249,,,4964.4392,4828244,,,75302.6995,73540626,,,38695.7354,36181215,,,2093.1623,7776,,,53138.23,51202638
,,13.9303,1983,,,10.1792,990,,,3.764,844,,,25.1191,233,,,3739.3585,3217956,,,3538.1843,140490,,,144.4461,2249,,,5000.2564,4826546,,,76246.5822,74927237,,,38775.519,33986162,,,2093.6633,8779,,,53540.5403,47658149
,,14.072,13571,,,10.3841,1149,,,3.7702,844,,,25.2703,25082,,,3797.4345,3634506,,,3553.5523,29887,,,147.9552,14914,,,5040.1873,4640524,,,76247.0844,2784217,,,39550.566,34964583,,,2095.6674,9898,,,53777.5073,51750645
,,14.2362,13711,,,10.403,10096,,,3.7761,1019,,,25.3613,25169,,,3797.5562,477702,,,3574.9364,3513929,,,148.0764,2349,,,5081.3282,4845907,,,76942.4713,1451054,,,39551.0684,37174302,,,2096.1681,82685,,,53778.0093,52201624
,,14.2814,12357,,,10.4582,9563,,,3.7822,886,,,25.421,25187,,,3868.7034,109377,,,3575.0585,36633,,,149.2863,3431,,,5126.3405,5037493,,,77501.5872,75901554,,,39898.1223,37162223,,,2098.1725,9898,,,53795.5503,51531043
,,14.5831,13770,,,10.4885,10222,,,3.7881,2906,,,25.5725,524,,,3868.825,75255,,,3618.0415,130445,,,149.4073,31088,,,5192.1655,4994298,,,77502.0893,47059213,,,40261.3484,36754868,,,2098.6732,10900,,,54517.9934,52252983
,,14.7013,14395,,,10.5623,10296,,,3.7944,2919,,,25.6213,903,,,3905.9735,3495340,,,3626.7265,74032,,,149.5281,16480,,,5201.9675,5142382,,,78235.0511,75848629,,,40498.458,37598740,,,2100.6774,9897,,,54595.1482,52272074
,,14.782,14552,,,10.6173,10348,,,3.8001,3020,,,25.6283,170,,,3946.1461,3850146,,,3662.8113,3380618,,,149.6494,12576,,,5254.8453,92568,,,78235.5533,77227057,,,41206.2353,39463428,,,2101.178,10899,,,54595.6424,52783038
,,14.8165,69,,,10.6882,893,,,3.8063,3483,,,25.8271,122,,,4003.9855,166977,,,3683.2613,144351,,,150.0124,3801,,,5254.9672,143267,,,78973.0242,75334488,,,41371.7012,36812325,,,2124.7254,7869,,,54596.144,52986003
,,14.8255,14634,,,10.7431,10146,,,3.8122,3337,,,25.8343,123,,,4049.2403,85787,,,3692.7002,3350866,,,150.1334,3801,,,5283.7665,5094372,,,78973.5261,77211628,,,42181.8183,40420894,,,2125.2262,111781,,,55056.069,52791651
,,14.8893,76,,,10.7501,10520,,,3.8182,3330,,,25.948,2064,,,4083.9684,3711314,,,3717.8694,3592336,,,150.6171,3915,,,5336.8863,130927,,,79973.0204,78462366,,,42182.3203,40515006,,,2127.2304,7869,,,55498.4531,52963406
,,14.8963,90,,,10.8812,951,,,3.8241,3258,,,26.051,25815,,,4136.8462,4009958,,,3729.4532,3483936,,,150.7383,4400,,,5337.0083,5144773,,,79973.5225,75379681,,,42398.1125,39292084,,,2127.7314,8871,,,55544.5381,54034774
,,14.9445,99,,,10.8884,1872,,,3.8301,3283,,,26.2093,25349,,,4176.5355,3873514,,,3729.5754,155696,,,151.2222,4406,,,5384.4415,82530,,,80660.893,79046396,,,42713.882,40827819,,,2129.7354,7869,,,55545.0402,54034539
,,15.0704,115,,,10.9,1735,,,3.836,3290,,,26.3541,25391,,,4226.8633,3883418,,,3742.5544,3533696,,,151.3434,4406,,,5384.5631,5257843,,,81205.9811,69087334,,,43448.3493,41568673,,,2130.2363,8871,,,55850.156,52978929
,,15.0841,14789,,,10.9185,274,,,3.8482,3242,,,26.3615,25789,,,4226.9855,4094188,,,3824.7093,3639319,,,151.8271,4278,,,5425.0993,5336109,,,81206.4835,68182213,,,44368.5461,42835890,,,2144.7652,7894,,,55853.6641,53391599
,,15.1623,14897,,,11.0043,249,,,3.854,3326,,,26.463,26147,,,4290.7512,4132194,,,3824.8313,3647757,,,151.9482,4763,,,5425.2214,5336451,,,82034.635,80054114,,,44600.6463,42491841,,,2145.2665,131886,,,56223.896,54713772
,,15.2214,1487,,,11.047,537,,,3.8605,3324,,,26.6325,25029,,,4320.5173,4231710,,,3848.0351,3587943,,,152.4324,14874,,,5469.266,121616,,,82745.554,74227495,,,45147.6025,43888762,,,2147.2704,7894,,,56224.3984,54744378
,,15.3123,14729,,,11.1031,10753,,,3.8664,3396,,,26.8975,26620,,,4320.6395,4214586,,,3904.692,3745756,,,152.5532,4710,,,5469.3882,5385139,,,83320.7025,81414231,,,45458.8592,43807734,,,2147.7714,8895,,,56454.3645,54480075
,,15.4155,13888,,,11.1492,250,,,3.872,3440,,,27.0245,26766,,,4366.8625,4277992,,,3931.9181,3754454,,,169.9773,21650,,,5505.2052,5396883,,,83321.2042,78998016,,,45842.625,44834684,,,2149.775,7893,,,56921.798,55089574
,,15.6261,15359,,,11.1563,122,,,3.8783,3369,,,27.1572,26807,,,4396.387,4275109,,,3948.5844,3740771,,,170.098,2411,,,5505.3272,5431161,,,84281.6202,81908107,,,45843.1273,44572293,,,2150.2764,8896,,,57024.4961,1558117
,,15.729,15500,,,11.2842,647,,,3.8841,3380,,,27.2422,26443,,,4453.1372,4343276,,,3948.7061,3844953,,,176.5113,15558,,,5540.9024,5466664,,,84282.1222,79289259,,,46090.482,44831374,,,2280.035,15286,,,57024.9984,1011526
,,15.8402,14646,,,11.3244,260,,,3.8902,3393,,,27.4344,26365,,,4491.495,4380613,,,3975.1164,3871423,,,176.6321,57302,,,5541.0241,5460310,,,84942.9404,82245059,,,46668.1363,1705137,,,2280.5365,9764,,,57060.0694,793091
,,15.8472,1260,,,11.3695,10868,,,3.8962,3470,,,27.4413,27099,,,4532.0315,4447565,,,3997.1071,3855640,,,176.7531,57908,,,5582.5282,5500923,,,84943.4421,82930166,,,46775.3514,45874013,,,2282.5403,9764,,,57348.1502,55586204
,,15.855,776,,,11.5414,11197,,,3.9023,3446,,,27.556,27286,,,4580.674,4512568,,,4064.531,3975534,,,176.8741,58515,,,5582.6505,5507630,,,85607.2662,83724890,,,46797.0301,45772396,,,2283.0415,9764,,,57454.3573,701908
,,15.9145,350,,,11.5485,11240,,,3.9082,3489,,,27.6115,26960,,,4622.783,4563206,,,4077.8152,3988680,,,176.9952,73395,,,5627.7845,5550917,,,86453.9565,85088748,,,47029.3591,253006,,,2285.0453,9764,,,57477.91,55967399
,,16.0113,47,,,11.5842,11293,,,3.9143,3650,,,27.69,27470,,,4670.57,4610991,,,4099.9594,4023352,,,177.1161,4700,,,5627.9065,5562638,,,86454.4584,84688368,,,47164.2634,387409,,,2285.5464,9764,,,57990.4344,56479920
,,16.0843,148,,,11.7224,11463,,,3.9202,3560,,,27.6972,27537,,,4670.6922,4625824,,,4103.0093,3996225,,,177.4795,4580,,,5673.4031,5613840,,,87081.709,86324569,,,47772.8442,968382,,,2393.2614,129404,,,58252.9594,56741878
,,16.1152,119,,,11.8792,11615,,,3.9263,3560,,,27.7573,26,,,4689.2063,49986,,,4103.1313,4014131,,,177.6005,4096,,,5673.5253,5621260,,,87494.5345,86908471,,,48059.0494,538710,,,2393.7624,9928,,,58436.326,57120943
,,16.1563,147,,,12.0713,628,,,3.9324,3633,,,27.9021,139,,,4708.4461,19121,,,4130.573,41718,,,178.0841,4096,,,5706.4382,47798,,,87747.5382,250998,,,48159.617,2391010,,,2395.7663,9928,,,58942.337,506515
,,16.1872,813,,,12.24,221,,,3.9381,3672,,,28.0112,229,,,4742.2061,52636,,,4141.3432,41385,,,178.2052,3612,,,5706.56,15370,,,87748.0403,252003,,,48292.3835,584619,,,2396.2673,9928,,,59124.201,687877
,,16.2832,131,,,12.3671,376,,,3.9444,3717,,,28.0484,26,,,4765.3182,22870,,,4174.5225,33060,,,178.689,3820,,,5729.914,38239,,,88229.5002,480459,,,48797.8931,504509,,,2398.2711,9928,,,59528.5092,838680
,,16.3032,124,,,12.4163,539,,,3.9504,1307,,,28.0555,27,,,4786.1314,43562,,,4203.0541,61713,,,178.8101,17372,,,5733.424,26622,,,88340.7234,590677,,,49011.4502,718567,,,2398.7725,9928,,,59728.9105,597201


==> figures/code/4550Dir.csv <==
"arrivalSlot:vector RandomGrid.sink ($0=5, $1=0, $2=0, $3=1, #0 - General-0-20221008-19:10:21-6789)",A5001,"arrivalSlot:vector RandomGrid.sink ($0=5, $1=0, $2=0, $3=3, #0 - General-1-20221008-19:13:17-9215)",A5003,"arrivalSlot:vector RandomGrid.sink ($0=5, $1=0, $2=1, $3=1, #0 - General-2-20221008-19:14:51-9215)",A5011,"arrivalSlot:vector RandomGrid.sink ($0=5, $1=0, $2=1, $3=3, #0 - General-3-20221008-19:16:34-9215)",A5013,"arrivalSlot:vector RandomGrid.sink ($0=5, $1=1, $2=0, $3=1, #0 - General-4-20221008-19:18:51-9086)",S50A5101,"arrivalSlot:vector RandomGrid.sink ($0=5, $1=1, $2=0, $3=3, #0 - General-5-20221008-19:20:42-9086)",S50A5103,"arrivalSlot:vector RandomGrid.sink ($0=5, $1=1, $2=1, $3=1, #0 - General-6-20221008-19:22:08-9086)",A5111,"arrivalSlot:vector RandomGrid.sink ($0=5, $1=1, $2=1, $3=3, #0 - General-7-20221008-19:22:39-4818)",A5113,"arrivalSlot:vector RandomGrid.sink ($0=120, $1=0, $2=0, $3=1, #0 - General-8-20221008-19:23:55-9215)",A120001,"arrivalSlot:vector RandomGrid.sink ($0=120, $1=0, $2=0, $3=3, #0 - General-9-20221008-19:25:34-9215)",A120003,"arrivalSlot:vector RandomGrid.sink ($0=120, $1=0, $2=1, $3=1, #0 - General-10-20221008-19:28:02-9215)",A120011,"arrivalSlot:vector RandomGrid.sink ($0=120, $1=0, $2=1, $3=3, #0 - General-11-20221008-19:30:19-9215)",A120013,"arrivalSlot:vector RandomGrid.sink ($0=120, $1=1, $2=0, $3=1, #0 - General-12-20221008-19:32:52-9215)",S50A120101,"arrivalSlot:vector RandomGrid.sink ($0=120, $1=1, $2=0, $3=3, #0 - General-13-20221008-19:33:26-9215)",S50A120103,"arrivalSlot:vector RandomGrid.sink ($0=120, $1=1, $2=1, $3=1, #0 - General-14-20221008-19:34:03-7028)",A120111,"arrivalSlot:vector RandomGrid.sink ($0=120, $1=1, $2=1, $3=3, #0 - General-15-20221008-19:35:13-7028)",A120113,"arrivalSlot:vector RandomGrid.sink ($0=500, $1=0, $2=0, $3=1, #0 - General-16-20221008-19:35:41-7028)",A500001,"arrivalSlot:vector RandomGrid.sink ($0=500, $1=0, $2=0, $3=3, #0 - General-17-20221008-19:37:43-7028)",A500003,"arrivalSlot:vector RandomGrid.sink ($0=500, $1=0, $2=1, $3=1, #0 - General-18-20221008-19:42:22-7028)",A500011,"arrivalSlot:vector RandomGrid.sink ($0=500, $1=0, $2=1, $3=3, #0 - General-19-20221008-19:44:22-7028)",A500013,"arrivalSlot:vector RandomGrid.sink ($0=500, $1=1, $2=0, $3=1, #0 - General-20-20221008-19:48:44-9215)",S50A500101,"arrivalSlot:vector RandomGrid.sink ($0=500, $1=1, $2=0, $3=3, #0 - General-21-20221008-19:50:35-9215)",S50A500103,"arrivalSlot:vector RandomGrid.sink ($0=500, $1=1, $2=1, $3=1, #0 - General-22-20221008-19:51:12-9215)",A500111,"arrivalSlot:vector RandomGrid.sink ($0=500, $1=1, $2=1, $3=3, #0 - General-23-20221008-19:53:21-9215)",A500113
0.0713,0,0.0714,0,0.0711,0,0.0715,0,0.0711,0,0.0714,0,0.0713,0,0.0714,0,15.3694,0,15.366,0,15.3842,0,15.368,0,15.3724,0,15.3752,0,15.3753,0,15.366,0,254.187,0,254.0224,0,254.1281,0,254.0063,0,254.0872,0,254.0433,0,254.1024,0,254.0101,0
0.0714,0,0.0723,0,0.072,0,0.0721,0,0.0713,0,0.0714,0,0.072,0,0.0722,0,15.3894,0,15.3723,0,15.3913,0,15.376,0,15.401,0,15.4115,0,15.4112,0,15.3694,0,254.2063,0,254.0475,0,254.21,0,254.1144,0,254.0923,0,254.0805,0,254.3105,0,254.1565,0
0.0715,0,0.0733,0,0.0722,0,0.0724,0,0.0724,0,0.0722,0,0.0723,0,0.0723,0,15.4155,0,15.3725,0,15.3941,0,15.3835,0,15.4203,0,15.4382,0,15.4415,0,15.389,0,254.2192,0,254.1273,0,254.3542,0,254.1912,0,254.1201,0,254.1225,0,254.372,0,254.177,0
0.0723,0,0.0741,0,0.0723,0,0.0743,0,0.073,0,0.0722,0,0.073,0,0.0724,0,15.4224,0,15.407,0,15.4,0,15.3911,0,15.4215,0,15.4461,0,15.4445,0,15.3893,0,254.3194,0,254.1975,0,254.3794,0,254.2302,0,254.1424,0,254.2802,0,254.4102,0,254.2184,0
0.073,0,0.075,0,0.0723,0,0.0752,0,0.0731,0,0.0723,0,0.0733,0,0.0733,0,15.4244,0,15.4155,0,15.4552,0,15.4224,0,15.4274,0,15.4541,0,15.4465,0,15.3982,0,254.3844,0,254.2753,0,254.3925,0,254.234,0,254.23,0,254.3045,0,254.4522,0,254.3435,0
0.0734,0,0.0755,0,0.0724,0,0.0754,0,0.0754,0,0.074,0,0.074,0,0.075,0,15.4263,0,15.4383,0,15.4622,0,15.4251,0,15.4674,0,15.4564,0,15.465,0,15.4091,0,254.463,0,254.3093,0,254.3955,0,254.3134,0,254.3352,0,254.38,0,254.49,0,254.3951,0
0.0753,0,0.0782,0,0.0743,0,0.0755,0,0.0755,0,0.0755,0,0.0784,0,0.0754,0,15.4393,0,15.4561,0,15.464,0,15.4285,0,15.478,0,15.472,0,15.4665,0,15.4344,0,254.6894,0,254.3962,0,254.6303,0,254.3504,0,254.3794,0,254.3834,0,254.6045,0,254.402,0
0.0781,0,0.0795,0,0.0785,0,0.0755,0,0.0755,0,0.0755,0,0.0792,0,0.0755,0,15.4782,0,15.4882,0,15.4655,0,15.4293,0,15.4931,0,15.4794,0,15.482,0,15.4764,0,254.708,0,254.4742,0,254.7123,0,254.4534,0,254.3811,0,254.3852,0,254.8122,0,254.4675,0
0.0784,0,0.0802,0,0.0792,0,0.0782,0,0.0773,0,0.0771,0,0.0792,0,0.078,0,15.4911,0,15.494,0,15.5064,0,15.446,0,15.5222,0,15.4965,0,15.4971,0,15.488,0,254.7215,0,254.4792,0,254.856,0,254.5083,0,254.588,0,254.5443,0,254.874,0,254.5123,0
0.0784,0,0.0814,0,0.0793,0,0.0793,0,0.0774,0,0.0781,0,0.0803,0,0.079,0,15.5115,0,15.4944,0,15.5131,0,15.4901,0,15.5415,0,15.5323,0,15.5334,0,15.4915,0,254.8212,0,254.5241,0,254.8814,0,254.6165,0,254.593,0,254.5813,0,254.912,0,254.6581,0
0.0791,0,0.0824,0,0.0794,0,0.0795,0,0.078,0,0.0783,0,0.0805,0,0.0794,0,15.5375,0,15.5294,0,15.5163,0,15.498,0,15.5423,0,15.5593,0,15.5631,0,15.5111,0,254.8861,0,254.5493,0,254.894,0,254.6931,0,254.621,0,254.6235,0,254.954,0,254.6791,0
0.08,0,0.0825,0,0.0794,0,0.081,0,0.079,0,0.0804,0,0.0814,0,0.0794,0,15.5442,0,15.5374,0,15.5222,0,15.5054,0,15.548,0,15.5675,0,15.5663,0,15.5113,0,254.9653,0,254.6292,0,254.8975,0,254.7322,0,254.6431,0,254.7811,0,254.9921,0,254.72,0
0.0805,0,0.1034,0,0.0812,0,0.0821,0,0.079,0,0.0813,0,0.145,20,0.08,0,15.5465,0,15.5602,0,15.5772,0,15.5135,0,15.588,0,15.5752,0,15.5684,0,15.5203,0,522.2564,6526,254.6995,0,520.4285,1506,254.7361,0,254.7312,0,254.8054,0,549.0424,40160,254.8455,0
0.0824,0,0.1042,0,0.093,0,0.0821,0,0.0811,0,0.085,0,0.1522,38,0.082,0,15.5484,0,15.5785,0,15.5841,0,15.5442,0,15.5994,0,15.5771,0,15.5871,0,15.531,0,528.7704,7530,254.7774,0,574.5322,18573,254.815,0,254.8361,0,254.8812,0,620.0424,104416,254.8971,0
0.1455,28,0.1055,0,0.139,21,0.0825,0,0.0813,0,0.088,0,0.1592,12,0.082,0,15.5615,0,15.973,0,15.5863,0,15.5474,0,30.3105,121,15.5931,0,15.5881,0,15.5565,0,620.115,81323,254.8112,0,575.0341,69190,254.8525,0,254.88,0,254.884,0,620.5441,115426,254.9042,0
0.1465,7,0.1061,0,0.145,27,0.0892,0,0.0884,0,0.0912,0,0.164,53,0.0821,0,15.6003,0,15.9792,0,15.5874,0,15.5503,0,30.4314,363,15.6002,0,15.6042,0,15.5984,0,620.6171,115412,254.8982,0,575.5365,69666,254.9551,0,254.8823,0,254.886,0,634.6332,31124,254.9692,0
0.1502,35,0.107,0,0.1463,33,0.1031,0,0.1205,6,0.1015,0,0.166,55,0.103,0,31.6423,244,15.9793,0,30.592,121,15.5515,0,30.5463,121,15.9803,0,36.3812,4270,15.9734,0,681.1735,57228,254.9762,0,590.883,40661,256.5134,0,506.5963,501,256.548,0,635.1355,129393,256.5173,0
0.152,39,0.107,0,0.1464,33,0.1043,0,0.1214,6,0.102,0,0.1712,62,0.104,0,32.8534,1464,16.0145,0,31.0772,366,15.5685,0,30.6672,606,16.0162,0,36.5032,6321,15.9764,0,748.675,152105,254.9813,0,591.385,85763,256.621,0,507.0973,1502,256.5851,0,635.6372,129766,256.6632,0
0.1524,34,0.1105,0,0.1512,35,0.1043,0,0.1252,6,0.1025,0,0.1713,58,0.1041,0,35.1471,976,16.022,0,32.574,731,15.9753,0,30.8894,121,16.0431,0,37.0364,3781,15.9962,0,749.1771,243704,256.5294,0,591.8873,86702,256.6982,0,517.145,500,256.6271,0,681.3444,18574,256.6842,0
0.1572,48,0.1111,0,0.1525,41,0.106,0,0.126,17,0.1042,0,0.1714,56,0.1054,0,36.4443,2318,16.0451,0,32.6965,2553,15.9834,0,31.0101,851,16.0513,0,37.105,365,15.9965,0,749.6791,244204,256.554,0,672.7311,1505,256.7373,0,517.6464,12547,256.7853,0,681.8461,175914,256.7255,0
0.1592,48,0.1125,0,0.1525,41,0.107,0,0.1273,6,0.105,0,0.172,59,0.1071,0,36.5661,6548,16.0635,0,35.3595,1098,15.99,0,32.1913,121,16.059,0,37.1582,7069,16.005,0,750.1814,244514,256.634,0,673.233,168017,256.7415,0,527.132,500,256.8091,0,682.3483,176386,256.8501,0
0.1641,55,0.113,0,0.1533,44,0.1075,0,0.1273,18,0.1073,0,0.178,68,0.1073,0,40.3182,2683,16.0952,0,39.1853,1585,15.998,0,32.3121,2192,16.0612,0,38.3694,4026,16.016,0,752.959,138551,256.7041,0,679.7293,12550,256.8202,0,527.6333,22085,256.8855,0,696.9884,96886,256.902,0
0.1663,56,0.1143,0,0.1582,47,0.1103,0,0.1313,18,0.108,0,0.1795,65,0.1104,0,42.8251,4635,16.1015,0,40.1471,8539,16.0293,0,32.5831,121,16.077,0,44.7251,9760,16.041,0,753.4611,247941,256.7825,0,680.2314,175036,256.8572,0,528.189,500,256.8885,0,697.4901,192060,256.9092,0
0.1705,60,0.1213,0,0.159,6,0.1114,0,0.1391,23,0.1085,0,0.1861,71,0.1112,0,42.9473,12733,16.1015,0,40.269,10206,16.0322,0,32.7044,2558,16.0845,0,44.7323,12566,16.0831,0,753.9633,248220,256.8164,0,680.7334,175370,256.9601,0,528.6903,23590,256.8904,0,697.9925,192406,256.9745,0
0.1844,71,0.135,0,0.1651,53,0.1132,0,0.1412,5,0.1094,0,0.1933,83,0.1113,0,43.4955,854,16.1364,0,40.391,7807,16.0351,0,32.9723,120,16.1015,0,44.8475,14696,16.0954,0,754.4654,248660,256.9034,0,724.0671,125499,257.0153,0,549.1761,500,257.0493,0,845.6353,3012,257.0194,0
0.1913,77,0.1363,0,0.1652,51,0.1142,0,0.1443,6,0.1102,0,0.2195,69,0.1115,0,43.6172,13512,16.1444,0,40.3913,10195,16.036,0,33.0932,3047,16.1371,0,44.8505,8540,16.0983,0,768.2332,262759,256.9812,0,724.5695,219261,257.1235,0,549.6775,44173,257.086,0,846.1372,340654,257.1654,0
0.1925,81,0.137,0,0.1664,55,0.1142,0,0.1472,32,0.111,0,0.2393,90,0.1125,0,43.7444,609,16.1674,0,40.5132,10290,16.0535,0,33.8134,121,16.1641,0,44.9725,14833,16.1181,0,768.7352,263056,256.9861,0,725.0711,219527,257.2004,0,561.9953,501,257.1281,0,846.6391,340994,257.186,0
0.1983,81,0.138,0,0.1721,61,0.1145,0,0.1503,39,0.1121,0,0.2402,87,0.114,0,44.047,12200,16.185,0,40.6354,10412,16.0973,0,33.9342,3778,16.1725,0,46.9944,16911,16.1181,0,769.2373,263547,257.0312,0,731.0845,211342,257.2394,0,562.4962,57225,257.2865,0,847.141,341474,257.227,0
0.2042,54,0.1393,0,0.1724,62,0.1145,0,0.1515,6,0.1151,0,0.2451,53,0.1144,0,44.1694,14099,16.5802,0,40.7574,10531,16.105,0,35.9711,120,16.1803,0,47.049,16956,16.1273,0,791.2921,285632,257.0564,0,753.3512,238450,257.2432,0,585.2814,501,257.3105,0,852.105,346881,257.3525,0
0.2062,54,0.1423,0,0.1811,66,0.1183,0,0.1635,52,0.1153,0,0.246,98,0.1145,0,44.2912,14214,16.5864,0,41.6524,6466,16.1122,0,36.092,5974,16.1823,0,47.1165,17029,16.1384,0,819.4501,50702,257.1362,0,753.8534,248476,257.322,0,585.7824,80317,257.3864,0,884.2522,17068,257.4044,0
0.2105,54,0.1433,0,0.1925,81,0.1283,0,0.174,23,0.1182,0,0.2654,79,0.1181,0,44.4135,14313,16.6213,0,45.7724,15710,16.1204,0,36.233,121,16.1981,0,47.2384,17078,16.1634,0,936.2462,147490,257.2061,0,754.355,248819,257.3594,0,606.8244,500,257.3891,0,947.3795,17570,257.4112,0
0.212,53,0.1442,0,0.2071,56,0.1284,0,0.1802,24,0.121,0,0.275,74,0.121,0,46.3922,16317,16.6294,0,45.894,15769,16.151,0,36.3544,6219,16.2052,0,47.7562,732,16.2054,0,936.748,431242,257.2842,0,754.8573,249120,257.4623,0,607.3254,101903,257.3914,0,973.3124,120877,257.4765,0
0.2253,75,0.1455,0,0.2131,25,0.1354,0,0.1812,31,0.1311,0,0.2774,124,0.1355,0,46.4011,16320,16.652,0,46.0162,15873,16.1545,0,36.8383,120,16.585,0,48.1372,18063,16.5802,0,937.2505,431716,257.3183,0,755.3591,249600,259.0203,0,623.3292,501,259.0534,0,973.8145,468365,259.0241,0
0.2593,115,0.1463,0,0.2161,66,0.1362,0,0.1812,30,0.132,0,0.2822,136,0.1363,0,46.5144,16369,16.67,0,46.138,15978,16.1571,0,36.959,6829,16.621,0,48.2594,18177,16.5835,0,1009.7292,251500,257.4053,0,756.7172,159134,259.1285,0,623.8305,118469,259.0901,0,1030.0452,18072,259.17,0
0.268,87,0.1464,0,0.2205,55,0.1381,0,0.1874,30,0.1323,0,0.2844,131,0.1365,0,46.5232,16466,16.7021,0,46.8452,16732,16.1585,0,37.5444,121,16.6481,0,49.8152,4972,16.6033,0,1030.0122,273086,257.4832,0,823.0182,3513,259.2054,0,627.6242,501,259.1324,0,1030.5474,72712,259.1915,0
0.2714,121,0.1524,0,0.2234,76,0.1394,0,0.1934,30,0.1341,0,0.2864,99,0.1373,0,46.6365,16467,16.708,0,46.9675,16833,16.1754,0,37.6653,7561,16.6562,0,49.848,19762,16.6124,0,1030.5142,182086,257.4884,0,839.0604,333495,259.2441,0,628.1253,122484,259.2901,0,1036.669,280397,259.232,0
0.274,118,0.2031,89,0.2234,60,0.1395,0,0.1951,39,0.1352,0,0.2914,140,0.1395,0,48.1015,244,16.7084,0,47.8843,17752,16.5824,0,37.8635,121,16.6642,0,49.9371,609,16.6235,0,1040.7584,284131,259.0363,0,839.5624,333825,259.2484,0,699.008,500,259.3144,0,1037.1713,228691,259.357,0
0.2781,86,0.2044,89,0.2301,80,0.1422,0,0.1972,51,0.1373,0,0.292,182,0.1395,0,53.1922,23176,16.7434,0,48.0064,17848,16.5901,0,37.9844,7805,16.6664,0,54.0522,3903,16.6482,0,1041.2602,191096,259.0612,0,867.622,110940,259.327,0,699.5094,194271,259.3901,0,1045.4921,288841,259.4091,0
0.2815,131,0.205,89,0.2354,118,0.1431,0,0.198,47,0.1383,0,0.298,105,0.1422,0,58.4665,13806,16.7514,0,48.1284,17952,16.5975,0,38.4835,121,16.6821,0,54.1742,2430,16.6902,0,1041.762,263752,259.1411,0,891.1703,28112,259.3644,0,702.7745,501,259.3933,0,1157.7624,147588,259.4162,0
0.2821,94,0.2063,95,0.237,66,0.1434,0,0.2013,25,0.1385,0,0.3062,90,0.143,0,58.5884,9943,16.774,0,48.2502,18053,16.6054,0,38.6044,8537,16.6893,0,55.1732,10344,16.7022,0,1088.4882,331787,259.2115,0,917.2235,140560,259.4674,0,703.2752,197785,259.3952,0,1158.2641,288552,259.4811,0
0.2842,134,0.2361,79,0.2412,91,0.1454,0,0.2032,24,0.1391,0,0.3133,163,0.1432,0,58.9184,28788,16.7924,0,50.3172,975,16.6362,0,39.1833,121,16.7064,0,57.6092,6588,16.7054,0,1115.1034,358381,259.2893,0,926.2361,79817,259.5223,0,753.2265,501,259.5544,0,1247.7971,444771,259.526,0
0.2882,117,0.2434,90,0.2444,68,0.1461,0,0.2043,27,0.1405,0,0.3351,212,0.1434,0,63.5285,18787,16.8305,0,57.3793,11181,16.6394,0,39.3041,9146,16.7423,0,57.9733,243,16.7251,0,1115.605,311502,259.3232,0,1004.1305,163652,259.6304,0,753.7275,248487,259.5914,0,1320.2374,563573,259.6724,0
0.2894,142,0.2435,91,0.2485,102,0.1464,0,0.223,30,0.1413,0,0.38,193,0.1441,0,63.65,15430,34.163,3659,57.5011,27444,16.6423,0,41.8455,121,16.7691,0,60.7572,15957,16.7254,0,1153.1182,396579,259.4102,0,1019.1614,262545,259.7072,0,772.6223,16145,259.633,0,1353.693,596572,259.6933,0
0.291,139,0.2505,56,0.2514,100,0.149,0,0.2232,5,0.1425,0,0.3873,237,0.146,0,65.6425,20861,34.2852,4140,61.0803,16346,16.643,0,41.9664,11831,16.7772,0,65.1764,17931,16.7343,0,1310.3282,553470,259.4885,0,1028.2561,262101,259.7465,0,773.1235,2089,259.7911,0,1354.1951,597203,259.7342,0
0.2951,116,0.257,101,0.265,74,0.1523,0,0.229,117,0.145,0,0.3892,203,0.1464,0,65.7643,21025,34.4075,4362,61.2021,5849,16.66,0,45.6515,774,16.7854,0,66.3964,609,16.7452,0,1310.83,553796,259.493,0,1028.758,254004,259.7502,0,789.6894,33010,259.8155,0,1362.1722,710423,259.859,0
0.2965,126,0.2624,7,0.2704,119,0.1523,0,0.229,42,0.1454,0,0.3982,209,0.1494,0,65.8864,20994,39.7834,5612,61.3241,14106,16.7044,0,45.7725,530,16.7875,0,66.5185,20455,16.7703,0,1336.3821,180718,259.5383,0,1082.8674,326300,259.829,0,789.9484,32867,259.8913,0,1362.6745,606047,259.911,0
0.2985,142,0.264,82,0.2711,119,0.207,18,0.2323,6,0.1481,0,0.4052,223,0.1524,0,69.745,20279,39.8152,8905,61.9795,17079,16.7125,0,45.9854,1231,16.8034,0,69.1743,19432,16.812,0,1362.0363,407448,259.5635,0,1095.0792,338848,259.8664,0,790.1902,2388,259.8945,0,1370.6072,613551,259.9182,0
0.3022,126,0.2691,155,0.2721,80,0.2145,103,0.2343,6,0.1515,0,0.4074,250,0.1525,0,69.8675,20603,39.9373,9847,64.7034,17202,16.719,0,46.1065,499,16.8102,0,69.2964,23910,16.8475,0,1419.0131,411085,259.643,0,1111.5713,354912,259.9695,0,790.4492,2245,259.8964,0,1371.1091,554745,259.9831,0
0.3062,118,0.2703,116,0.2742,134,0.2263,51,0.2381,124,0.155,5,0.4121,285,0.1615,6,74.471,21870,39.9714,4270,64.825,15354,16.7274,0,46.322,1531,30.4584,121,73.1002,28303,34.13,365,1419.5153,662764,259.7135,0,1124.6174,267559,525.8934,16064,804.829,48178,514.9051,500,1371.6114,547024,617.2412,58231
0.3144,198,0.2771,123,0.2775,126,0.2322,76,0.2402,131,0.1565,6,0.4145,240,0.1621,6,74.5932,29757,40.026,2927,64.8902,34120,16.7582,0,46.4433,556,30.5794,363,74.9161,15492,36.0522,5124,1420.0173,663189,259.7912,0,1170.1891,244472,526.395,21061,805.2202,48847,515.4061,10036,1496.0893,370976,617.7434,112322
0.321,174,0.2771,127,0.2781,127,0.2404,0,0.2415,90,0.1613,52,0.419,268,0.1641,5,75.045,30242,40.0595,10044,65.0124,19640,16.761,0,46.4981,1707,31.0632,120,76.763,35940,36.1743,5956,1420.2911,690377,259.8253,0,1189.2685,27610,550.9435,18574,805.33,2495,517.4102,500,1496.5915,605215,618.2454,112758
0.3444,197,0.2913,144,0.2863,147,0.2434,6,0.2441,92,0.1625,53,0.42,238,0.1683,53,76.7053,32789,40.0935,5567,67.125,31824,16.7645,0,46.6194,488,31.1682,121,76.8853,32071,36.9334,2318,1420.7934,388267,259.9121,0,1264.4194,170178,551.4454,46178,805.7213,2161,517.9115,1503,1497.5941,489447,626.2621,59737
0.345,203,0.2913,140,0.2884,96,0.246,6,0.2461,96,0.2054,7,0.4243,95,0.1695,54,76.827,32034,41.0254,9882,71.4882,16096,16.765,0,47.5583,2746,31.1842,362,77.0075,26595,37.0552,7026,1421.2954,664646,259.9902,0,1296.209,539650,551.9475,24551,808.7272,52403,519.9153,501,1607.6153,851122,626.7643,8020
0.3514,167,0.2985,146,0.3071,162,0.2465,0,0.2471,54,0.211,7,0.4333,217,0.1712,53,76.9491,31718,41.1475,11078,72.2082,27374,16.7821,0,47.6792,551,31.2895,1095,86.8363,22415,40.081,2561,1421.7974,585330,259.9951,0,1296.711,466349,574.1461,24598,809.2285,2204,520.416,1502,1608.1175,851779,634.4834,20582
0.3712,170,0.3055,130,0.3082,135,0.2504,140,0.2471,75,0.2112,98,0.4422,265,0.219,6,82.7065,22325,41.2695,11161,74.2732,29397,35.4602,5245,47.7281,2854,31.6685,121,86.9581,42051,40.2034,2907,1445.5854,437665,601.0071,56223,1321.0223,755045,574.6482,69147,809.9881,53096,538.611,500,1709.0174,701305,688.7161,167165
0.3781,198,0.3195,172,0.313,120,0.2512,142,0.2504,63,0.2121,6,0.4484,260,0.2262,114,84.3634,29743,41.3104,732,86.1324,41148,35.483,975,47.8495,537,31.7734,120,91.4452,46109,40.5313,5368,1446.0875,545976,626.872,40159,1321.5242,564511,593.6853,76304,810.489,2394,539.1123,33630,1723.3955,673682,724.8402,88351
0.3782,231,0.3223,54,0.3135,142,0.2534,106,0.2512,6,0.2172,63,0.4743,287,0.2314,45,84.4611,39688,41.4324,11287,87.9424,45558,36.3683,853,48.1923,3308,31.7891,362,91.5674,46787,40.6532,4237,1446.589,689789,627.374,121797,1322.0261,565392,594.1874,18538,815.713,58730,541.1162,501,1742.972,1220945,725.3422,219716
0.3811,249,0.3283,28,0.3191,168,0.258,108,0.252,83,0.2175,106,0.479,344,0.2331,63,84.583,39835,41.5544,11395,88.0645,23144,37.0434,1098,48.269,3472,31.8942,362,96.65,37113,40.9074,10003,1447.0911,690225,664.7164,43673,1322.5282,481962,626.751,78813,816.2144,2004,541.6175,1503,1743.474,986729,725.8442,220563
0.3854,210,0.3294,213,0.3684,148,0.2601,71,0.2574,146,0.218,103,0.4815,333,0.2473,59,86.7843,18053,41.6765,11621,88.1862,43275,37.1655,7050,48.3135,502,32.2303,121,97.0062,52181,41.0294,10960,1457.7872,449708,665.218,159518,1323.0304,452063,627.2531,121979,820.2221,63247,543.6214,501,1743.976,736019,726.3464,221051
0.388,196,0.3312,6,0.3692,242,0.2655,116,0.2595,72,0.2221,6,0.4815,328,0.2473,101,89.5985,30137,42.229,5367,88.3083,43455,38.6163,7076,48.3902,545,32.3515,2315,97.1282,50290,41.1514,11074,1458.2895,701622,665.7201,159914,1389.9782,84837,627.7555,32567,820.7232,2003,544.122,1502,1744.4782,736176,728.6094,128010
0.3923,210,0.3352,181,0.3811,230,0.2722,125,0.2885,138,0.2232,49,0.5243,141,0.2545,67,89.7204,38473,42.3515,12318,90.8524,31825,38.7383,8661,49.3731,4577,32.3781,120,97.2504,49131,41.2733,11180,1458.7915,701846,667.3734,134535,1390.4802,634132,663.432,81323,822.5132,66149,560.4963,501,1762.1241,736154,752.4672,61746
0.3971,200,0.3353,55,0.3852,237,0.2834,13,0.2934,141,0.2234,72,0.5465,316,0.261,89,98.1955,53388,42.3912,4270,92.478,47645,38.8604,1454,49.4942,551,32.4995,363,97.3721,52549,41.395,6902,1466.7463,430212,667.8751,162644,1505.8791,414148,663.9343,158449,823.0141,2395,560.9975,55217,1762.6264,755231,752.9694,247224
0.4143,225,0.3442,167,0.387,197,0.2852,6,0.294,28,0.2244,76,0.5674,323,0.2614,90,98.9133,39420,42.473,12426,92.6004,47739,39.4714,976,49.5492,4775,32.8354,121,98.7342,34466,42.9602,11834,1482.6752,474741,668.3774,162991,1557.957,801414,664.4363,158827,847.064,90466,563.0011,500,1774.9995,489449,753.471,247624
0.416,137,0.3514,56,0.3921,200,0.2921,7,0.2951,147,0.2281,117,0.5731,397,0.268,122,99.0351,54284,42.4772,731,92.7225,47909,39.5934,3747,49.67,505,32.9561,363,104.475,35300,43.0822,12977,1538.0303,530489,668.8792,163490,1558.4595,801397,668.5193,91865,847.5654,2115,563.502,1502,1776.0022,516556,819.0354,313468
0.4212,113,0.358,208,0.3994,183,0.299,188,0.2995,26,0.229,57,0.5804,148,0.2743,125,99.1572,54327,42.5135,2179,101.6654,12028,41.8912,1220,50.1483,5417,33.44,120,104.5974,59854,43.2042,13093,1538.287,610437,669.3813,163848,1563.0161,507520,669.0214,163946,858.9372,102394,565.506,500,1805.2122,546174,819.5375,313886
0.4221,162,0.36,71,0.403,249,0.3063,135,0.3011,23,0.2305,56,0.6271,471,0.2783,37,105.8662,55807,42.5954,12496,101.787,37773,41.9464,5978,50.2693,536,33.5612,363,104.8792,60031,43.2453,4758,1605.422,455313,702.1701,114455,1575.0294,566553,669.5232,163852,859.4381,2495,566.0075,1503,2000.4011,927931,820.0394,314820
0.4571,309,0.3642,109,0.4065,220,0.316,12,0.3075,6,0.2322,6,0.6411,418,0.2852,137,105.9885,61175,42.5992,1210,102.4645,57565,42.013,2178,50.7043,5989,34.9771,121,105.0015,45461,43.3674,13204,1774.9205,1091176,702.6721,197445,1575.5311,568227,694.118,22590,861.8004,105501,572.4153,500,2028.4233,1455413,820.5415,314753
0.4571,304,0.3784,265,0.4105,224,0.322,174,0.3132,198,0.234,84,0.6473,459,0.2923,182,106.4081,61602,43.3244,244,102.586,56625,42.0685,11992,50.8252,498,35.0983,4999,109.7652,65028,43.4895,13440,1775.4223,949777,706.878,171684,1766.7304,589158,716.6151,92869,862.3013,2089,572.916,67264,2028.925,1020857,865.9041,360434
0.4642,172,0.3854,205,0.4182,193,0.3235,173,0.319,165,0.2384,125,0.6492,479,0.2984,151,106.5304,47003,43.4465,606,102.7083,57827,42.1905,12098,51.3381,6508,35.5822,120,116.663,42512,44.9201,3782,1874.4225,1356707,707.38,201430,1767.2325,1010758,717.1171,47095,864.8115,107926,574.9201,500,2029.4271,1272801,880.7722,253007
0.4715,299,0.3925,242,0.4212,235,0.3242,14,0.3192,169,0.2404,69,0.6561,504,0.3102,61,106.652,40326,45.0181,10125,104.5193,59696,43.9864,854,51.3583,6510,35.7032,362,120.5971,75747,45.042,14948,1874.9245,1118133,739.9934,24598,1767.734,1011150,718.6582,190258,865.3123,2004,575.4214,69774,2176.3413,1419306,888.4915,383074
0.477,251,0.3983,20,0.4234,267,0.3292,66,0.3244,173,0.2444,92,0.6695,174,0.3124,27,110.1752,35989,45.1403,4962,104.641,59703,44.1085,14002,51.4591,529,36.1875,121,126.7761,46229,45.1644,15017,1875.4263,946413,740.4951,235374,1860.3354,852543,719.1605,213779,876.3622,119855,575.5263,500,2181.9651,1174416,888.9933,253007
0.4882,293,0.3993,228,0.4242,13,0.3294,178,0.3253,27,0.2453,5,0.7175,501,0.3161,204,110.4184,65641,51.8602,21838,105.5494,46003,44.2303,14107,51.4792,531,36.3084,363,133.1954,73753,45.2864,15257,1959.6305,951555,740.9972,235845,1864.6105,857066,722.9433,158631,876.863,2387,576.0273,70277,2182.4671,1368745,942.7245,252505
0.4901,40,0.4051,293,0.4372,249,0.3313,220,0.3254,145,0.2472,6,0.7323,510,0.3164,166,115.578,69209,51.9822,21952,105.8435,65219,44.3523,7621,52.1561,7453,36.8733,120,137.1133,77567,45.8111,15771,1974.1401,965983,797.2822,291654,2104.9053,1553100,723.4454,95190,913.4083,156619,576.924,500,2231.4522,1252073,980.354,254011
0.4971,344,0.4053,296,0.4632,138,0.3362,186,0.33,28,0.2484,6,0.761,218,0.3175,129,117.4223,69933,55.3874,15240,105.9655,61148,45.0921,7442,52.2774,499,36.9943,6829,141.3825,81956,45.9334,15737,1974.6424,1049614,855.5105,349928,2105.4072,1097597,723.7512,39155,913.9094,2004,577.4255,3507,2280.5103,1272343,982.6171,252505
0.504,388,0.4061,113,0.4953,302,0.3381,73,0.331,176,0.2503,71,0.827,710,0.3191,171,118.2411,73548,57.1613,5598,108.3934,60771,45.2143,2905,56.3655,11558,37.4782,121,144.9791,50462,55.571,15126,1975.1441,1143814,856.0124,253502,2139.1564,1038223,724.2535,218490,915.0494,158617,578.031,500,2281.0122,1272964,1007.4792,253509
0.5432,319,0.4122,132,0.5053,319,0.3611,211,0.3373,72,0.2514,138,0.8292,641,0.3294,21,121.4774,87847,57.2833,27210,114.4442,50536,47.8543,17764,56.4865,578,37.5995,7439,148.5871,89067,56.0212,25870,1999.4472,1412318,881.8813,253506,2139.658,1049356,724.7552,219443,915.5502,2496,578.5322,1503,2290.1834,1282746,1110.6151,382263
0.5585,370,0.4124,40,0.512,330,0.3612,169,0.3394,187,0.2521,5,0.8364,601,0.3365,92,121.4871,76797,57.4053,15732,120.9793,64779,47.9761,17804,57.4141,12705,37.962,121,155.0971,110219,56.1434,15249,1999.9491,327149,920.226,414793,2148.4104,1012608,742.7165,23594,925.9282,169757,578.928,500,2326.1031,1267333,1111.1174,354792
0.5652,416,0.4133,72,0.5164,362,0.3761,169,0.3455,26,0.2533,31,0.9034,461,0.3414,7,121.6091,73381,58.0004,9257,123.0372,89180,50.5132,20434,57.5351,505,38.0651,120,155.2195,109427,56.763,15492,2000.4515,956287,920.7284,415167,2148.9121,1265347,802.0474,296745,926.4294,2089,579.4294,3006,2335.2744,1018004,1111.6193,213710
0.5964,144,0.419,93,0.5195,368,0.3772,5,0.3533,6,0.2534,8,0.9104,757,0.348,19,129.174,51937,58.0804,12303,130.5401,80153,50.6354,20489,58.1802,13388,38.083,846,164.0451,110964,58.572,11780,2000.9534,1035291,921.2304,255011,2221.8205,1214426,802.5495,297177,939.2463,182463,580.5361,501,2357.8205,632851,1163.7241,289518
0.613,383,0.4194,70,0.5231,81,0.3825,80,0.3554,199,0.2543,23,0.9162,761,0.3554,173,132.8835,44647,58.1221,9620,135.433,100551,50.9435,20903,58.301,577,38.186,8049,164.167,119304,58.6941,15370,2045.7673,1431861,923.8851,255008,2222.3224,1444434,806.4535,254007,939.7473,2245,580.9324,500,2438.8292,1330629,1219.904,464427
0.6201,432,0.4244,7,0.5261,337,0.3844,98,0.3591,249,0.2575,111,0.9171,724,0.3561,95,133.1052,73769,58.2025,17813,135.555,90672,51.065,15242,60.4134,619,38.4465,121,165.099,116622,58.857,7154,2204.3604,991619,957.1793,253505,2281.76,1252866,892.7822,296589,987.8433,231307,581.0373,1503,2488.5824,561631,1220.4065,415822
0.6341,481,0.45,148,0.5303,380,0.3891,235,0.3613,31,0.2584,148,0.9364,412,0.3674,21,133.4003,72352,58.244,15489,138.7645,93937,53.9271,5978,60.5341,982,38.5674,726,166.3524,37273,58.9794,15371,2491.8515,1734937,961.8871,188619,2292.783,1285387,893.2845,168838,988.3441,2394,581.4335,3006,2489.0844,1509532,1220.908,322377
0.638,485,0.4564,7,0.5334,313,0.3913,220,0.3652,215,0.2594,32,0.9831,762,0.3745,54,133.522,38352,58.3243,15732,138.8862,70189,54.3464,15367,61.1592,701,38.607,121,166.4745,121670,63.1951,25655,2492.3534,1735482,962.3892,457331,2580.9994,1824439,910.6611,189495,999.6083,243348,581.6971,501,2578.5564,1542003,1280.275,432172
0.6402,420,0.457,269,0.5443,203,0.3984,248,0.3714,201,0.2635,90,1.0321,878,0.3833,207,133.644,88872,58.9333,15246,139.4832,106602,55.67,25612,61.2804,1675,38.6701,121,172.1441,112634,63.3173,13125,2497.6661,1423324,962.891,254509,2616.6111,1722212,911.1632,139363,1000.1093,2388,582.1982,76803,2725.7485,1717882,1280.7774,499437
0.6453,534,0.472,33,0.5493,333,0.4243,6,0.3775,159,0.2904,5,1.0693,269,0.408,139,141.623,87881,66.4353,24681,146.193,86815,57.5005,15246,64.8901,700,38.7284,8659,172.2664,127419,67.1653,34247,2498.1684,1627965,995.5033,254006,2625.8633,1618001,918.942,67766,1021.1232,2627,582.9363,501,2785.3683,1945888,1348.368,552506
0.6475,203,0.479,292,0.5593,386,0.4244,132,0.3832,191,0.2924,7,1.0754,924,0.4091,179,143.3323,93560,66.5571,21768,152.1331,107274,59.8374,15488,65.0114,5578,38.791,362,184.1621,70222,67.287,22523,2707.861,1951307,1079.8461,476833,2635.6465,2049087,919.4443,254509,1021.6243,13669,583.4372,3006,2802.0922,2044851,1355.6102,599003
0.6535,33,0.4794,55,0.566,414,0.4262,13,0.3891,236,0.2944,6,1.177,988,0.4153,220,146.537,57054,71.189,4146,163.4461,112558,60.6474,20569,66.5294,685,38.7993,120,208.4625,163524,67.4091,14461,2708.3631,1699840,1080.3482,291158,2636.1481,1878901,971.6241,65747,1026.128,2923,584.2025,501,2802.5944,1650653,1356.1124,322952
0.6604,549,0.4863,272,0.5734,423,0.4303,278,0.3955,111,0.2951,7,1.1902,263,0.4162,226,149.3052,79969,71.3112,26412,165.2652,134432,61.243,7196,66.6502,7148,38.92,8780,208.5755,163689,67.6721,18338,2771.752,1656669,1095.2021,352199,3053.9812,2296674,972.1264,254008,1026.6294,18986,584.7031,1502,2829.0243,1928284,1356.6142,427617
0.6613,469,0.493,41,0.6053,476,0.4315,317,0.3994,6,0.296,182,1.197,1003,0.4213,125,159.1713,114326,71.4334,21983,169.3682,109836,61.3654,8782,68.399,618,38.9304,120,208.6973,154114,67.7945,16835,2919.7053,2222435,1095.7042,266434,3054.483,1989621,973.6674,253505,1076.5201,3352,586.7075,501,2871.1933,1934348,1357.1161,577416
0.6974,546,0.4995,180,0.6073,21,0.4374,249,0.405,291,0.2981,186,1.2271,1084,0.4235,227,167.5882,108139,78.8433,34912,169.9183,110366,61.4871,12673,68.5201,9034,39.051,725,210.1122,131570,68.7813,26900,2920.2072,1912101,1137.5731,55220,3174.9595,2418315,979.2614,113278,1077.0213,69112,587.2083,1502,2922.951,1412837,1357.6181,472291
0.7115,522,0.5064,63,0.6141,500,0.438,248,0.4112,257,0.3002,189,1.3102,1200,0.4295,143,177.62,109130,78.965,34147,170.0401,118618,75.884,33209,69.4883,645,39.212,120,217.8012,82444,72.2725,41268,3046.0361,2038110,1138.075,380970,3447.7294,2690975,979.7632,254509,1102.7863,2812,597.5654,501,3163.4323,2569149,1412.3341,792084
0.7322,584,0.5111,7,0.6175,490,0.4395,129,0.415,260,0.3005,6,1.342,1147,0.4331,216,183.3711,135842,79.4172,36418,177.1245,119555,76.0062,31230,69.609,10159,39.2752,120,225.1612,191563,72.394,27621,3052.2921,1825486,1145.3274,515948,3611.8322,2944377,997.2184,252999,1103.2871,95178,598.0664,92365,3183.856,2427013,1412.8362,656278
0.7354,126,0.5125,320,0.6471,507,0.4464,227,0.417,243,0.301,190,1.353,1223,0.4395,136,210.9062,143894,79.5391,34158,184.0174,124501,76.2932,31556,70.0641,8180,39.3335,363,260.8491,216072,76.2303,42839,3265.2385,2350242,1145.8291,309941,3629.3683,2521608,998.942,191762,1120.3165,2796,600.0703,500,3184.3583,2329228,1413.3383,435614
0.754,568,0.519,102,0.667,360,0.4514,7,0.4214,150,0.3053,6,1.3655,126,0.4445,249,222.0912,181860,79.708,39317,186.8605,52392,76.4155,24269,70.1852,10619,39.3962,363,265.4104,202080,76.3524,27329,3551.9672,2748838,1146.3314,387124,3653.641,2906802,1067.4744,172185,1120.8174,113233,600.5715,1503,3494.4785,2957422,1413.84,657134
0.7751,640,0.5251,215,0.7142,411,0.4522,126,0.4384,287,0.3062,110,1.4935,1338,0.446,100,222.213,177348,79.8301,35099,193.2742,139432,76.5371,29918,70.3064,25484,39.4041,120,279.4844,240805,76.474,21592,3748.4382,2913036,1187.492,39155,3858.086,3326639,1067.9762,182954,1120.9603,3087,602.5754,501,3618.6014,2861935,1414.3424,657885
0.7822,629,0.5254,132,0.8055,678,0.4543,296,0.4443,28,0.3064,17,1.5,1346,0.4531,256,252.7723,196801,79.9525,35221,200.7643,155990,76.6591,30365,70.4274,982,39.414,120,294.0884,236779,80.6012,35863,3920.704,2740913,1238.8625,461737,3858.588,2850022,1097.8785,353157,1121.4615,113526,603.0762,1503,3626.7021,2869940,1414.8444,474554
0.7994,343,0.5315,74,0.8833,653,0.4613,242,0.449,298,0.307,112,1.5072,1313,0.4714,234,252.8945,193440,83.418,38544,208.9931,166613,80.9083,36183,70.7904,1552,39.5255,363,343.0944,298305,80.723,35932,4527.4933,3770931,1239.3645,306450,4334.5391,3325902,1147.7912,260254,1121.8244,2813,618.85,500,3832.1134,3088682,1421.4942,690880
0.8644,687,0.5383,243,0.8903,701,0.4642,14,0.4555,150,0.3114,17,1.6823,1525,0.4772,253,255.7852,202838,83.5401,38826,225.1494,180353,81.0301,36273,70.9111,11431,39.535,725,379.6372,334837,80.8455,31335,4527.9952,3771164,1239.866,479295,4590.0503,3782102,1148.2933,391553,1122.3255,114255,619.3515,113951,4227.8184,3471036,1445.0625,281341
1.1863,1035,0.539,129,0.9602,804,0.4685,72,0.4571,310,0.3121,110,1.7002,1564,0.4785,206,276.7192,217258,83.6624,36545,232.0475,169221,85.6033,33797,72.7002,685,39.8171,120,420.5363,375720,80.9671,36265,5327.089,4709399,1298.4842,630758,4882.0923,3965394,1148.7952,362157,1769.9042,3351,621.355,500,5012.3853,4255568,1517.8733,760979
1.2113,130,0.5464,77,0.9671,107,0.4752,365,0.4635,24,0.3125,90,1.7615,223,0.4821,182,291.3735,254465,83.7844,28109,239.9135,69541,85.7255,40907,72.8212,13370,39.938,362,428.1602,386852,81.0894,33615,5327.5914,4570501,1379.444,623173,5165.1584,4157262,1149.297,255011,1770.4051,762499,621.8564,1503,5577.514,4856204,1634.1644,188100
,,0.5514,48,,,0.4814,290,,,0.3135,113,,,0.4892,141,,,85.0692,40270,,,87.7273,42374,,,40.0091,121,,,82.0755,1952,,,1379.9465,298597,,,1169.9454,657810,,,623.8601,501,,,1634.6664,877954
,,0.568,213,,,0.4865,88,,,0.317,103,,,0.5013,348,,,85.1911,40390,,,87.8494,33559,,,40.1301,363,,,82.1972,9562,,,1412.8614,656122,,,1182.7065,552946,,,624.3615,1503,,,1635.1681,878735
,,0.5752,391,,,0.4934,383,,,0.3185,130,,,0.5132,365,,,85.313,40479,,,88.4765,43670,,,40.4931,120,,,84.0985,5978,,,1413.3634,656662,,,1264.0273,79316,,,651.4154,501,,,1635.6701,665115
,,0.5861,145,,,0.4943,70,,,0.3223,6,,,0.5202,230,,,85.4791,43317,,,88.5982,43763,,,40.6145,10489,,,84.2202,39362,,,1413.8655,657293,,,1267.638,601196,,,651.9163,146581,,,1636.1722,743929
,,0.5933,103,,,0.4994,109,,,0.3232,136,,,0.5271,104,,,87.1201,42374,,,88.7033,46205,,,40.768,121,,,84.3423,7749,,,1414.3672,267536,,,1268.1401,511638,,,653.9203,500,,,1669.8052,904040
,,0.6004,41,,,0.5145,170,,,0.3244,174,,,0.5274,173,,,87.2424,42506,,,88.72,27709,,,40.8894,10733,,,89.674,44921,,,1483.4284,726367,,,1268.6425,97194,,,654.4215,1503,,,1670.3074,913123
,,0.613,291,,,0.52,348,,,0.3263,6,,,0.534,227,,,87.3643,42635,,,88.8253,44038,,,41.0983,121,,,89.7962,22268,,,1483.9301,726724,,,1293.5283,402016,,,656.4252,501,,,1745.2052,579978
,,0.6174,430,,,0.5213,270,,,0.3282,19,,,0.5374,40,,,87.486,41292,,,89.4781,44692,,,41.2195,363,,,91.5111,47821,,,1484.4325,678884,,,1294.0305,537255,,,656.9263,1502,,,1749.6711,442660
,,0.6203,445,,,0.5244,197,,,0.3293,182,,,0.5404,230,,,87.6084,36894,,,89.6005,44782,,,41.3733,121,,,91.633,39944,,,1494.7521,738125,,,1301.404,409319,,,661.6172,500,,,1831.3353,615406
,,0.6244,26,,,0.527,84,,,0.33,82,,,0.5432,78,,,88.3362,43617,,,89.7221,43577,,,41.494,362,,,91.7552,41881,,,1495.2545,739025,,,1301.9062,545397,,,662.1184,156621,,,1833.8414,8534
,,0.6271,110,,,0.5292,416,,,0.3313,7,,,0.5443,319,,,88.4583,34838,,,93.189,30566,,,41.7033,120,,,91.772,46878,,,1495.7561,659708,,,1302.4085,545823,,,664.122,500,,,1861.3734,438376
,,0.6304,230,,,0.5325,380,,,0.332,18,,,0.5453,55,,,88.5055,37361,,,96.9491,30865,,,41.8245,363,,,91.8774,47140,,,1506.8102,206321,,,1456.5925,700074,,,664.6231,1502,,,1905.8251,931401
,,0.6314,156,,,0.5361,95,,,0.3351,83,,,0.5501,187,,,88.5804,43862,,,106.5603,67215,,,41.9784,121,,,91.8941,38974,,,1507.3123,750769,,,1457.0943,700239,,,666.6275,501,,,1906.3272,1083772
,,0.6325,289,,,0.5391,429,,,0.3374,18,,,0.5654,409,,,88.7023,21904,,,106.6821,56601,,,42.099,362,,,92.0161,47267,,,1512.5352,756075,,,1457.5964,700814,,,667.1281,1503,,,1906.8294,880577
,,0.638,449,,,0.544,74,,,0.3385,140,,,0.5702,7,,,89.5955,49051,,,107.8213,48851,,,44.2444,120,,,92.1382,22994,,,1513.0375,416332,,,1470.2782,55193,,,675.3844,501,,,1907.331,493493
,,0.6382,447,,,0.5462,395,,,0.3424,6,,,0.5723,232,,,97.1324,17061,,,107.9435,18877,,,44.3652,14270,,,98.9321,54055,,,1567.2495,683545,,,1470.78,714263,,,675.8855,170677,,,1995.3273,1059222
,,0.6701,152,,,0.5524,401,,,0.3432,145,,,0.5874,34,,,99.8311,25372,,,108.8045,19494,,,44.6402,120,,,99.0544,53771,,,1572.5281,717944,,,1471.2825,287073,,,677.8895,501,,,2005.4122,1014875
,,0.6764,470,,,0.5534,344,,,0.3442,50,,,0.5943,159,,,99.9532,11084,,,108.9264,42338,,,44.7615,14637,,,99.1763,37358,,,1573.0304,816333,,,1495.7092,583545,,,678.3903,1503,,,2005.9141,414679
,,0.6833,64,,,0.5565,6,,,0.3485,108,,,0.6011,45,,,102.1653,13419,,,111.6181,56665,,,44.8493,120,,,101.1624,40733,,,1573.5321,273544,,,1536.0663,503505,,,680.3943,501,,,2006.4161,962168
,,0.6875,205,,,0.559,284,,,0.349,7,,,0.605,233,,,102.2871,10709,,,114.7674,69965,,,44.9704,363,,,101.284,43982,,,1618.535,4015,,,1536.5684,535077,,,680.8955,1503,,,2077.1201,1068922
,,0.6905,477,,,0.5665,389,,,0.349,49,,,0.6122,79,,,102.4095,49524,,,114.8892,55354,,,45.2454,121,,,101.4061,56524,,,1717.4445,619735,,,1537.0705,780522,,,691.6773,501,,,2077.6221,1271776
,,0.6942,87,,,0.598,7,,,0.3535,6,,,0.615,377,,,102.531,43421,,,115.011,66809,,,45.3665,363,,,104.3172,11955,,,1717.9464,961387,,,1537.5725,781095,,,692.1783,186741,,,2078.1244,524053
,,0.6981,94,,,0.6,24,,,0.354,129,,,0.6194,60,,,102.6534,57961,,,116.6614,57287,,,45.4463,734,,,105.8913,4026,,,1780.5953,1075917,,,1538.2582,362443,,,694.1823,500,,,2136.672,1128994
,,0.7015,370,,,0.6054,231,,,0.3591,36,,,0.6262,132,,,102.7754,22995,,,116.7835,54602,,,45.4542,121,,,106.4971,46879,,,1781.0974,790094,,,1567.132,612063,,,694.6834,1502,,,2137.1743,576109
,,0.7054,591,,,0.6075,95,,,0.36,63,,,0.6402,444,,,103.7443,70549,,,116.9051,68275,,,45.5674,490,,,107.7103,67022,,,1781.5992,277377,,,1583.165,857714,,,696.687,500,,,2137.6761,951644
,,0.707,525,,,0.6103,156,,,0.3614,25,,,0.646,254,,,106.1663,73688,,,118.9453,32573,,,45.5751,362,,,107.8322,52472,,,1782.1012,834140,,,1614.0652,412666,,,697.188,1503,,,2144.4624,809129
,,0.7123,563,,,0.6145,423,,,0.3622,43,,,0.6473,259,,,106.2883,56734,,,119.0673,59570,,,45.85,120,,,107.9542,48530,,,1782.603,840670,,,1614.5672,704758,,,710.1905,501,,,2221.5932,798094
,,0.7193,373,,,0.6162,33,,,0.3671,215,,,0.6483,492,,,106.4104,19031,,,119.4475,58315,,,45.9383,1041,,,108.0765,24670,,,1817.3965,1146010,,,1640.7755,191056,,,710.6914,205315,,,2286.5895,869740
,,0.726,257,,,0.6172,227,,,0.3682,32,,,0.6511,542,,,106.5325,16574,,,121.1844,61637,,,45.9713,363,,,108.1982,57066,,,1817.8983,808664,,,1641.277,56608,,,712.6955,501,,,2287.0913,1233038
,,0.7262,83,,,0.6231,238,,,0.3733,50,,,0.653,411,,,109.5113,23947,,,121.3062,65386,,,46.0511,490,,,109.6842,40417,,,1818.4004,449289,,,1643.2825,5020,,,713.1964,1503,,,2287.5935,1247594
,,0.7331,287,,,0.6232,368,,,0.3733,75,,,0.655,326,,,109.6335,21141,,,121.428,69001,,,46.059,552,,,109.8062,53479,,,1850.3844,842792,,,1766.6342,851706,,,715.2004,501,,,2343.2052,1403040
,,0.74,152,,,0.627,190,,,0.3763,7,,,0.657,306,,,109.7551,47721,,,121.55,76804,,,46.1722,489,,,110.3911,1707,,,1850.8863,395335,,,1767.136,284381,,,715.7015,1503,,,2374.4624,1713425
,,0.75,395,,,0.6303,446,,,0.3824,133,,,0.6644,257,,,113.6194,59614,,,128.5822,12556,,,46.5432,553,,,110.5135,13329,,,1851.3882,1081231,,,1767.6383,1010838,,,723.4804,501,,,2374.964,1367142
,,0.754,159,,,0.6373,6,,,0.3854,44,,,0.6671,140,,,113.7415,54270,,,128.7042,21780,,,46.6562,490,,,110.6353,18449,,,1851.8905,1095411,,,1768.1401,498999,,,723.9814,218869,,,2396.1284,55219
,,0.7561,232,,,0.6432,416,,,0.3883,160,,,0.6793,26,,,113.8631,68099,,,142.4423,50132,,,46.6641,553,,,110.7571,65968,,,1870.7015,802225,,,1790.2581,463343,,,725.9853,500,,,2432.8851,1804116
,,0.7562,46,,,0.6434,435,,,0.39,6,,,0.7222,539,,,114.233,34208,,,142.5644,51865,,,46.777,489,,,112.6943,26335,,,1871.203,788345,,,1790.7603,790816,,,726.4862,1503,,,2433.3874,69254
,,0.7613,42,,,0.65,298,,,0.3945,207,,,0.7254,610,,,124.7595,34679,,,145.2801,90261,,,47.148,553,,,113.6282,76968,,,1871.7052,1105106,,,1791.2624,1034529,,,728.4901,500,,,2486.8102,775425
,,0.7634,302,,,0.6645,77,,,0.3962,17,,,0.7283,7,,,125.2444,8050,,,145.4021,74609,,,47.2694,553,,,113.7502,54127,,,1894.7982,1186868,,,1809.2965,310941,,,728.9912,1502,,,2557.0161,921608
,,0.7702,560,,,0.676,86,,,0.3964,6,,,0.7291,551,,,126.2934,82854,,,145.5241,46267,,,47.561,2839,,,114.5102,41630,,,1895.3004,1089046,,,1809.7983,1052766,,,777.3482,20947,,,2557.5185,806803
,,0.7834,115,,,0.6823,394,,,0.3974,76,,,0.7343,624,,,126.4151,66851,,,145.622,112766,,,47.6323,961,,,115.701,33750,,,1897.0554,112447,,,1853.1454,582498,,,777.8495,2373,,,2558.0201,1801008
,,0.7901,192,,,0.6894,72,,,0.4002,250,,,0.7362,326,,,127.091,22983,,,145.7443,63501,,,47.6823,522,,,115.8232,7750,,,1897.557,78657,,,1853.6474,416833,,,779.853,2373,,,2558.5223,1550744
,,0.7972,207,,,0.7135,128,,,0.4022,176,,,0.737,32,,,128.6721,62644,,,147.2744,89570,,,47.7531,960,,,120.1922,33573,,,1915.2121,296177,,,1854.1492,1082313,,,780.3542,2373,,,2559.0245,952143
,,0.8022,121,,,0.7201,549,,,0.4025,132,,,0.7402,515,,,128.7941,45601,,,147.3963,40324,,,48.1164,3366,,,120.3143,75561,,,1915.7141,966395,,,1854.6512,937658,,,782.3585,2373,,,2590.6484,1532079
,,0.8095,511,,,0.721,529,,,0.4033,46,,,0.742,44,,,128.9165,84009,,,147.5185,45692,,,48.1661,521,,,120.4364,60962,,,1916.2162,467946,,,1938.8705,353700,,,782.6775,25887,,,2615.1303,271928
,,0.8151,620,,,0.7272,574,,,0.4042,5,,,0.7435,292,,,136.4094,43761,,,147.6402,50328,,,48.2372,1414,,,120.5583,28683,,,1916.718,961887,,,1939.3723,384943,,,782.8594,2373,,,2615.6322,1356604
,,0.8263,82,,,0.728,227,,,0.4063,119,,,0.746,253,,,138.2542,74162,,,150.061,42894,,,48.2872,521,,,122.5303,8295,,,1986.6602,89354,,,1939.874,1133438,,,783.1781,2292,,,2616.1345,1859789
,,0.8332,80,,,0.7361,326,,,0.4085,81,,,0.7521,281,,,138.3764,50755,,,153.6723,51529,,,48.6003,1323,,,122.6525,28787,,,2028.6704,1319285,,,1940.3763,932731,,,785.1033,28947,,,2616.636,1609266
,,0.8342,101,,,0.7362,235,,,0.4104,18,,,0.7595,600,,,141.328,55996,,,153.794,81733,,,48.7215,961,,,123.205,79230,,,2029.1721,591077,,,1940.8785,401117,,,785.182,2292,,,2628.6614,193269
,,0.842,174,,,0.7431,115,,,0.4195,6,,,0.7662,102,,,141.45,41713,,,155.6893,100807,,,48.7712,521,,,129.8763,65156,,,2118.5314,498493,,,1941.3804,956422,,,785.6043,2340,,,2635.9865,260021
,,0.8494,663,,,0.7432,565,,,0.4253,161,,,0.7674,14,,,141.5722,39301,,,155.7835,84779,,,48.8921,521,,,129.9982,78904,,,2119.033,923695,,,1948.6962,940733,,,785.6834,2292,,,2737.1461,1328022
,,0.8533,81,,,0.7485,385,,,0.426,5,,,0.7855,316,,,141.6945,80178,,,155.905,60319,,,49.0841,1777,,,130.3355,27381,,,2204.3673,173189,,,1949.1985,803031,,,787.6085,2341,,,2768.0563,344190
,,0.8561,536,,,0.7503,95,,,0.4273,7,,,0.7954,161,,,141.816,89209,,,156.478,33191,,,49.2055,930,,,130.4573,30788,,,2204.8693,1046212,,,1949.7002,380312,,,787.6874,2292,,,2768.5583,1127869
,,0.8605,422,,,0.7503,293,,,0.4314,219,,,0.8022,56,,,142.3864,52936,,,156.6004,53005,,,49.4804,4627,,,130.5794,73975,,,2205.3713,896614,,,1950.2024,1193655,,,788.1093,2341,,,2769.0605,334672
,,0.8632,278,,,0.7574,340,,,0.4321,23,,,0.8031,129,,,142.508,86225,,,162.5663,76139,,,49.568,4700,,,130.7015,74850,,,2205.8735,667863,,,2088.8931,1282409,,,788.1885,2293,,,2771.065,60239
,,0.8784,20,,,0.762,229,,,0.4335,44,,,0.8101,603,,,146.0533,39230,,,162.6885,109107,,,49.6015,601,,,130.823,82643,,,2272.425,666026,,,2093.4035,1211889,,,790.1132,2340,,,2817.6594,472951
,,0.8851,85,,,0.7632,107,,,0.4345,6,,,0.822,671,,,146.1754,74704,,,162.8105,117981,,,49.6892,552,,,130.8611,98989,,,2272.9274,1061001,,,2130.5634,1576611,,,790.6145,2341,,,2818.1614,1577368
,,0.8924,40,,,0.7705,305,,,0.4371,251,,,0.8221,18,,,146.2972,47280,,,162.8831,7196,,,50.0521,1292,,,130.9835,35331,,,2276.0845,182637,,,2146.1275,317477,,,793.6993,36930,,,2911.6595,423848
,,0.8963,378,,,0.7833,5,,,0.4401,17,,,0.8293,641,,,154.5664,95094,,,162.9323,79447,,,50.085,600,,,131.1051,71502,,,2276.5861,665301,,,2146.6291,1217901,,,794.2,2292,,,2974.5975,1945369
,,0.8985,653,,,0.7901,498,,,0.443,296,,,0.8294,60,,,154.6882,60712,,,163.0055,35693,,,50.1731,929,,,131.2094,24471,,,2277.0884,1269352,,,2147.1312,1258096,,,796.2041,2293,,,2993.4533,1185876
,,0.905,309,,,0.8104,75,,,0.4444,6,,,0.8343,209,,,154.8105,23992,,,163.1274,61258,,,50.2061,600,,,131.2274,38015,,,2277.5902,495491,,,2150.1384,17569,,,796.7055,2293,,,2993.9553,1800853
,,0.9125,92,,,0.8172,263,,,0.4494,150,,,0.835,536,,,154.9322,62107,,,163.4983,16049,,,50.2862,5426,,,134.9262,90128,,,2309.0805,706313,,,2175.028,59737,,,798.7092,2292,,,2994.4572,1027357
,,0.9192,190,,,0.8222,12,,,0.45,131,,,0.8361,328,,,155.8895,100342,,,166.555,37404,,,50.4071,546,,,135.0483,49599,,,2343.1494,1215114,,,2205.0094,976064,,,799.2101,2293,,,2994.9593,1134572
,,0.9264,139,,,0.824,129,,,0.4541,6,,,0.8601,33,,,156.011,23387,,,166.6772,20691,,,50.5363,916,,,135.1704,75672,,,2346.4545,804157,,,2205.5115,1089261,,,802.1373,46014,,,3049.5024,340684
,,0.9504,61,,,0.829,134,,,0.4551,257,,,0.869,97,,,159.8473,18598,,,170.2752,9881,,,50.6571,915,,,135.292,21300,,,2358.7243,1350487,,,2258.6963,464850,,,802.6381,2341,,,3050.0041,1954981
,,0.9563,87,,,0.835,180,,,0.4562,108,,,0.8742,765,,,159.9692,27951,,,174.0083,114616,,,50.6903,600,,,135.3014,20306,,,2359.2262,1512892,,,2260.2002,342363,,,804.6422,2341,,,3050.5061,2065252
,,0.9563,381,,,0.837,380,,,0.4574,8,,,0.8751,453,,,160.0914,38686,,,174.1301,54168,,,50.8114,601,,,137.0173,47392,,,2359.7282,463426,,,2380.5992,736817,,,805.1433,2341,,,3132.937,10039
,,0.9615,809,,,0.842,157,,,0.46,18,,,0.8773,7,,,167.0214,81466,,,176.7161,139862,,,50.8914,547,,,137.1392,8127,,,2397.9774,124324,,,2423.1851,595210,,,807.1473,2340,,,3164.3534,345693
,,0.9635,165,,,0.8423,278,,,0.4612,95,,,0.8824,146,,,167.1434,121146,,,176.8384,27937,,,51.0123,547,,,137.2611,54823,,,2398.4794,410316,,,2424.5682,855932,,,807.6484,2341,,,3164.8555,944587
,,0.9644,113,,,0.8443,86,,,0.462,215,,,0.8991,638,,,173.9985,47342,,,177.9333,609,,,51.1415,916,,,137.3834,22510,,,2534.1791,223596,,,2490.4715,845686,,,813.3961,56852,,,3193.2914,2406441
,,0.9682,813,,,0.8454,244,,,0.4631,19,,,0.9002,57,,,174.0414,69811,,,178.055,133324,,,51.2625,553,,,139.6803,32456,,,2534.6811,504507,,,2490.9731,831167,,,813.8973,2135,,,3193.7934,741800
,,0.9702,816,,,0.849,367,,,0.4665,115,,,0.907,168,,,174.12,19697,,,182.4704,26418,,,51.496,546,,,140.1464,37396,,,2556.4923,1950894,,,2491.475,779956,,,815.901,2134,,,3314.4643,826151
,,0.9753,375,,,0.8504,20,,,0.4684,6,,,0.9072,237,,,174.2423,52666,,,186.6622,141827,,,51.6173,547,,,140.2683,41132,,,2556.9942,1325991,,,2564.1214,159133,,,816.4025,2135,,,3386.9863,1251056
,,0.9821,664,,,0.856,94,,,0.4685,197,,,0.9122,27,,,174.364,109177,,,186.7841,30063,,,51.779,6944,,,140.39,27333,,,2557.4963,892119,,,2574.2461,1402295,,,818.406,2134,,,3389.3044,478464
,,0.9893,7,,,0.8574,433,,,0.4722,223,,,0.9132,719,,,174.5265,40804,,,191.9232,87423,,,51.9005,601,,,140.5121,16944,,,2560.5783,252003,,,2574.7481,333828,,,818.9073,2135,,,3389.8064,773674
,,0.9903,312,,,0.8641,61,,,0.474,113,,,0.914,121,,,178.547,8904,,,192.0454,65531,,,52.3843,600,,,140.9973,11101,,,2561.0801,640049,,,2575.2501,936878,,,822.9152,66396,,,3463.0972,329660
,,0.997,468,,,0.8864,21,,,0.474,100,,,0.9283,458,,,178.6692,104488,,,192.9975,36338,,,52.5055,601,,,144.8702,32300,,,2564.3093,1319274,,,2596.4894,895715,,,823.4164,2140,,,3493.8922,2271168
,,1.009,853,,,0.892,260,,,0.475,7,,,0.934,817,,,183.1631,63203,,,193.1193,124888,,,52.9895,601,,,144.9925,60464,,,2564.8113,1630833,,,2596.9912,464924,,,824.6824,68199,,,3494.3945,1539682
,,1.011,690,,,0.8941,517,,,0.4785,109,,,0.9415,336,,,183.2855,116517,,,194.1432,59992,,,53.1103,601,,,151.2654,50360,,,2702.2835,2146780,,,2631.4375,780966,,,825.1832,2437,,,3541.1091,2547337
,,1.0152,373,,,0.8982,489,,,0.4812,367,,,0.9434,91,,,183.3211,36828,,,201.0371,131615,,,53.4731,8739,,,151.4355,53363,,,2702.785,144789,,,2631.9395,982783,,,825.4205,2140,,,3541.6114,2784817
,,1.0184,812,,,0.901,749,,,0.4842,108,,,0.9435,227,,,185.0153,141931,,,201.1591,24079,,,53.594,931,,,151.5574,20332,,,2764.787,1141817,,,2632.4413,368855,,,825.9214,2140,,,3682.269,2785198
,,1.0193,176,,,0.9055,678,,,0.4874,334,,,0.9452,833,,,185.137,131871,,,201.8912,94645,,,54.0781,931,,,152.3865,3050,,,2765.2892,1105951,,,2672.0215,749215,,,827.1872,2436,,,3682.7711,2926458
,,1.0223,68,,,0.9061,236,,,0.4875,34,,,0.9502,358,,,185.2591,129318,,,202.0134,71839,,,54.1665,9337,,,152.5081,85005,,,2768.8293,746674,,,2674.026,252504,,,827.6884,2437,,,3683.273,2719638
,,1.0302,95,,,0.9131,760,,,0.493,33,,,0.9523,72,,,186.1471,78755,,,203.217,89943,,,54.1992,568,,,152.6301,45770,,,2769.3315,2012277,,,2747.3272,1739701,,,827.9254,2139,,,3683.7753,1741300
,,1.0375,885,,,0.9195,767,,,0.4933,313,,,0.9593,606,,,186.269,79739,,,214.9212,79713,,,54.287,552,,,152.7264,12804,,,2809.9982,250497,,,2747.8295,1210260,,,828.4261,2140,,,3691.5291,425867
,,1.0442,68,,,0.928,180,,,0.499,294,,,0.9625,810,,,186.3914,59478,,,214.9551,13418,,,54.6834,569,,,152.8483,62599,,,2810.5004,2030391,,,2748.3311,1598304,,,829.6923,2436,,,3725.6221,591683
,,1.0754,289,,,0.9335,179,,,0.5052,216,,,0.9663,88,,,186.9514,152816,,,215.0435,109131,,,54.7715,553,,,156.1561,32465,,,2811.0023,107215,,,2786.0611,361874,,,830.1934,2437,,,3758.2285,1381259
,,1.076,645,,,0.9353,44,,,0.5094,6,,,0.9665,86,,,187.0733,1695,,,215.0761,25667,,,54.8045,569,,,160.0424,22685,,,2843.191,1149697,,,2786.563,739210,,,842.4542,85973,,,3885.7385,1776071
,,1.0834,169,,,0.9493,133,,,0.5151,77,,,0.9682,116,,,196.4325,14883,,,215.1983,146517,,,54.8925,553,,,161.0675,84108,,,2843.693,526954,,,2787.0651,2030453,,,842.9553,2140,,,3886.2403,2212596
,,1.095,402,,,0.956,82,,,0.5212,48,,,0.9694,649,,,196.5542,147532,,,215.263,70922,,,55.3762,553,,,167.894,41845,,,2885.3003,1066051,,,2787.5675,1779914,,,844.9595,2140,,,3886.7424,1976974
,,1.1014,510,,,0.964,260,,,0.527,47,,,0.9762,436,,,198.8523,46626,,,218.8992,21398,,,55.497,552,,,168.0162,65538,,,2885.8021,1875556,,,2810.8341,1395134,,,845.46,2139,,,3967.339,425731
,,1.1025,988,,,0.9712,421,,,0.5281,59,,,0.9793,278,,,198.9742,2178,,,219.0212,53806,,,56.3093,11602,,,170.6455,86223,,,2886.304,631082,,,2894.0853,255014,,,847.4645,2140,,,3967.8413,1759623
,,1.1204,639,,,1.0152,376,,,0.5341,162,,,0.9921,846,,,206.5162,103893,,,228.5115,70951,,,56.3773,11670,,,170.767,41480,,,2920.5205,1383808,,,2924.9462,347691,,,847.9651,2139,,,3972.8523,3327671
,,1.1321,27,,,1.0211,579,,,0.5401,142,,,0.9985,126,,,206.6381,75335,,,228.6335,92271,,,56.4303,500,,,172.8571,36548,,,3016.0644,2350695,,,2925.4482,1124276,,,848.5663,92043,,,4036.0995,3481984
,,1.1382,1022,,,1.0234,341,,,0.5463,228,,,1.0034,34,,,212.597,125263,,,230.1695,178553,,,56.4571,11648,,,178.0613,46348,,,3023.8402,309731,,,2925.9501,1487416,,,848.73,92427,,,4036.6012,1217438
,,1.1513,114,,,1.0241,6,,,0.5465,53,,,1.0232,867,,,212.7195,61740,,,231.1903,131983,,,56.4983,569,,,183.6953,56868,,,3087.2032,1266798,,,2926.4524,606219,,,849.0672,2185,,,4081.069,3403315
,,1.1591,6,,,1.0244,801,,,0.552,305,,,1.0245,214,,,212.8413,114690,,,231.3122,68066,,,56.5785,547,,,183.817,22386,,,3087.7054,70138,,,2926.9542,351205,,,849.2313,2067,,,4081.5715,2985162
,,1.164,194,,,1.0291,629,,,0.5581,335,,,1.03,221,,,214.453,40048,,,234.0425,31176,,,56.9143,499,,,184.43,44387,,,3120.1951,1122864,,,2965.1481,545132,,,851.0714,2185,,,4082.073,1866006
,,1.166,138,,,1.0314,458,,,0.5631,206,,,1.031,170,,,215.3861,28071,,,234.152,33725,,,56.9822,568,,,184.5524,128508,,,3120.697,1164095,,,2971.4314,1773531,,,851.2352,2067,,,4082.5755,2290277
,,1.1713,429,,,1.0315,374,,,0.5643,376,,,1.038,111,,,225.1882,167664,,,234.2741,48188,,,57.0351,500,,,189.5571,25569,,,3254.038,2737461,,,2971.9333,1936765,,,851.5725,2185,,,4138.9893,379258
,,1.173,586,,,1.0363,115,,,0.5693,219,,,1.0385,725,,,227.7223,59450,,,239.2801,49972,,,57.0622,547,,,189.6794,11255,,,3258.894,1257696,,,3031.4974,613375,,,851.7363,2067,,,4248.904,274548
,,1.1785,742,,,1.0755,86,,,0.5702,420,,,1.0411,401,,,227.7715,30732,,,239.4022,89684,,,57.1031,568,,,193.2875,48224,,,3259.396,2374333,,,3031.999,1203872,,,853.576,96561,,,4263.9354,721323
,,1.1792,485,,,1.0985,444,,,0.5743,6,,,1.0452,106,,,227.8445,33842,,,239.6393,129402,,,57.183,546,,,193.4094,133956,,,3259.8983,448397,,,3032.5015,606430,,,853.7401,97533,,,4290.609,252002
,,1.2163,855,,,1.1023,126,,,0.5753,48,,,1.0605,6,,,227.8932,44076,,,239.7615,147395,,,57.519,499,,,193.5314,95174,,,3294.9691,590179,,,3047.1902,1520849,,,854.0774,2185,,,4291.1112,253509
,,1.2274,235,,,1.105,459,,,0.5761,75,,,1.0673,957,,,228.0154,112896,,,241.3305,17421,,,57.5873,568,,,193.6532,76111,,,3316.5095,503502,,,3047.6922,2290802,,,854.241,2154,,,4427.2623,452405
,,1.2283,523,,,1.1114,63,,,0.5801,18,,,1.093,101,,,228.1374,165984,,,241.452,185115,,,57.6401,499,,,195.8593,43227,,,3317.011,20539,,,3057.9504,1851534,,,855.7443,4071,,,4512.4343,1299299
,,1.2343,65,,,1.1183,169,,,0.5813,47,,,1.0954,116,,,228.5714,10490,,,245.0443,185594,,,57.6671,546,,,195.981,133311,,,3367.4123,1378747,,,3061.6132,636925,,,856.0811,2185,,,4512.9363,456058
,,1.2354,85,,,1.1202,308,,,0.5822,6,,,1.1,78,,,231.1171,45372,,,253.255,24224,,,57.708,568,,,196.5774,28320,,,3367.914,2353796,,,3234.2624,1289649,,,856.245,4072,,,4513.438,1239242
,,1.2541,27,,,1.1263,163,,,0.5861,249,,,1.1005,14,,,231.1821,142692,,,253.3771,198343,,,57.7881,546,,,198.644,40695,,,3368.4161,598083,,,3234.7641,2477978,,,856.5822,2185,,,4513.94,1785851
,,1.2864,965,,,1.127,457,,,0.5883,174,,,1.1023,597,,,231.3045,41988,,,253.8875,182420,,,57.7965,13042,,,199.669,38116,,,3399.5543,2590720,,,3235.2662,1332123,,,857.7482,3657,,,4514.442,431869
,,1.2892,158,,,1.1325,343,,,0.5921,262,,,1.1073,49,,,232.0861,44527,,,260.5333,23788,,,57.9173,597,,,199.6874,81691,,,3494.9435,767449,,,3236.1441,1989878,,,858.2492,3656,,,4550.8123,790579
,,1.302,126,,,1.133,139,,,0.5942,443,,,1.113,271,,,246.0832,192448,,,263.9604,117731,,,58.0713,13285,,,199.7912,53151,,,3506.5404,250497,,,3236.646,565713,,,858.5863,2185,,,4579.187,315756
,,1.3284,863,,,1.1393,223,,,0.5952,7,,,1.1194,185,,,246.2052,90437,,,264.0825,59428,,,58.1925,964,,,210.6242,94961,,,3507.0422,251500,,,3237.1481,1514641,,,859.0871,2185,,,4579.6892,287577
,,1.3355,140,,,1.141,178,,,0.5985,374,,,1.138,547,,,246.327,78765,,,265.9173,20389,,,58.4013,598,,,212.8672,168059,,,3547.9734,250999,,,3332.4992,1641392,,,860.013,103275,,,4602.6722,3506680
,,1.3461,12,,,1.1414,448,,,0.5993,42,,,1.1382,7,,,247.0883,14517,,,266.0392,108670,,,58.5223,598,,,219.2053,40659,,,3603.0843,2863218,,,3411.157,21083,,,860.2534,3657,,,4603.1743,3150036
,,1.3532,34,,,1.1461,123,,,0.6005,52,,,1.1382,152,,,247.2103,14761,,,271.829,226992,,,58.6764,964,,,219.3271,170408,,,3658.8194,1979874,,,3480.6711,2420478,,,860.514,2372,,,4681.2705,252003
,,1.3545,82,,,1.1471,603,,,0.6012,108,,,1.1432,115,,,250.1153,32249,,,271.9511,69660,,,58.7971,601,,,226.6545,59994,,,3659.321,2903030,,,3522.6394,1699276,,,860.7544,2154,,,4681.7723,416334
,,1.3621,1140,,,1.1485,679,,,0.6042,338,,,1.1443,167,,,251.922,48985,,,272.073,30336,,,59.0064,598,,,226.7763,119102,,,3659.823,2797551,,,3523.1414,821085,,,861.0911,9699,,,4682.2742,253508
,,1.3633,186,,,1.1604,614,,,0.605,35,,,1.1453,86,,,252.0442,36890,,,278.6734,181339,,,59.127,597,,,226.8982,160829,,,3691.9105,673841,,,3647.7814,3135253,,,861.5922,2184,,,4696.4233,403307
,,1.3692,1142,,,1.1652,494,,,0.6075,295,,,1.1515,33,,,252.1662,182572,,,284.53,41882,,,59.2812,601,,,234.1891,189470,,,3692.4123,184369,,,3648.2832,2891585,,,862.5183,2372,,,4897.3251,3906433
,,1.3701,61,,,1.1712,339,,,0.6102,185,,,1.1523,996,,,252.2885,129986,,,284.6525,238589,,,59.4025,601,,,234.3114,189492,,,3827.3302,1968669,,,3793.9222,2606050,,,863.0193,2373,,,5105.6235,1021043
,,1.377,645,,,1.1743,144,,,0.613,48,,,1.1592,648,,,259.3443,102994,,,284.774,20450,,,59.4192,14703,,,234.4334,178271,,,3827.8322,896361,,,3855.5052,1192844,,,865.0233,2373,,,5106.125,4098064
,,1.3902,48,,,1.1784,954,,,0.6164,185,,,1.164,123,,,259.4664,49756,,,291.519,145332,,,59.5404,552,,,234.5225,35880,,,3831.6673,2992878,,,3898.4664,2890648,,,865.5244,2373,,,5106.6274,1164479
,,1.4341,113,,,1.182,341,,,0.6184,46,,,1.1651,98,,,265.4834,15127,,,291.6721,27105,,,59.903,15161,,,234.5555,40061,,,3857.1661,3100814,,,3898.9681,3070652,,,906.5825,149723,,,5150.5102,3946911
,,1.4384,159,,,1.1952,176,,,0.6223,418,,,1.1661,86,,,270,54087,,,291.7874,233152,,,60.024,521,,,238.7715,169956,,,3857.6681,2610482,,,3941.8684,292584,,,907.0834,2135,,,5171.8105,3916130
,,1.4412,175,,,1.2014,69,,,0.6245,34,,,1.1724,343,,,270.122,19643,,,297.239,162950,,,60.3875,915,,,238.8934,194158,,,3863.1005,2858403,,,4005.8061,3279045,,,909.0875,2135,,,5172.3121,2923586
,,1.444,1098,,,1.2423,97,,,0.6283,125,,,1.1834,119,,,270.2441,103909,,,297.361,25168,,,60.508,914,,,241.3593,10834,,,3863.6023,1253841,,,4011.3572,1833502,,,909.5881,2135,,,5179.3894,281063
,,1.469,75,,,1.2444,630,,,0.6374,7,,,1.1843,222,,,270.3663,201533,,,301.9162,49924,,,60.579,121,,,241.4813,89220,,,3864.1042,259516,,,4042.1764,1716154,,,911.592,2135,,,5411.8541,513026
,,1.471,1277,,,1.2701,112,,,0.6431,30,,,1.2142,6,,,274.5571,34280,,,316.659,271881,,,60.7004,30606,,,245.8092,207785,,,3886.6505,449901,,,4083.0011,2429440,,,912.093,2134,,,5507.4225,2594072
,,1.4782,200,,,1.275,163,,,0.6482,34,,,1.221,19,,,274.791,112196,,,317.7564,244111,,,60.7331,754,,,246.139,127313,,,3894.4665,516104,,,4085.0064,1506,,,935.9833,179499,,,5507.9245,4542380
,,1.5023,788,,,1.2781,119,,,0.6485,124,,,1.2221,205,,,274.9132,70760,,,320.1085,47550,,,60.8212,15974,,,246.2644,201497,,,3945.4164,250999,,,4162.3091,512021,,,936.4841,2292,,,5524.0155,963175
,,1.5061,452,,,1.2851,64,,,0.6543,28,,,1.2231,1113,,,275.0353,209542,,,320.23,226784,,,60.8542,1362,,,246.3862,157830,,,3945.9182,252504,,,4259.7264,1865872,,,938.4884,2293,,,5524.5172,4516874
,,1.509,94,,,1.2881,407,,,0.6545,28,,,1.229,66,,,275.1571,174750,,,320.3523,179513,,,60.9424,14755,,,246.624,853,,,4064.3823,1137319,,,4266.3693,255517,,,938.9891,2292,,,5525.0193,1404838
,,1.516,917,,,1.2975,235,,,0.6761,129,,,1.2655,766,,,276.4571,196020,,,322.787,35754,,,61.3052,120,,,267.5905,235980,,,4083.6674,416156,,,4346.2834,3127126,,,940.9935,2293,,,5541.9974,434871
,,1.5501,235,,,1.2993,361,,,0.678,27,,,1.2692,129,,,287.174,91471,,,324.19,260283,,,61.3382,755,,,267.7123,62719,,,4084.1694,1717331,,,4346.7852,3328677,,,941.4941,2292,,,5825.5643,716932
,,1.5832,197,,,1.3065,100,,,0.6825,322,,,1.2842,538,,,287.2963,57500,,,339.7781,293263,,,61.4261,483,,,274.5043,74698,,,4121.0285,2557288,,,4347.2874,1078662,,,942.177,185602,,,5826.0661,1584957
,,1.5901,934,,,1.315,425,,,0.684,27,,,1.2901,495,,,291.22,137098,,,340.8022,35327,,,61.4591,996,,,275.0602,217131,,,4203.1935,308228,,,4353.3743,3833647,,,942.6781,2373,,,5826.5685,1049754
,,1.6045,256,,,1.3183,626,,,0.6882,333,,,1.3021,338,,,293.2781,102443,,,345.3903,134053,,,61.9103,120,,,275.1823,207635,,,4291.8375,549326,,,4353.8761,295174,,,944.6821,2372,,,5866.9412,4170144
,,1.6091,33,,,1.3271,298,,,0.6945,315,,,1.3173,921,,,297.3465,19074,,,345.4575,300669,,,61.943,754,,,275.3042,36366,,,4321.4305,858399,,,4378.0452,370735,,,945.183,2372,,,5867.4434,4859339
,,1.612,146,,,1.3345,233,,,0.7003,101,,,1.321,145,,,297.4681,75174,,,346.724,56845,,,62.0313,362,,,275.4261,169120,,,4334.0405,728951,,,4415.3135,250999,,,947.1875,2373,,,5917.8653,505010
,,1.6165,48,,,1.3364,14,,,0.7063,101,,,1.3233,371,,,298.1194,36137,,,355.6823,14883,,,62.064,996,,,280.0253,69736,,,4334.542,446388,,,4415.8155,252003,,,947.6881,2372,,,5918.3674,505010
,,1.6192,757,,,1.3374,89,,,0.7303,327,,,1.3373,833,,,305.6464,105178,,,355.8045,310995,,,65.7744,759,,,281.8864,35093,,,4341.555,454907,,,4510.8581,447437,,,961.5343,205036,,,5965.3463,5329676
,,1.6463,149,,,1.3432,996,,,0.7364,177,,,1.3391,129,,,305.7682,226589,,,362.277,321134,,,65.8953,6368,,,284.1482,231065,,,4342.0575,6514,,,4677.1431,669331,,,962.0354,2228,,,6176.3205,4320159
,,1.6525,766,,,1.362,171,,,0.7432,397,,,1.3573,540,,,310.6795,193873,,,368.3561,56367,,,66.3791,759,,,284.2702,80663,,,4371.7674,862720,,,4762.8152,750959,,,964.0395,2228,,,6176.8224,2214677
,,1.6563,82,,,1.3693,54,,,0.7493,511,,,1.3635,180,,,320.691,275903,,,370.6793,29514,,,66.5004,1001,,,284.6235,235272,,,4372.2693,2495794,,,4770.2062,415328,,,964.5402,2227,,,6177.324,5337309
,,1.6925,147,,,1.3765,481,,,0.7511,596,,,1.3884,183,,,320.8134,55564,,,377.3411,332597,,,66.9844,759,,,284.7453,63937,,,4381.4364,485467,,,4866.3211,425348,,,966.5445,2228,,,6182.271,926854
,,1.6982,1587,,,1.4024,882,,,0.755,478,,,1.394,1113,,,328.1952,39569,,,377.4011,14638,,,67.1054,1001,,,285.8634,23933,,,4381.9383,548767,,,4866.823,3620258,,,967.045,2227,,,6349.1133,2338386
,,1.7114,894,,,1.4025,162,,,0.757,307,,,1.3943,91,,,334.6865,235741,,,377.463,332665,,,69.283,707,,,285.9851,18031,,,4465.9302,1928314,,,4945.9823,4189194,,,996.8623,240133,,,6349.6154,382766
,,1.736,229,,,1.4074,1207,,,0.7611,389,,,1.407,67,,,334.8083,275412,,,377.5235,14883,,,69.4044,9856,,,297.4963,15369,,,4466.4325,2586630,,,4947.2303,1688725,,,997.3632,2184,,,6453.3234,485972
,,1.7514,77,,,1.4341,651,,,0.7635,290,,,1.4253,678,,,339.2864,304917,,,377.585,314988,,,69.8881,707,,,307.7351,265628,,,4536.0215,3528464,,,4951.1061,1839318,,,999.3672,2184,,,6509.7262,5753053
,,1.7582,399,,,1.4415,135,,,0.7673,266,,,1.4254,119,,,341.2694,281309,,,382.1771,77052,,,70.0092,949,,,307.8572,246162,,,4536.5232,2030177,,,5184.0324,828151,,,999.8681,2184,,,6510.2285,505512
,,1.8242,41,,,1.4482,460,,,0.7694,194,,,1.4403,48,,,344.1244,265433,,,389.751,36399,,,70.493,707,,,308.9471,70706,,,4632.7652,750402,,,5184.5342,1591700,,,1001.8722,2185,,,6518.9445,631263
,,1.8313,1283,,,1.4565,7,,,0.7732,403,,,1.444,1170,,,344.2464,4597,,,398.6973,20933,,,70.614,949,,,309.0695,971,,,4682.8902,390052,,,5288.1634,4716414,,,1002.3732,2184,,,6841.5991,3421994
,,1.8385,69,,,1.459,1265,,,0.7744,532,,,1.4442,98,,,346.2313,62106,,,399.7264,247662,,,70.6221,8645,,,310.3071,29742,,,4758.1881,378931,,,5288.6653,4281050,,,1004.8025,501,,,6842.1013,387275
,,1.8924,562,,,1.463,337,,,0.7745,36,,,1.447,413,,,354.5321,14760,,,399.8481,321853,,,70.743,11205,,,318.0674,35818,,,4768.4852,2409079,,,5379.5443,686325,,,1005.3035,499819,,,6910.288,774303
,,1.9684,1784,,,1.4665,424,,,0.7753,176,,,1.451,1124,,,354.6025,295151,,,406.7464,366148,,,70.8642,26070,,,320.9283,266530,,,4768.9874,1787987,,,5380.0461,4372061,,,1005.8041,248984,,,6910.7902,5960055
,,1.9744,276,,,1.5033,1065,,,0.779,382,,,1.4542,184,,,357.959,29644,,,410.8285,54796,,,70.9851,1082,,,328.3371,60139,,,4850.571,1485301,,,5384.2494,4376691,,,1006.3054,165151,,,6911.2924,1740234
,,2.0541,531,,,1.5041,407,,,0.78,544,,,1.4594,570,,,358.0812,29522,,,414.4841,369709,,,71.3483,961,,,328.4594,80390,,,4995.2394,701899,,,5395.4933,3287412,,,1007.808,500,,,7024.9555,505010
,,2.0954,201,,,1.5091,914,,,0.7805,438,,,1.4971,350,,,359.5422,38311,,,414.6061,72819,,,71.4694,718,,,330.7595,57117,,,5034.516,4512000,,,5463.5133,772549,,,1008.3095,2004,,,7025.4573,505009
,,2.1022,207,,,1.5114,531,,,0.7812,73,,,1.4994,69,,,361.842,318837,,,418.7841,40776,,,71.8323,1672,,,330.8814,2180,,,5035.0181,254509,,,5464.015,174348,,,1009.8124,253307,,,7195.0964,936874
,,2.1091,799,,,1.5141,1327,,,0.7854,257,,,1.503,1230,,,367.0832,307628,,,421.7481,14517,,,71.9534,12528,,,331.331,72165,,,5035.5202,1036096,,,5493.6505,1050619,,,1010.3135,5319,,,7195.598,505511
,,2.1093,113,,,1.5163,495,,,0.786,633,,,1.5052,42,,,367.2054,289853,,,421.87,226777,,,72.3162,1081,,,331.4615,79817,,,5048.0952,1349567,,,5494.1521,308616,,,1011.8163,500,,,7466.4013,925508
,,2.202,339,,,1.5181,71,,,0.792,52,,,1.5241,55,,,370.0181,305442,,,421.9921,14883,,,72.4371,960,,,341.2575,20210,,,5059.118,842556,,,5581.9982,812478,,,1012.317,3005,,,7466.9035,1160979
,,2.2155,729,,,1.5415,116,,,0.8344,36,,,1.5343,26,,,370.1403,15245,,,424.645,282583,,,72.8002,2034,,,341.3792,225076,,,5107.585,771037,,,5610.702,4657306,,,1026.4212,3160,,,7504.9254,1986189
,,2.2582,225,,,1.5483,939,,,0.8402,648,,,1.5405,103,,,382.4522,24277,,,425.8095,29986,,,72.9211,2276,,,342.9485,275054,,,5210.9423,4004417,,,5629.4234,442884,,,1026.9224,19222,,,7505.4274,6748697
,,2.2642,94,,,1.5574,102,,,0.8443,7,,,1.5423,79,,,382.4833,27465,,,439.8985,17787,,,72.9715,1273,,,342.953,34610,,,5211.4442,4305610,,,5849.4822,520491,,,1028.9265,3160,,,7505.9295,6426042
,,2.3102,20,,,1.5891,13,,,0.8503,732,,,1.5625,219,,,384.1264,16800,,,452.6041,30126,,,73.0924,13715,,,344.0713,15126,,,5299.5944,250497,,,5849.9841,4842417,,,1029.4273,4162,,,7930.7781,7363745
,,2.3175,379,,,1.6235,342,,,0.8521,28,,,1.5672,96,,,384.2482,332808,,,467.8451,330505,,,73.2133,13136,,,344.193,13070,,,5300.0961,4506894,,,5946.978,4056211,,,1031.4315,3160,,,7931.28,7174538
,,2.3195,611,,,1.6273,165,,,0.8565,699,,,1.5853,13,,,389.1853,26979,,,467.9672,214510,,,73.2844,1507,,,358.3163,14883,,,5436.0415,386443,,,5947.48,5140892,,,1031.9322,4161,,,8022.249,1078656
,,2.4002,371,,,1.6673,290,,,0.8585,28,,,1.6551,167,,,399.3414,58830,,,470.1482,367804,,,73.334,1035,,,358.4381,15126,,,5497.4403,4616742,,,6020.7411,2178997,,,1049.631,2844,,,8022.7512,505511
,,2.4071,946,,,1.6811,161,,,0.8625,685,,,1.6551,486,,,399.4631,29887,,,470.2703,159789,,,73.4054,10945,,,359.05,67355,,,5497.942,461922,,,6021.2434,1089525,,,1050.1325,42501,,,8108.1345,1652806
,,2.495,161,,,1.6844,377,,,0.864,35,,,1.6581,73,,,401.286,38958,,,475.1111,417564,,,73.6974,1152,,,363.3125,31946,,,5545.0374,507512,,,6034.6554,841680,,,1052.1361,2844,,,8108.6362,176355
,,2.509,1387,,,1.6881,88,,,0.8682,642,,,1.6702,113,,,404.3821,297571,,,488.7755,429358,,,73.7683,1429,,,364.7343,21296,,,5700.7685,1309451,,,6114.7052,503002,,,1052.6375,3847,,,8323.1135,1021201
,,2.6521,2046,,,1.7345,200,,,0.8705,48,,,1.7313,139,,,404.504,351950,,,490.4792,15249,,,73.8183,1636,,,364.8563,21540,,,5795.1104,842700,,,6115.2074,503002,,,1054.6412,2844,,,8323.6152,1279216
,,2.659,2469,,,1.7535,273,,,0.874,682,,,1.7315,432,,,415.1233,41702,,,513.0963,37621,,,73.8891,2639,,,377.0022,317455,,,5906.3071,5211399,,,6282.7662,853055,,,1055.142,3846,,,8561.0402,3300397
,,2.6663,2517,,,1.7562,1052,,,0.8801,726,,,1.7703,515,,,421.6131,19964,,,518.665,415256,,,74.2524,1507,,,389.301,328900,,,5990.424,443883,,,6534.7281,1167853,,,1082.533,3160,,,8561.5425,3149460
,,2.672,816,,,1.763,1572,,,0.8823,27,,,1.7775,265,,,437.1242,37126,,,526.4134,77750,,,74.3023,910,,,397.8902,76598,,,6000.4455,453403,,,6535.2305,503504,,,1083.0345,75446,,,8677.8232,1426612
,,2.7481,2160,,,1.7681,852,,,0.8865,595,,,1.7951,950,,,447.1451,45374,,,540.2075,63638,,,74.3734,2112,,,400.6745,74315,,,6205.7763,4284395,,,6539.1601,503001,,,1085.038,3160,,,8678.3252,2871497
,,2.7555,2102,,,1.7744,318,,,0.8882,28,,,1.798,171,,,459.558,82846,,,540.3293,162043,,,74.4235,1394,,,401.324,30179,,,6257.0332,736974,,,6539.6625,1113855,,,1085.5391,4162,,,8953.8264,4156530
,,2.9581,2153,,,1.8002,1618,,,0.8924,493,,,1.8121,533,,,484.8471,65906,,,554.8445,494944,,,83.7402,522,,,415.3162,40175,,,6326.1435,418333,,,6780.843,2227177,,,1087.5432,3159,,,9173.2655,1239980
,,2.9651,2475,,,1.8683,224,,,0.8982,492,,,1.8695,626,,,518.0012,454457,,,563.1901,37500,,,83.8614,522,,,417.1763,39810,,,6438.3203,1158842,,,6845.2735,1554603,,,1088.0442,4161,,,9329.1251,3667487
,,3.1023,1526,,,1.9123,1530,,,0.904,703,,,1.917,506,,,524.947,230352,,,585.4632,546921,,,84.3455,522,,,422.0935,386389,,,6761.0361,503001,,,6991.4573,1131268,,,1138.569,4998,,,9329.6274,8321257
,,3.1973,2570,,,1.9261,121,,,0.9105,439,,,1.9752,1789,,,557.2051,512403,,,600.4651,14517,,,84.4664,522,,,422.2064,287065,,,6761.5383,503002,,,6993.1821,210836,,,1139.0702,131499,,,9427.2735,252003
,,3.3242,3172,,,1.9991,123,,,0.9161,758,,,2.0014,333,,,573.9524,318683,,,600.5871,14760,,,89.6521,44824,,,422.3282,33157,,,6769.5294,861217,,,6993.6843,6087000,,,1139.5715,296413,,,9427.7754,253007
,,3.331,3107,,,2.014,1841,,,0.9224,342,,,2.0753,158,,,588.9575,210752,,,604.0915,552704,,,89.7735,601,,,437.4615,14883,,,6932.3075,786572,,,7034.851,471877,,,1140.0723,4329,,,9653.2743,1931023
,,3.338,3151,,,2.0193,924,,,0.946,444,,,2.1293,1933,,,605.9683,54531,,,618.8575,18029,,,90.2572,600,,,437.5835,15127,,,7017.3963,2100529,,,7124.829,1089674,,,1141.5754,3829,,,9653.776,8509034
,,3.4804,3369,,,2.0214,457,,,0.9523,577,,,2.1701,2062,,,606.09,153631,,,633.2524,588409,,,90.3372,45490,,,442.9505,109241,,,7017.8985,5960585,,,7125.3315,278555,,,1142.076,2826,,,10264.9975,7022805
,,3.5403,130,,,2.0263,236,,,0.9661,36,,,2.2551,132,,,619.038,578865,,,640.6384,39566,,,90.3782,600,,,445.5671,30010,,,7195.3784,424346,,,7151.277,552104,,,1144.0805,3495,,,10414.7975,9844193
,,3.5462,3184,,,2.111,339,,,0.9725,48,,,2.2612,555,,,642.9941,23592,,,647.294,164145,,,90.4583,546,,,445.6895,30010,,,7436.31,503001,,,7401.8824,554604,,,1144.5811,9005,,,10668.805,252002
,,3.7023,79,,,2.1464,1970,,,1.0242,7,,,2.2693,678,,,659.5722,40048,,,659.8735,617827,,,90.8625,601,,,450.7641,148885,,,7436.8122,503001,,,7402.3843,1265157,,,1146.5851,2993,,,10669.3071,8897533
,,3.8345,185,,,2.1523,1939,,,1.03,18,,,2.3285,55,,,665.549,606159,,,678.506,18269,,,90.9421,546,,,450.8862,50220,,,7520.0274,748493,,,7591.4635,774984,,,1147.0863,4497,,,10669.8091,253509
,,3.8412,3611,,,2.1595,211,,,1.0361,541,,,2.3772,96,,,680.5045,20569,,,684.4423,36907,,,90.9834,601,,,453.1934,15369,,,7957.7735,6357154,,,7905.5034,566544,,,1191.6752,2910,,,11170.3095,500001
,,4.038,3849,,,2.1623,193,,,1.0421,168,,,2.4381,2282,,,692.6532,555979,,,720.0173,72360,,,91.0635,547,,,459.4073,16338,,,7958.2751,6950660,,,8343.7624,1258142,,,1192.1764,184633,,,11345.1592,673344
,,4.0453,3856,,,2.2114,122,,,1.0481,445,,,2.4503,47,,,695.6303,35573,,,724.365,421539,,,91.5474,546,,,477.2734,39205,,,9008.8715,8252159,,,9008.5892,7836369,,,1194.1805,2911,,,11345.6612,10588695
,,4.1752,4002,,,2.2375,199,,,1.0543,73,,,2.4574,62,,,733.9143,689186,,,750.9861,90628,,,91.6683,546,,,488.4481,45256,,,9572.9971,8815979,,,9009.0913,8008116,,,1194.6815,3913,,,11997.4632,11240312
,,4.248,169,,,2.356,27,,,1.0783,7,,,2.4623,96,,,763.801,71132,,,768.53,17180,,,102.9793,58266,,,504.663,16095,,,10255.8601,9499305,,,9709.9892,7875949,,,1196.6855,2911,,,12493.9552,11736723
,,4.3444,41,,,2.3632,2246,,,1.0841,43,,,2.577,102,,,785.5824,566855,,,791.158,39686,,,103.1004,552,,,517.437,81680,,,10478.3055,9802567,,,9710.4915,1189506,,,1197.186,3912,,,12780.5284,12159323
,,4.3512,498,,,2.4991,32,,,1.1321,126,,,2.6022,435,,,824.6642,37388,,,865.5723,42591,,,103.5844,552,,,523.4884,31826,,,10921.6891,441880,,,9735.5424,501133,,,1453.698,446699,,,13062.5924,280561
,,4.394,267,,,2.5063,133,,,1.1385,25,,,2.6402,159,,,878.5093,89040,,,907.1962,80924,,,103.7054,552,,,538.4232,49733,,,11197.24,716929,,,10144.8574,2280683,,,1454.1991,2312,,,13446.3592,663825
,,4.5395,142,,,2.6324,41,,,1.1682,641,,,2.7163,169,,,912.5104,178096,,,929.0973,235199,,,104.1893,551,,,540.0734,210263,,,11647.638,448894,,,10515.097,779055,,,1456.2035,2313,,,13700.3674,252002
,,4.569,66,,,2.639,55,,,1.174,412,,,2.7652,127,,,912.6325,76094,,,929.2191,65316,,,104.3102,552,,,540.1951,30009,,,11888.6202,689375,,,10674.9173,937871,,,1456.7044,2313,,,13700.869,253006


==> figures/code/50Dir.csv <==
"arrivalSlot:vector RandomGrid.sink ($0=5, $1=0, $2=0, $3=1, #0 - General-0-20221008-16:36:08-21481)",A5001,"arrivalSlot:vector RandomGrid.sink ($0=5, $1=0, $2=0, $3=3, #0 - General-1-20221008-16:38:38-25505)",A5003,"arrivalSlot:vector RandomGrid.sink ($0=5, $1=0, $2=1, $3=1, #0 - General-2-20221008-16:41:08-18437)",A5011,"arrivalSlot:vector RandomGrid.sink ($0=5, $1=0, $2=1, $3=3, #0 - General-3-20221008-16:43:10-18437)",A5013,"arrivalSlot:vector RandomGrid.sink ($0=5, $1=1, $2=0, $3=1, #0 - General-4-20221008-16:45:36-18437)",R50A5101,"arrivalSlot:vector RandomGrid.sink ($0=5, $1=1, $2=0, $3=3, #0 - General-5-20221008-16:46:57-17781)",R50A5103,"arrivalSlot:vector RandomGrid.sink ($0=5, $1=1, $2=1, $3=1, #0 - General-6-20221008-16:48:21-23915)",A5111,"arrivalSlot:vector RandomGrid.sink ($0=5, $1=1, $2=1, $3=3, #0 - General-7-20221008-16:50:29-21682)",A5113,"arrivalSlot:vector RandomGrid.sink ($0=120, $1=0, $2=0, $3=1, #0 - General-8-20221008-16:51:01-21682)",A120001,"arrivalSlot:vector RandomGrid.sink ($0=120, $1=0, $2=0, $3=3, #0 - General-9-20221008-16:52:08-26521)",A120003,"arrivalSlot:vector RandomGrid.sink ($0=120, $1=0, $2=1, $3=1, #0 - General-10-20221008-16:57:05-21682)",A120011,"arrivalSlot:vector RandomGrid.sink ($0=120, $1=0, $2=1, $3=3, #0 - General-11-20221008-16:58:34-26521)",A120013,"arrivalSlot:vector RandomGrid.sink ($0=120, $1=1, $2=0, $3=1, #0 - General-12-20221008-17:01:05-26521)",R50A120101,"arrivalSlot:vector RandomGrid.sink ($0=120, $1=1, $2=0, $3=3, #0 - General-13-20221008-17:02:30-26521)",R50A120103,"arrivalSlot:vector RandomGrid.sink ($0=120, $1=1, $2=1, $3=1, #0 - General-14-20221008-17:02:48-26521)",A120111,"arrivalSlot:vector RandomGrid.sink ($0=120, $1=1, $2=1, $3=3, #0 - General-15-20221008-17:03:38-26521)",A120113,"arrivalSlot:vector RandomGrid.sink ($0=500, $1=0, $2=0, $3=1, #0 - General-16-20221008-17:05:05-26521)",A500001,"arrivalSlot:vector RandomGrid.sink ($0=500, $1=0, $2=0, $3=3, #0 - General-17-20221008-17:20:23-26521)",A500003,"arrivalSlot:vector RandomGrid.sink ($0=500, $1=0, $2=1, $3=1, #0 - General-18-20221008-17:52:05-26521)",A500011,"arrivalSlot:vector RandomGrid.sink ($0=500, $1=0, $2=1, $3=3, #0 - General-19-20221008-17:58:44-26521)",A500013,"arrivalSlot:vector RandomGrid.sink ($0=500, $1=1, $2=0, $3=1, #0 - General-0-20221008-20:36:43-16510)",R50A500101,"arrivalSlot:vector RandomGrid.sink ($0=500, $1=1, $2=0, $3=3, #0 - General-21-20221008-18:29:17-26521)",R50A500103,"arrivalSlot:vector RandomGrid.sink ($0=500, $1=1, $2=1, $3=1, #0 - General-22-20221008-18:30:45-26521)",A500111,"arrivalSlot:vector RandomGrid.sink ($0=500, $1=1, $2=1, $3=3, #0 - General-23-20221008-18:40:03-26521)",A500113
0.071,0,0.0714,0,0.0713,0,0.0733,0,0.0714,0,0.0714,0,0.0713,0,0.0725,0,15.3763,0,15.3745,0,15.367,0,15.3822,0,15.3931,0,15.3725,0,15.3754,0,15.3802,0,254.0173,0,254.0885,0,254.2141,0,254.1491,0,254.0195,0,254.0394,0,254.106,0,254.0225,0
0.0732,0,0.0715,0,0.0723,0,0.0734,0,0.072,0,0.0714,0,0.0723,0,0.0745,0,15.3805,0,15.3814,0,15.3815,0,15.4352,0,15.4013,0,15.4463,0,15.4191,0,15.3823,0,254.1515,0,254.111,0,254.2285,0,254.2662,0,254.07,0,254.1491,0,254.1174,0,254.1233,0
0.0733,0,0.074,0,0.0725,0,0.0745,0,0.0751,0,0.0715,0,0.0742,0,0.0753,0,15.3891,0,15.454,0,15.3912,0,15.4462,0,15.4212,0,15.4471,0,15.4445,0,15.434,0,254.4163,0,254.1203,0,254.2882,0,254.35,0,254.2624,0,254.2805,0,254.1422,0,254.2732,0
0.0751,0,0.0753,0,0.0745,0,0.0754,0,0.0753,0,0.0721,0,0.0743,0,0.0753,0,15.4135,0,15.4664,0,15.4551,0,15.453,0,15.5145,0,15.4534,0,15.4591,0,15.4341,0,254.4722,0,254.1973,0,254.3051,0,254.4803,0,254.4195,0,254.3564,0,254.4402,0,254.4683,0
0.0784,0,0.0781,0,0.0751,0,0.0803,0,0.0754,0,0.0723,0,0.0744,0,0.0792,0,15.4983,0,15.4965,0,15.4892,0,15.5045,0,15.5224,0,15.4723,0,15.4653,0,15.5024,0,254.519,0,254.5902,0,254.7162,0,254.6511,0,254.5203,0,254.5405,0,254.6084,0,254.524,0
0.0801,0,0.0783,0,0.078,0,0.0803,0,0.077,0,0.0771,0,0.0785,0,0.0813,0,15.5022,0,15.5035,0,15.5034,0,15.5573,0,15.5421,0,15.4935,0,15.4975,0,15.5041,0,254.6533,0,254.6135,0,254.7304,0,254.7682,0,254.5712,0,254.6504,0,254.6192,0,254.6253,0
0.0804,0,0.0812,0,0.0792,0,0.0813,0,0.0781,0,0.0774,0,0.0795,0,0.0823,0,15.5112,0,15.5761,0,15.5131,0,15.5685,0,31.877,121,15.5674,0,15.5412,0,15.5562,0,254.9183,0,254.6225,0,254.7901,0,254.852,0,254.7632,0,254.781,0,254.644,0,254.7755,0
0.082,0,0.0824,0,0.0793,0,0.0822,0,0.081,0,0.0783,0,0.081,0,0.0891,0,15.5354,0,15.5884,0,15.5775,0,15.575,0,31.9983,1948,15.568,0,15.5664,0,15.5563,0,254.9741,0,254.6994,0,254.807,0,254.9821,0,254.9201,0,254.857,0,254.9423,0,254.9704,0
0.1313,13,0.1031,0,0.081,0,0.105,0,0.081,0,0.0785,0,0.0814,0,0.1044,0,40.679,975,15.981,0,31.4854,1098,15.9891,0,35.7295,121,15.574,0,15.5811,0,15.9872,0,633.2291,27610,256.5952,0,545.872,37148,256.6562,0,544.0984,501,256.544,0,519.6742,12549,256.5295,0
0.1453,28,0.1033,0,0.0825,0,0.106,0,0.0813,0,0.0843,0,0.0814,0,0.1065,0,40.8011,10733,15.9881,0,31.607,1460,16.042,0,35.8505,5731,15.5931,0,15.587,0,15.9892,0,633.7315,127861,256.6181,0,595.488,46183,256.7732,0,544.5995,39153,256.6545,0,751.434,167667,256.6301,0
0.1563,27,0.1062,0,0.1305,14,0.1075,0,0.1261,6,0.1011,0,0.1462,7,0.1074,0,40.9233,10899,16.0614,0,34.8501,4025,16.0534,0,36.5682,121,15.9771,0,36.6734,6344,16.0411,0,640.7461,29115,256.6272,0,604.429,7530,256.8575,0,546.0014,500,256.7853,0,759.1272,253509,256.7805,0
0.17,58,0.1071,0,0.1692,58,0.112,0,0.132,17,0.1014,0,0.1531,43,0.1115,0,41.287,1830,16.0734,0,38.9301,7685,16.0604,0,36.6893,6585,16.0511,0,36.7955,6689,16.0415,0,663.8375,22088,256.7044,0,639.0744,7530,256.9873,0,546.5024,41161,256.8612,0,835.3053,329876,256.975,0
0.1703,57,0.1101,0,0.1761,66,0.1124,0,0.1353,6,0.1022,0,0.1634,53,0.1132,0,43.365,2927,16.1034,0,39.0524,8960,16.1113,0,36.697,120,16.0525,0,37.8461,1829,16.1093,0,750.5114,24096,257.097,0,639.5763,133993,257.1583,0,547.1551,500,257.0451,0,835.769,330314,257.0313,0
0.1772,66,0.1103,0,0.1953,80,0.1131,0,0.141,24,0.1022,0,0.1704,59,0.1141,0,43.4873,13389,16.1105,0,44.0141,7807,16.1643,0,36.818,6707,16.0585,0,37.9681,7880,16.1115,0,858.1225,352583,257.1202,0,761.2275,255692,257.2752,0,547.6565,42165,257.155,0,835.8071,330315,257.1325,0
0.1773,63,0.1134,0,0.2434,94,0.1141,0,0.1475,6,0.1071,0,0.1773,69,0.1143,0,43.6092,13478,16.183,0,45.3903,15247,16.1755,0,43.3721,121,16.0773,0,42.5504,3050,16.163,0,858.6242,352916,257.1291,0,761.7292,256187,257.3595,0,590.2415,501,257.2864,0,836.3093,330817,257.2824,0
0.1841,70,0.1145,0,0.2745,27,0.1192,0,0.1532,38,0.1074,0,0.1781,61,0.1214,0,44.0541,13054,16.1955,0,51.2083,21107,16.182,0,43.4931,13417,16.098,0,42.6722,12633,16.1635,0,859.1261,353404,257.2061,0,762.2311,256600,257.4893,0,590.6915,501,257.3623,0,1128.8941,545591,257.4773,0
0.191,80,0.135,0,0.2864,135,0.1373,0,0.2012,45,0.1083,0,0.2202,74,0.1364,0,44.1761,14112,16.5885,0,51.3305,21224,16.5962,0,47.9502,3098,16.1724,0,42.794,12708,16.5943,0,894.25,389216,259.1022,0,762.7334,257021,259.1633,0,590.7424,85337,259.0492,0,1129.3963,193093,259.0363,0
0.2143,80,0.1353,0,0.2883,149,0.138,0,0.207,24,0.1085,0,0.2563,140,0.1383,0,54.7062,24640,16.5954,0,60.8345,15981,16.6491,0,48.0711,535,16.1735,0,50.874,20767,16.5962,0,894.7522,389547,259.125,0,813.9255,9036,259.28,0,591.1923,85839,259.1591,0,1129.898,332322,259.1373,0
0.2211,49,0.1383,0,0.2933,111,0.1393,0,0.2254,6,0.1141,0,0.2631,132,0.1391,0,60.9134,16103,16.6683,0,70.0313,25214,16.6604,0,53.0521,8277,16.1793,0,50.996,20860,16.6481,0,1008.4254,225397,259.1342,0,884.0462,378503,259.364,0,619.8002,501,259.29,0,1166.472,80822,259.2875,0
0.2772,86,0.1391,0,0.2952,184,0.1442,0,0.231,33,0.1203,0,0.2883,28,0.1434,0,67.8931,23179,16.6804,0,77.465,40897,16.6671,0,53.1732,590,16.1985,0,60.5825,15737,16.6483,0,1090.141,531058,259.2114,0,947.6133,442258,259.4941,0,620.3011,114955,259.3662,0,1196.0321,81323,259.4825,0
0.284,173,0.1424,0,0.351,162,0.1442,0,0.2315,118,0.1313,0,0.3283,147,0.1453,0,69.961,24296,16.7103,0,77.5871,47486,16.7185,0,54.0202,9281,16.582,0,61.1883,29271,16.7162,0,1090.6432,333481,259.6043,0,1057.8345,301200,259.6654,0,637.1834,501,259.5503,0,1233.6083,618743,259.5385,0
0.2905,99,0.1425,0,0.3545,211,0.1453,0,0.2374,84,0.1315,0,0.3353,190,0.146,0,70.0835,17317,16.7172,0,77.655,32866,16.771,0,54.1415,497,16.6565,0,66.8045,21471,16.7182,0,1226.9632,219037,259.6273,0,1059.3224,302625,259.7823,0,637.6845,132525,259.6604,0,1273.1434,516556,259.6393,0
0.2914,140,0.1453,0,0.357,140,0.1461,0,0.2375,46,0.1324,0,0.3731,227,0.1463,0,76.1564,40291,16.79,0,77.7092,17720,16.7823,0,54.7265,9930,16.6572,0,80.5491,15614,16.7701,0,1338.0802,488853,259.6361,0,1059.824,253491,259.8663,0,770.5504,13625,259.7911,0,1362.8671,81825,259.7893,0
0.2931,95,0.146,0,0.417,139,0.2072,96,0.2431,69,0.1371,0,0.3853,160,0.1523,0,76.2785,24521,16.8025,0,77.8314,24502,16.7894,0,54.847,535,16.6632,0,95.2835,50426,16.7704,0,1538.5383,781614,259.7134,0,1136.979,380334,259.9965,0,771.0514,2079,259.8674,0,1440.8114,684277,259.9844,0
0.3923,245,0.2031,89,0.4244,169,0.2184,0,0.2551,5,0.1372,0,0.4083,189,0.161,5,91.7411,30497,35.5871,5001,77.953,32123,33.4811,1342,62.954,677,16.682,0,95.4051,50605,38.7411,243,1645.753,611221,581.3512,36143,1197.1004,189354,628.0971,39657,894.348,137769,532.9122,501,1825.7473,816750,648.9174,78312
0.3993,224,0.216,13,0.4291,277,0.2542,102,0.2554,48,0.1381,0,0.4151,109,0.1683,53,91.863,32449,36.1944,121,84.1905,24689,38.4264,5856,63.0754,3604,16.7031,0,104.1453,29888,38.8632,8732,1649.2613,605026,581.8535,76282,1342.9793,722940,628.5995,123368,894.8491,2230,533.4131,27607,1826.2494,818256,649.4191,143950
0.4104,219,0.2431,71,0.4431,258,0.2614,110,0.2614,148,0.1385,0,0.434,173,0.2653,154,91.9852,32533,36.3164,6180,89.9992,45132,38.5481,8360,68.7823,690,16.7771,0,108.9863,20007,42.4943,8662,1667.7991,284633,657.503,52208,1343.4811,503003,629.1013,123327,956.9734,200520,535.4173,501,2033.9963,1026214,661.3411,27609
0.418,157,0.2504,141,0.5133,249,0.266,27,0.2615,74,0.144,0,0.5181,188,0.272,96,94.6693,49898,41.7603,5855,100.3124,40833,40.131,1098,68.9032,9471,16.7782,0,115.0375,8783,42.6161,3511,1711.4313,183730,658.0053,75151,1401.5214,706410,629.6032,124288,957.4742,2230,535.9185,1503,2058.7575,1050917,661.8435,156525
0.4633,221,0.2575,83,0.5203,293,0.2685,76,0.2793,46,0.1444,0,0.5252,230,0.2783,168,99.4751,40027,41.8822,5325,105.4163,30250,40.2535,6409,72.2712,677,16.7841,0,115.9311,71084,47.6262,17498,1828.559,820467,660.4285,14056,1604.0022,596196,674.99,148089,1045.5991,2603,537.6051,500,2059.259,1136934,662.3454,156942
0.4703,244,0.2694,6,0.5503,435,0.3514,202,0.2852,93,0.1505,0,0.5314,348,0.2794,31,105.0542,42068,45.4632,8661,105.6602,31153,41.3482,609,72.3925,12876,16.803,0,116.0531,56486,47.7481,17599,1829.0613,1040273,702.5934,40160,1609.9211,450972,675.492,169976,1046.1002,37740,537.9221,501,2227.3831,839628,714.5505,50200
0.5112,287,0.2704,7,0.5575,404,0.3701,85,0.2855,6,0.1551,6,0.5373,314,0.2855,132,105.6484,31352,45.5851,15536,107.7183,27206,41.4705,11423,75.8001,1610,31.323,120,134.6104,98619,47.8703,17819,1829.563,1072763,703.095,44088,1610.423,602353,675.9943,170370,1087.2334,3126,538.1062,32627,2268.6785,758620,715.0522,64632
0.5184,294,0.2763,168,0.5645,328,0.3805,192,0.291,176,0.1555,6,0.5864,286,0.3094,47,141.0121,96208,45.707,15609,111.5915,52075,41.5923,11401,75.9213,1123,31.4445,1339,134.7321,68214,47.9925,17811,2054.617,281621,797.7061,292157,1610.9252,570549,688.3522,166161,1087.7344,79929,538.423,1502,2269.1801,1009933,822.6084,317389
0.6321,478,0.2842,175,0.5813,351,0.3954,91,0.2973,145,0.1561,5,0.7001,393,0.3132,202,151.629,60180,51.0705,21030,112.014,57924,42.0035,6100,78.079,3868,31.9281,121,146.0144,41353,53.3805,23301,2137.2831,596350,857.7945,352693,1754.7132,461837,705.7521,42168,1167.3424,2603,540.1102,500,2449.995,1190752,823.1105,317765
0.6394,488,0.2915,140,0.6503,13,0.417,225,0.303,74,0.1611,52,0.731,544,0.3181,81,170.1735,91515,51.1925,21136,131.1945,37321,42.1255,11995,78.2003,1063,32.049,362,149.2082,115076,57.9845,15127,2269.0473,238449,858.2964,352986,1819.8445,1225951,706.254,76653,1167.8431,160228,540.6111,1503,2461.0641,592859,916.353,253508
0.6463,458,0.2975,145,0.6574,333,0.4241,237,0.303,110,0.1614,52,0.7382,340,0.3203,205,189.6561,115511,51.3142,15364,133.1045,61303,42.7934,1342,87.7592,13582,32.0705,121,149.3301,75077,68.9965,25895,2401.7654,1199576,858.7982,353401,2041.3733,1033397,716.5734,150600,1211.9313,2602,542.6154,501,2461.5661,1704902,969.0603,253007
0.6504,423,0.3542,66,0.6991,492,0.4394,18,0.3153,79,0.1625,53,0.7565,220,0.3254,178,190.0201,128129,57.3655,12565,145.447,41866,42.9155,2421,87.8805,1139,32.1915,2071,158.1152,39768,69.1185,9584,2567.5343,1308468,914.9315,253000,2041.8752,759520,717.0751,40581,1212.4324,204907,543.116,1502,2631.4061,568261,985.0935,333669
0.7345,508,0.3704,28,0.7064,518,0.4463,331,0.3334,62,0.2103,6,0.829,540,0.3632,96,226.0751,107211,57.3692,15245,155.4531,81226,54.0352,23930,89.5744,15412,32.5333,121,180.8345,121393,71.894,32545,2568.0365,1057404,957.6022,452375,2338.4682,732705,735.2272,57227,1245.9992,2602,547.3651,501,2878.8525,1619484,1158.7811,171682
0.795,531,0.3775,71,0.7662,464,0.4962,82,0.339,74,0.2153,6,0.9082,611,0.364,13,226.1972,137310,57.7295,488,155.5754,81354,54.157,15367,89.6955,1139,32.654,362,180.9561,121396,73.2334,854,2568.538,1811679,958.104,254008,2732.6622,1473477,735.7292,230275,1246.5004,238541,547.8663,42164,3110.8652,1349587,1159.283,362798
0.8302,488,0.3834,81,0.8252,431,0.5422,357,0.3755,6,0.216,18,0.9143,768,0.3703,43,245.0423,111845,66.8803,24512,159.2613,85715,57.6125,10687,91.0263,1206,32.6751,120,184.1034,127226,73.3554,28485,3020.0005,1509520,1102.3153,518456,2898.0832,1638718,736.2311,230621,1266.0395,7017,549.8701,501,3214.3544,1955401,1159.7854,383524
0.8364,577,0.396,240,0.8324,598,0.5495,371,0.3812,268,0.2163,5,0.9212,693,0.3711,86,259.2294,140963,67.0023,15126,159.3832,66814,57.7344,15368,91.1475,2303,32.7964,363,189.5034,84721,73.4773,4118,3386.1682,1673893,1141.97,37649,3338.8733,1576985,942.8551,252999,1266.5403,4507,550.3712,1502,3272.188,1689410,1164.9532,447896
0.8792,745,0.403,57,0.834,522,0.6022,47,0.3872,234,0.2214,110,0.928,741,0.3834,130,261.6203,144213,73.0994,5612,162.4733,85569,58.4021,28306,93.325,1361,32.9912,120,189.6253,130039,75.7024,6099,3386.6701,1847073,1142.4723,377382,3433.6525,1837910,960.7612,188712,1269.5463,10442,552.375,500,3667.4781,2108726,1165.4555,178859
1.0042,740,0.4104,176,0.8395,647,0.609,191,0.3933,214,0.2223,110,0.9842,557,0.3944,7,274.3545,170856,73.2215,20738,191.4475,87149,58.5145,13660,93.4464,4532,33.1125,2925,191.9963,67233,75.8244,21231,4258.4093,2496457,1334.3542,674343,3434.1541,2175084,961.2632,142906,1270.0472,4417,552.8765,1503,3667.9804,2157440,1198.5224,611228
1.0882,440,0.4175,212,0.8654,578,0.6162,501,0.3991,168,0.2223,41,1.0373,891,0.401,19,274.4761,185602,77.8112,19840,191.569,102728,58.5245,15368,93.9302,1206,33.2804,121,199.4995,36965,75.9465,24518,4795.982,3285424,1334.8565,578300,3888.0612,2880215,961.765,254509,1343.6941,84996,585.2004,501,3701.9962,2316246,1412.3443,655776
1.1182,741,0.4452,143,0.8915,440,0.6222,179,0.4053,168,0.2273,77,1.0622,478,0.4155,13,308.1131,188876,77.9331,33134,192.7244,103853,68.8154,24028,94.0512,5231,33.4014,363,215.6414,92781,76.4315,39816,5434.256,3867707,1368.337,663237,4117.0194,2599638,971.582,253505,1344.195,4174,585.7011,80317,3702.4981,2443367,1412.846,571829
1.1254,712,0.4725,262,0.8974,523,0.6455,393,0.4115,211,0.2331,55,1.0694,808,0.4221,108,333.7653,171422,78.055,33358,196.2342,116690,68.937,21222,96.713,1361,33.5964,121,217.6501,40501,76.5472,37391,6323.5315,4979826,1368.3455,264527,4364.9201,2854538,990.7372,254006,1363.2331,103970,587.7055,501,3717.5295,2754673,1413.3484,656665
1.1505,694,0.4795,148,0.9165,560,0.652,501,0.417,222,0.2345,83,1.1295,1014,0.4294,222,333.8875,245062,78.1771,30615,208.6315,119722,73.0352,39069,96.834,7948,33.7172,362,219.0733,169214,76.6692,31836,7280.4415,5612255,1525.1263,679719,4397.5804,2635451,1130.6003,585167,1363.7342,4574,588.2063,1503,3891.2065,2380717,1413.8502,582881
1.2574,763,0.5271,138,0.9824,766,0.6595,472,0.4172,132,0.2404,69,1.1364,762,0.4361,99,335.0983,215003,82.489,15245,210.0621,91796,74.3741,854,101.1905,1377,34.2014,121,223.0671,119374,77.6422,487,7495.3711,6799071,1525.6285,769428,5121.0203,3523273,1131.1024,248617,1373.754,114946,590.21,500,3960.5652,2198603,1452.5302,252002
1.3692,994,0.5345,208,0.988,795,0.6662,334,0.4235,158,0.2453,5,1.1493,912,0.4503,178,356.513,282365,104.3105,51384,214.3193,81319,74.4964,29276,101.3113,12476,34.3221,362,243.4244,100987,77.7644,969,8529.4343,7270262,1526.1302,670031,5121.5222,3008251,1132.6061,500997,1374.255,4506,590.7115,1503,4299.743,3715939,1453.0322,253007
1.4541,1152,0.5415,136,1.0294,520,0.6724,209,0.4294,204,0.2465,7,1.162,854,0.4562,44,391.341,274539,104.4324,15005,218.3132,63973,75.6435,25305,103.852,1645,39.0412,121,273.1173,125245,90.771,18513,9303.9804,6788495,1526.6324,639559,5240.2603,2786184,1132.904,442546,1526.0583,4931,591.8232,500,4300.2455,3543332,1708.4393,838307
1.4602,1121,0.5442,33,1.0312,630,0.71,6,0.4354,103,0.251,5,1.2445,905,0.4681,67,410.3585,258949,104.5541,53700,229.5103,111196,85.6291,42228,103.9735,44382,39.1621,9024,273.2393,225707,92.648,59904,9990.3502,8554079,1673.03,337172,5471.1284,3960274,1133.4063,376794,1526.5594,15973,592.3243,86843,4420.7643,2407819,1708.9414,952339
1.5263,1072,0.5461,82,1.0315,682,0.711,144,0.447,139,0.2515,18,1.2604,917,0.4683,353,410.4804,262785,109.8835,78161,247.1775,128836,97.7165,52011,104.094,29867,39.6463,121,282.3581,141009,92.7703,14764,10249.869,8236660,1944.989,937635,6002.7801,3738709,1193.225,474144,1535.5773,5273,594.3283,501,4425.7752,2130477,1813.0901,618923
1.5333,1242,0.5515,435,1.0364,693,0.7173,263,0.4532,139,0.2524,25,1.4072,1026,0.4751,327,410.6025,137464,110.0053,51913,250.0825,102374,97.8384,24440,104.2154,29257,39.7671,362,282.48,206221,99.5392,22628,11099.5642,8332861,1958.016,896349,6003.282,4614903,1193.7275,61624,1536.0782,25350,594.8291,1503,4683.4584,3239592,1905.4365,345855
1.5444,1220,0.5764,87,1.1075,804,0.7183,215,0.4773,122,0.2571,24,1.4291,1115,0.5175,6,415.2915,252919,110.1274,65372,259.8175,111255,105.72,60822,104.3364,15105,40.251,120,310.145,176419,108.138,14882,11314.4945,8473582,2034.2511,1461411,6087.9525,4075140,1301.0715,165660,1594.1945,4931,596.8335,501,4791.0053,2511001,1905.9384,451905
1.6103,1309,0.6013,131,1.1385,837,0.7243,138,0.483,140,0.258,5,1.4844,992,0.5244,142,452.3451,319450,127.1795,27385,287.8843,154921,109.7631,64854,104.4574,15591,40.372,362,326.525,237515,108.2601,14221,12356.5732,6495717,2034.753,448283,6465.1125,3576722,1330.415,592178,1594.6955,84245,597.3342,1502,5417.757,3404643,2058.5813,535646
1.6163,1254,0.6425,147,1.144,651,0.7315,112,0.5554,250,0.2643,153,1.5535,1248,0.5391,13,452.4671,248547,127.3011,67928,288.0065,125691,114.8464,72236,105.546,1950,43.6393,120,326.6475,193500,108.382,15370,12972.3023,10205642,2035.2555,1022189,7110.9953,5851754,1330.9175,469391,1708.4224,4931,613.9983,500,5720.3621,3131240,2153.934,698896
1.7074,1458,0.6493,462,1.1511,885,0.776,13,0.561,249,0.2692,5,1.5593,1067,0.5465,360,459.8281,343268,132.3843,27711,289.6503,127321,115.3932,56636,105.6674,1829,43.7604,13660,354.4323,250749,115.7075,37176,13849.0522,11333290,2083.7411,1151490,7440.5593,5176312,1415.086,706826,1708.9232,198700,614.4995,108931,6087.5961,4074361,2177.3773,366459
1.7243,1354,0.656,331,1.1762,711,0.782,53,0.5675,187,0.2701,5,1.57,1341,0.547,79,475.2144,356954,136.6254,26379,293.0391,154565,115.5151,29522,106.877,3240,44.2445,121,394.6502,305700,115.829,56434,14645.6422,12381454,2084.2435,1302088,7586.4415,6492623,1457.7535,40662,1792.0893,29906,616.5034,501,6630.6815,4840819,2177.879,859911
1.7312,347,0.6621,236,1.2135,791,0.807,205,0.5731,303,0.275,166,1.6155,1367,0.5491,141,504.9805,341051,148.1214,37509,297.9095,150261,122.4023,36287,106.9981,1776,44.3651,363,394.7722,240836,115.9511,59280,15314.4775,13206893,2311.8055,1304355,7586.9435,6076685,1458.255,263527,1792.5905,6814,617.0045,1503,7047.5145,5040719,2178.3811,1170533
1.8193,1479,0.6645,138,1.29,911,0.8144,85,0.5791,271,0.2761,7,1.6373,1107,0.5523,243,505.1021,386905,150.7744,49570,300.6631,159647,123.7493,8418,107.6033,4095,44.8495,121,405.616,309287,116.0734,85941,15912.6715,13899737,2312.307,276552,8150.9781,6891715,1600.3373,676186,1826.1574,64822,619.0083,501,7292.0032,5278930,2419.302,310196
1.9882,1610,0.671,557,1.3061,966,0.8194,48,0.5854,243,0.2765,18,1.679,1412,0.5554,373,506.6762,353300,150.8961,90849,317.0474,154722,123.8713,64245,107.724,1776,44.9702,363,440.8284,351778,117.2162,57788,15913.1732,13075689,2369.8395,432910,8337.852,6073369,1600.8392,844352,1826.658,6589,619.5092,1502,7853.1244,5527529,2452.9304,304170
1.9953,1579,0.6961,20,1.3132,887,0.8215,208,0.5913,300,0.2813,6,1.709,1442,0.5625,128,508.4924,388343,167.1162,18631,343.6202,209645,123.9934,75068,114.0161,10439,48.1633,3304,453.0955,376403,117.3384,8837,16627.6001,14503483,2443.0694,1106208,8341.4483,6485686,1601.3413,760396,1873.752,112009,677.2005,501,8310.0373,5405103,2453.432,763748
2.11,1672,0.7034,415,1.353,980,0.8274,456,0.5974,333,0.282,18,1.7182,1417,0.5691,315,529.0592,425556,187.5665,38960,352.2125,173551,124.1153,63312,114.1374,1777,48.2843,498,453.2172,290736,118.6583,40409,17346.5363,15561550,2559.6915,600674,8932.1273,7752638,1601.8431,845295,1874.2533,6590,677.7015,172183,8760.9383,6496764,2703.9332,117467
2.2884,1873,0.7301,34,1.431,667,0.9035,59,0.6092,458,0.2871,18,1.7495,1562,0.5781,28,573.8294,426202,192.7613,61258,352.4551,219468,135.0525,19843,120.3081,1909,48.7685,498,498.1093,423803,118.7805,59921,18099.0395,17091124,2560.1931,949589,9551.8641,6029220,1602.3454,467938,2007.5195,245766,679.7054,501,9096.1084,6532740,2704.435,1194254
2.3955,2032,0.7364,54,1.438,1013,0.9104,628,0.6153,27,0.2881,6,1.7815,1253,0.5915,20,599.7233,84045,222.4064,36864,369.0332,236048,169.117,118717,120.4291,2273,48.8895,498,498.2315,393792,119.7591,42842,19451.2341,18572448,2789.2584,2046584,9552.3664,8230934,1791.335,783284,2008.02,6813,680.2061,1503,9780.976,7013914,2704.9375,526057
2.4023,1714,0.7665,132,1.4623,1000,0.9202,119,0.699,315,0.294,18,1.8825,1563,0.603,176,603.4754,455925,222.5283,90049,375.3501,202533,169.6085,104934,122.8493,1910,49.3734,498,514.5671,396149,133.7854,13541,19633.0985,18625064,2789.7601,812050,9554.8723,5335916,1791.8371,657727,2091.6872,7360,682.2105,501,10082.579,8571774,3447.4202,1291781
2.6365,2303,0.7735,25,1.5304,1191,0.9273,90,0.7053,362,0.2994,6,1.894,1436,0.6102,21,618.4512,485525,222.6504,164900,381.6184,221892,169.7305,61375,122.9705,4714,49.4941,497,516.8173,342135,137.0635,28196,19843.5195,17528481,2894.4685,857208,9765.7004,8255302,1792.339,375749,2092.1882,79144,682.7112,1503,10330.5753,8034776,3447.922,1105936
2.9122,2646,0.8044,575,1.5914,1327,1.017,692,0.7114,332,0.2994,40,1.9272,314,0.6231,158,625.8591,522354,251.9303,53457,406.1825,278522,183.089,108876,124.5431,1909,50.4153,5629,516.9393,438719,137.1852,17062,20963.2553,18523354,2894.9704,104209,9860.9845,7596416,1808.4533,42168,2113.731,7301,779.5885,23150,10930.7744,8873364,3941.4085,2344500
3.038,2576,0.8115,163,1.84,1612,1.0242,252,0.7174,372,0.3005,6,1.9765,1481,0.6493,288,625.9811,485521,252.0522,79565,422.8024,334666,190.904,25771,124.6642,6299,50.536,505,518.44,458514,137.5491,609,22138.0973,19805022,3002.074,1288058,10274.2153,7758308,1808.9555,797837,2114.2324,101173,780.0892,2065,11213.8403,9868629,3941.9101,2032448
3.1154,2779,0.84,27,1.8891,417,1.0243,339,0.7232,210,0.306,17,2.1625,1743,0.6562,99,626.1031,537253,252.1744,67374,439.9423,273832,191.0264,111402,128.8993,1969,51.0201,504,578.8922,437423,143.2372,3049,22862.5435,20330492,3157.4933,261522,10448.6544,8938252,1809.457,267112,2148.8014,7791,782.0932,2066,12086.0821,9821908,4492.009,2981824
3.1222,2207,0.8643,34,1.9394,1373,1.0314,800,0.7232,300,0.3113,24,2.2423,1913,0.6821,86,675.953,543022,287.1411,19939,451.6014,329749,199.1253,72834,129.0203,10751,51.1413,505,579.0145,445849,143.3595,51880,23640.5962,21347141,3193.0654,692981,10562.8831,8071407,1969.775,836165,2149.302,136300,782.5945,2066,12550.009,10394973,4492.5112,1876987
3.566,3377,0.8703,547,1.983,1595,1.043,367,0.7291,346,0.3172,121,2.3211,1936,0.695,78,676.0754,542512,287.2632,220632,463.1752,325063,207.3621,90105,135.4332,2415,51.6253,505,601.5214,497780,143.7833,61414,24658.1271,15233438,3214.5261,504509,10850.3652,9471318,1970.2774,458252,2181.3663,7301,784.5984,2066,12558.5273,10294085,4493.0132,2480588
3.6685,3359,0.8712,227,2.0071,1851,1.079,224,0.7351,470,0.323,25,2.3791,1963,0.696,61,713.2213,546823,287.3855,219232,487.9812,337634,242.6921,26062,135.5542,2293,51.7461,504,606.166,443607,153.5244,79451,25037.3844,22773048,3519.2152,622240,11016.197,8500124,2160.4552,1152936,2181.8671,169445,785.0993,2065,12969.8494,10154094,5006.5392,3998525
3.8004,571,0.8772,163,2.0793,224,1.1851,935,0.7353,339,0.3244,6,2.3982,2013,0.7033,135,713.3433,653925,310.8574,263997,500.9294,396838,242.8143,119807,136.038,2915,52.0353,7208,606.288,442152,161.8583,87355,25761.83,23246597,3519.7171,2200396,11103.9625,10087359,2160.9573,932027,2216.9373,7360,793.4322,36694,13363.1353,11098784,5007.0412,913096
3.8715,3559,0.9102,14,2.1524,1773,1.1923,590,0.7415,438,0.3301,95,2.4104,2027,0.7101,330,713.4654,102226,340.9864,103782,514.9661,396654,252.374,201491,136.1594,2428,52.156,497,643.872,553672,166.169,78170,26060.9281,23501999,3525.1181,1521927,11104.4645,8961634,2161.4591,1153880,2217.4384,204644,793.9334,2056,13807.5232,10974535,5007.5431,2685687
3.8785,3397,0.9163,26,2.159,1762,1.199,255,0.7471,409,0.3303,47,2.4185,2041,0.7141,172,713.5872,565944,341.1084,296379,548.4843,272853,254.5434,44787,139.426,6332,52.6405,498,683.6825,607595,166.2912,92219,26510.3264,23691530,3525.6202,975838,11496.2471,9734678,2292.221,423183,2250.504,7300,794.3585,37860,14228.865,8490120,5655.8381,4780695
4.1484,3798,0.9761,40,2.1721,1710,1.294,824,0.7532,320,0.3364,135,2.5442,2146,0.7212,309,757.3861,639192,341.2304,51507,570.5075,452185,269.3621,166230,139.5473,2307,52.7615,498,683.8504,565433,166.413,92275,26704.7155,23938099,3526.1224,1585561,11818.2973,9779675,2369.5732,748614,2251.0054,238219,794.8593,2217,14516.9412,11750033,5656.34,1723717
4.155,3761,0.9833,54,2.281,1855,1.2983,846,0.7534,290,0.3365,30,2.6344,2179,0.7345,34,790.2985,683116,371.9622,150966,572.4441,406802,280.374,45691,142.9355,9966,53.2453,497,683.9724,518608,166.5352,65180,27758.3195,25996426,3722.1201,930354,11938.5385,10270652,2370.0753,398797,2305.6141,41675,795.9375,2056,15289.4842,9348673,5656.8425,3524190
4.5504,4247,1.0624,915,2.3374,2030,1.3001,1147,0.7591,275,0.3423,51,2.7154,2105,0.7474,68,836.641,762466,372.084,64573,614.469,538070,287.9391,177403,143.0561,2401,53.3661,498,691.5962,184227,170.707,27472,29037.8695,24520031,3722.622,728454,11980.2114,9376980,2510.855,538572,2306.115,9547,796.438,2055,15659.223,12892339,5657.3441,3655176
4.605,3794,1.0691,379,2.3662,1975,1.3055,313,0.7592,417,0.3472,26,3.0664,2608,0.8242,197,850.4372,810702,402.0911,308871,635.4861,531883,290.8502,220047,147.1705,3421,55.6653,10868,710.4734,606766,187.9533,127111,29038.3713,27025356,4047.6901,525357,11980.7134,9716069,2511.3575,1266395,2308.62,44401,796.8631,2218,16130.6655,13310395,6208.9463,5452273
4.796,4446,1.0765,925,2.5295,1032,1.3421,343,0.7655,384,0.3535,26,3.1,2676,0.8312,127,890.247,727942,402.213,283829,636.8182,480301,290.9722,156281,147.2915,29024,55.7861,498,724.5813,650265,188.075,21542,29759.3095,27997263,4096.7592,1440924,12436.6223,10423427,2669.171,1473438,2309.1215,9262,797.3644,2218,16493.3905,13600481,6209.448,5201458
4.8034,4454,1.194,533,2.6132,2153,1.4632,171,0.771,370,0.3603,5,3.2701,2931,0.8564,132,946.0251,793205,402.335,120614,657.3893,533699,291.094,52354,147.4124,14395,56.2704,498,736.3681,632899,200.4181,87678,30433.1542,28168853,4097.2612,2022357,12437.1244,8756665,2669.6732,650039,2341.185,77031,798.442,2055,16786.977,2205081,6702.934,4118351
4.9341,1284,1.2005,778,2.6371,2182,1.5033,979,0.7834,340,0.3661,23,3.3554,321,0.8633,191,1022.7393,872872,433.6722,129205,669.127,506730,300.6454,256642,147.5333,12931,56.3701,11593,751.3235,688688,200.5403,62512,31139.5643,28372979,4097.7635,2987500,12584.8293,10571455,2734.6011,778218,2341.6864,9262,798.943,2055,17151.7061,14887571,6703.4364,3207365
4.9412,4689,1.2073,257,2.6683,2236,1.5102,109,0.8492,384,0.377,61,3.4761,3108,0.8635,337,1114.0943,981142,433.7942,74632,708.1243,560495,316.2535,15245,151.2842,2460,56.3912,498,858.4092,754724,200.6625,83545,31140.0663,29629238,4141.4575,417834,12666.9942,10381929,2735.103,1680395,2354.7125,90370,799.368,2217,17549.0002,15033322,7523.5744,3756274
5.0893,4629,1.314,1160,2.7534,657,1.5172,1293,0.8495,417,0.3835,26,3.584,3120,0.9302,276,1152.5722,1016348,472.6341,223231,725.0651,621499,317.591,107566,151.4054,3557,56.4911,492,858.5312,736880,212.2115,78367,31196.179,28429590,4191.9792,625470,13151.5513,10634475,2735.6054,1390144,2355.213,9548,799.8695,2218,17842.5871,16080767,7524.0761,4767362
5.0961,4880,1.3215,537,2.932,2319,1.6023,475,0.8555,429,0.4015,39,3.6691,3408,0.9774,363,1201.0935,1109137,472.7562,63259,747.8695,570813,317.713,232357,152.1311,2431,56.875,497,881.6434,789055,212.3335,141962,31558.9044,30248265,4273.7221,549094,13152.4641,11139443,2960.0542,1398611,2466.9363,203033,808.9631,52255,18353.1075,16808669,7524.5782,5195520
5.1272,4938,1.3281,407,3.1703,2742,1.6351,312,0.8555,432,0.4071,50,3.8673,3639,0.99,800,1249.977,1175808,503.9734,64952,760.3985,661798,347.8413,115965,152.2523,4625,56.9753,491,936.4573,803283,228.3065,84828,32243.2714,29673321,4518.2114,2021034,13428.5164,11570062,3259.3514,1749561,2467.4373,9262,809.4641,2055,18854.6092,16338954,8056.1402,5809961
5.3143,4919,1.4885,1180,3.2603,2797,1.7374,1132,0.8614,474,0.419,5,3.9173,159,1.075,333,1250.0992,1175962,504.0953,437878,765.2392,588164,347.9635,67183,155.8824,2584,56.9962,498,982.3175,798459,231.3971,41181,33267.8122,30752558,4575.7462,383268,13735.6305,10968222,3643.4151,2051074,2565.633,10112,811.4681,2056,19178.7575,16411699,8056.6421,1526720
5.4354,4984,1.4943,424,3.3712,3046,1.7761,237,0.8673,405,0.4255,18,4.267,3791,1.0875,238,1328.1433,1239236,525.511,180369,786.294,712125,354.1261,58096,156.0033,8317,57.096,491,1024.3053,891190,231.5195,162365,33620.0163,30778130,4750.5642,557584,14065.874,13309257,3643.917,2385242,2566.134,50772,811.9695,2056,19620.1391,17858389,8057.1444,1566378
5.5765,5176,1.5901,1359,3.3713,2983,1.8573,1379,0.8673,467,0.437,76,4.3632,3879,1.0941,242,1328.2653,1272636,525.6335,167739,816.6664,742489,371.489,64471,160.4802,2432,57.5805,492,1067.6242,919824,257.5353,212762,34491.2541,31954909,4751.0663,3060812,14371.4851,11772749,4014.6562,2654076,2599.2005,10210,813.9731,2055,19779.4583,17264131,8486.5024,5673288
5.7504,5297,1.7103,1000,3.3903,2886,1.8641,560,0.8791,457,0.4435,251,4.5334,4121,1.1561,822,1354.0395,1217331,564.4733,474256,840.6252,781046,380.1423,79012,160.6011,12799,57.7013,492,1101.7475,951996,257.657,62880,35258.285,33245109,5132.3263,1960450,15149.4534,12634072,4015.1583,2526411,2599.7011,84001,814.4742,2055,20275.9501,17960611,8487.0045,5308423
5.9181,5532,1.7175,104,3.5345,3185,1.947,1378,0.885,500,0.4495,299,4.8051,4420,1.2074,432,1439.8261,1328745,589.7625,154858,851.5661,679979,382.568,205239,164.3523,2432,62.6835,704,1154.9884,1007153,281.6683,170861,35820.9082,33556569,5393.9604,2139777,15725.6872,12368952,4213.0545,2451992,2603.7092,10149,879.1031,122321,20571.04,17804152,9171.8721,1847659
5.9253,5695,1.7242,615,3.6554,3268,1.9533,1719,0.8851,423,0.4555,56,4.8241,4475,1.2211,379,1439.9483,1364553,589.8845,114929,851.6883,673290,382.6902,26084,164.4732,16704,62.8044,3264,1185.36,1047942,297.346,159801,36103.9745,34090947,5689.4385,4241608,15726.1893,13210283,4215.0594,321781,2604.2104,88961,879.6043,2343,21050.9992,18786729,9172.374,8164950
6.026,5593,1.7301,1078,4.067,3277,1.9631,1570,0.8914,494,0.462,5,5.0285,4721,1.228,510,1474.3115,1385364,615.414,136949,855.9793,781654,382.8122,264576,166.1672,3641,63.2884,763,1238.6012,1113718,297.4683,87929,36192.1515,34162069,5689.94,3286067,16289.2294,14024910,4337.501,3123600,2629.2605,10149,881.6082,2343,21232.362,18465638,9648.8263,8338874
6.032,5626,1.878,363,4.338,4103,2.092,1860,0.8915,416,0.4685,354,5.222,401,1.2772,308,1474.4334,1308956,615.5364,553358,856.101,30481,395.085,151469,166.2885,2910,63.4091,3932,1333.8301,1215351,297.59,87928,36690.1462,35179835,6025.7221,2079465,16583.9001,14181100,4338.0035,2133277,2629.7615,114563,882.1092,2344,21607.111,18704181,9807.6443,9195902
6.0873,450,1.8854,1615,4.407,972,2.163,1071,0.897,533,0.4733,49,5.4224,5077,1.2843,555,1522.7112,1419193,659.095,128600,863.4832,726536,408.9391,28433,169.3131,6896,63.8934,642,1368.4373,1220619,325.8345,149433,37480.2245,35575610,6356.2691,1478025,16584.4021,3275262,4810.2441,3023399,2633.7691,9897,884.1132,2343,22028.954,19513293,10306.1403,7497246
6.1902,4575,1.8924,641,4.5013,4253,2.2342,1763,0.903,559,0.4745,328,5.507,5050,1.3163,811,1545.0972,1441574,659.2173,614463,931.307,783523,411.4885,272343,169.4344,2993,64.0145,1005,1398.9302,1265757,338.6105,245177,38276.3142,36012113,6624.4185,4590089,16769.1885,12052238,4810.7465,808033,2634.2702,118830,884.6142,2343,22460.8171,19885925,10306.642,497494
6.4055,6051,2.0105,1553,4.5633,4290,2.2653,386,0.9151,451,0.4792,31,5.5673,5074,1.3235,746,1637.661,1563485,706.0432,461221,935.9061,817351,424.5494,43922,173.9111,11571,64.4984,642,1435.1105,1322585,338.732,101605,39356.4653,37845994,6860.2755,2998806,17314.3604,15301193,5084.4112,3184117,,,1025.3951,2625,22577.0501,20493656,10694.9181,885268
6.6321,6197,2.0175,277,4.5814,122,2.2714,151,0.9272,308,0.4865,262,5.736,5284,1.3312,492,1655.5701,1596147,706.1655,661379,952.1214,819079,437.0183,206221,174.0322,2909,64.619,883,1461.6101,1312517,369.1532,276446,39955.1602,38812590,6860.7775,4901833,17418.0682,15364857,5410.6451,1278920,,,1025.896,17683,23465.8251,21452854,10695.4205,8434018
6.7034,6431,2.1535,1964,4.5883,4391,2.2785,1578,0.9451,515,0.4921,309,5.815,5396,1.4111,1007,1694.7752,129153,717.0541,675179,957.9854,810252,437.1405,346494,174.5164,12060,65.1033,2518,1500.0892,1337540,381.2041,292400,40562.8734,39303438,7258.1841,5125382,17467.5835,15454030,5710.541,3280395,,,1027.3994,4086,24072.0361,22294512,10695.9224,7930399
6.7101,353,2.1605,375,4.7692,4308,2.3912,114,0.9514,527,0.4983,293,5.8401,5545,1.4724,170,1703.9722,1628218,717.1763,347119,1013.162,850692,453.8924,256350,174.6373,2910,65.224,2761,1528.888,1364645,381.3263,38650,40931.61,39672240,7606.2641,6207128,17776.701,15900115,5711.0432,4212976,,,1027.9,20147,24382.1562,22705453,11130.7912,2532793
,,2.2503,2138,,,2.398,212,,,0.5102,177,,,1.4834,845,,,738.7133,21295,,,476.464,328778,,,65.7082,704,,,381.4484,248662,,,7606.7663,6517900,,,5816.2543,1033716,,,1029.4034,4129,,,11131.2934,434872
,,2.257,513,,,2.4051,2021,,,0.5162,190,,,1.5225,390,,,761.5821,43920,,,476.5864,281714,,,65.8294,2761,,,389.0722,222051,,,8175.0155,2107285,,,5935.6913,2221642,,,1029.9045,5131,,,11384.8,686872
,,2.352,131,,,2.4824,200,,,0.5452,70,,,1.539,524,,,761.7044,162109,,,476.7085,316213,,,66.3132,3578,,,417.2663,253828,,,8258.5664,6497936,,,6385.0084,736928,,,1031.4074,5588,,,11385.3025,5681196
,,2.3591,941,,,2.5831,2468,,,0.551,82,,,1.5454,549,,,787.9605,26015,,,482.0864,32510,,,66.434,6991,,,417.3884,27953,,,8259.068,6866099,,,6490.598,3644309,,,1031.9082,6591,,,11872.7763,1096482
,,2.3652,1308,,,2.589,2135,,,0.5525,162,,,1.547,907,,,807.1991,316625,,,497.518,433621,,,66.9181,673,,,421.7451,169854,,,8925.0132,2572861,,,6491.1004,1009181,,,1033.4115,5632,,,12274.5794,1488246
,,2.46,473,,,2.745,2090,,,0.5573,147,,,1.5641,1052,,,807.3211,298466,,,497.6402,163299,,,67.039,3819,,,435.7045,81195,,,9013.0725,7698915,,,6858.9552,1344583,,,1033.9123,6634,,,12275.0815,11237952
,,2.4673,97,,,2.7472,2355,,,0.558,173,,,1.5714,257,,,810.1052,47915,,,509.9171,259639,,,67.5232,673,,,442.5585,53001,,,9013.5743,8053063,,,7089.7942,6096804,,,1035.4155,6090,,,12275.583,3859806
,,2.5101,119,,,2.7525,2038,,,0.5633,124,,,1.6623,1433,,,859.3503,78004,,,515.0002,274675,,,67.6441,916,,,442.68,397962,,,9667.9974,1578589,,,7268.7745,5804283,,,1035.9161,8094,,,12636.304,9738923
,,2.5625,27,,,2.8172,263,,,0.5643,160,,,1.7053,1050,,,887.1803,62516,,,546.1602,86946,,,69.2175,674,,,442.8024,78866,,,9789.1211,8264532,,,7836.7854,5321920,,,1057.4593,2657,,,12636.8061,9799500
,,2.569,40,,,2.8194,2466,,,0.5701,137,,,1.7962,1500,,,922.633,819159,,,546.282,210443,,,69.3382,9821,,,459.0585,48847,,,9789.6233,8782078,,,7837.2875,3083321,,,1057.9603,50344,,,12637.3084,11753734
,,2.6812,2153,,,2.8241,461,,,0.5941,5,,,1.8261,1639,,,976.4782,897426,,,567.3942,368332,,,69.8223,674,,,469.3021,299641,,,10546.6331,9288197,,,7837.789,3412350,,,1059.9645,2657,,,12933.9012,551108
,,2.79,2271,,,2.8504,266,,,0.5994,290,,,1.8335,1225,,,1008.0593,866517,,,577.6202,365623,,,69.9435,916,,,469.4241,374296,,,10547.1353,9790581,,,7850.816,6146751,,,1060.4653,3659,,,13239.5124,2048872
,,2.7974,1023,,,2.9193,85,,,0.6004,294,,,1.9365,1711,,,1043.9961,477806,,,577.7422,326680,,,70.4272,674,,,497.1345,83940,,,10712.9674,9454387,,,7852.3201,306218,,,1062.4693,2657,,,13240.014,11478803
,,2.9105,2535,,,3.0195,137,,,0.6052,128,,,1.9651,1084,,,1104.4961,759131,,,613.194,568243,,,70.5483,916,,,509.2744,197676,,,10968.5841,2743659,,,7948.2084,5935557,,,1062.9702,3659,,,13240.516,2157300
,,2.9173,225,,,3.0332,1938,,,0.6114,50,,,2.0274,1871,,,1138.376,896931,,,623.5391,406036,,,74.1782,674,,,522.061,120821,,,11030.6023,10279521,,,8646.025,1828126,,,1138.1202,2626,,,13241.0185,8190157
,,3.0065,1988,,,3.0404,2430,,,0.6172,50,,,2.0522,110,,,1180.1215,1074891,,,637.1521,61064,,,74.299,14824,,,522.1832,445242,,,11305.6481,273542,,,8747.1021,6985859,,,1138.6215,131136,,,14021.5775,11528870
,,3.246,2743,,,3.1605,891,,,0.6352,135,,,2.091,820,,,1180.2431,797449,,,637.2744,509707,,,74.7831,674,,,531.176,150730,,,11514.6752,1457839,,,8747.6044,2214557,,,1140.6255,2626,,,14022.079,11255700
,,3.2533,2872,,,3.1662,2882,,,0.6415,135,,,2.131,67,,,1235.7813,1128424,,,665.224,441991,,,74.9045,916,,,538.0354,158319,,,11749.5345,10490878,,,9086.4053,1476553,,,1141.1263,3627,,,14022.5812,11110982
,,3.3662,2516,,,3.2491,239,,,0.7025,6,,,2.2392,169,,,1278.4942,914707,,,702.4925,668641,,,75.3884,674,,,573.0055,257402,,,11852.2404,819633,,,9205.5174,4355789,,,1143.1304,2626,,,14435.9074,11829425
,,3.3733,2923,,,3.2545,2795,,,0.708,161,,,2.2653,977,,,1319.8765,1127105,,,702.6142,133908,,,75.5094,916,,,573.9742,448474,,,12198.43,344687,,,9206.019,1242115,,,1143.6314,3628,,,14805.1451,13938604
,,3.3792,918,,,3.256,1261,,,0.7324,6,,,2.3243,73,,,1359.3225,793313,,,712.4755,173387,,,75.9931,1758,,,585.8332,461785,,,12410.9651,3658115,,,9651.5341,4771685,,,1304.9532,46048,,,14805.6471,11839127
,,3.4985,2456,,,3.2632,2164,,,0.7382,17,,,2.3612,14,,,1402.8822,1340277,,,722.336,265511,,,76.1142,1270,,,600.1475,368691,,,12612.256,758010,,,9907.045,7643058,,,1305.4545,4383,,,14946.93,12576065
,,3.5053,3043,,,3.3574,90,,,0.882,272,,,2.452,691,,,1445.4742,212301,,,722.4583,19603,,,76.5981,1271,,,607.0092,574560,,,12612.7581,1350586,,,10142.3873,1385400,,,1307.4585,4383,,,15518.5722,3908594
,,3.6241,2668,,,3.3642,2841,,,0.8882,453,,,2.555,2252,,,1481.2901,1441351,,,729.7194,26620,,,76.7193,1270,,,607.1312,203507,,,12809.2611,11801563,,,10142.8891,1992958,,,1307.9591,4382,,,15519.074,370240
,,3.6311,3171,,,3.4523,3300,,,0.8942,443,,,2.7124,2138,,,1481.4125,1421964,,,744.7211,14516,,,77.2033,1271,,,613.9085,510422,,,13143.4292,303205,,,10868.9661,8440829,,,1309.9634,4383,,,15519.5763,12005783
,,3.6373,3085,,,3.5491,197,,,0.9,466,,,2.8561,2296,,,1503.9172,22263,,,744.8433,14761,,,77.3244,1028,,,614.03,6657,,,13223.9773,1367620,,,10999.2273,9122203,,,1310.4644,4383,,,15912.8625,11651068
,,3.7341,3349,,,3.5494,221,,,0.9065,376,,,2.8751,2364,,,1520.8584,38961,,,745.3881,618476,,,77.8082,3669,,,629.1563,46157,,,13224.4793,469438,,,11064.227,3923368,,,1337.5182,78679,,,16301.1383,1607720
,,3.8102,2477,,,3.5561,353,,,0.9122,375,,,2.996,1210,,,1548.8084,27587,,,766.5644,641416,,,77.9295,1352,,,629.2781,227777,,,13224.9812,11683309,,,11064.7294,2789219,,,1338.019,4382,,,16301.6404,899301
,,3.8172,1440,,,3.7115,3421,,,0.9182,411,,,3.0872,1546,,,1580.2685,58925,,,780.7814,624862,,,78.4132,1351,,,630.973,565078,,,13260.0525,602398,,,11186.6023,307224,,,1340.0233,4383,,,16302.1423,3703611
,,3.9485,3657,,,3.718,790,,,0.9241,687,,,3.249,524,,,1580.3901,1372248,,,808.5523,645608,,,78.5343,1351,,,631.3371,9272,,,13625.8932,1475379,,,11633.9961,1135262,,,1340.524,4382,,,16451.4412,3813634
,,3.9551,534,,,3.7312,229,,,0.9304,518,,,3.3895,697,,,1635.2024,550123,,,839.9485,307421,,,79.0182,1352,,,647.0681,55410,,,13894.8163,903997,,,11652.9021,5375080,,,1342.5281,4382,,,16794.6272,343188
,,4.0552,3536,,,3.8072,3456,,,0.9365,603,,,3.5115,3061,,,1656.1363,937787,,,858.4054,152496,,,79.139,1109,,,666.3085,58692,,,13895.3184,1003895,,,12378.3501,9334774,,,1343.0295,4383,,,16795.1294,10164416
,,4.0622,1653,,,3.8141,210,,,0.942,634,,,3.5643,2799,,,1734.3012,1354806,,,874.0704,718217,,,81.317,7128,,,676.9832,588301,,,14242.6253,5006406,,,12378.8525,11261630,,,1468.2795,208973,,,16795.6315,984977
,,4.0695,2223,,,3.9331,6,,,0.9483,682,,,3.7095,3440,,,1768.3025,1156192,,,874.1923,369199,,,81.4385,1151,,,679.1365,477529,,,14627.779,1383581,,,12382.992,772153,,,1468.7801,4156,,,17293.6264,13864684
,,4.2122,3163,,,3.9405,3829,,,0.9543,588,,,3.7344,1138,,,1806.0544,1655465,,,901.1192,779926,,,81.922,1150,,,679.2584,12587,,,14773.6863,5889691,,,12545.317,1606705,,,1470.784,4156,,,17294.1285,841184
,,4.2192,1728,,,3.9465,3445,,,0.9602,588,,,3.8241,1306,,,1862.3191,678030,,,938.6845,688610,,,82.0434,1151,,,708.8072,264339,,,15175.8735,3528864,,,12990.0713,10757387,,,1471.2855,4157,,,18096.7315,12879167
,,4.3201,3613,,,4.0293,3472,,,0.9663,657,,,3.8672,3446,,,1891.7221,1788196,,,971.3003,869861,,,82.5275,1151,,,725.7231,94388,,,15690.5171,5380175,,,12990.5732,3919919,,,1473.289,4156,,,18097.2334,3448108
,,4.326,3602,,,4.0362,85,,,0.9721,780,,,3.952,2180,,,1926.9333,1836595,,,977.5254,681209,,,82.6484,1151,,,734.5813,417055,,,16036.0903,5025852,,,13903.8954,12393381,,,1473.7902,4157,,,18097.7354,12478282
,,4.4163,4015,,,4.1511,185,,,0.977,491,,,4.0181,2333,,,1927.0551,1785029,,,977.6474,856833,,,83.6165,9481,,,735.5254,57583,,,16286.2072,3491407,,,13904.3975,5629332,,,1605.052,5066,,,18972.9831,9910113
,,4.423,2894,,,4.2393,71,,,0.9784,749,,,4.0734,1229,,,1995.903,1921771,,,977.7694,859471,,,83.7375,1063,,,741.455,74661,,,16629.274,6187960,,,14694.4735,13435636,,,1605.5533,95423,,,18973.4852,7379031
,,4.4945,612,,,4.3414,138,,,0.9833,588,,,4.1762,3926,,,1996.0253,1730642,,,1020.4274,921794,,,84.2214,1063,,,741.5772,109999,,,16793.2205,15534664,,,14694.9754,13185239,,,1607.557,5065,,,18973.9873,3357605
,,4.5783,3076,,,4.3482,587,,,0.9844,714,,,4.3213,1887,,,2073.7062,1940783,,,1027.861,313965,,,84.3423,1063,,,749.3444,52526,,,17145.3042,9284831,,,15374.8315,13987987,,,1608.0583,6068,,,19499.0365,16538406
,,4.5855,4276,,,4.3911,127,,,0.9895,618,,,4.4233,1467,,,2073.8283,2000472,,,1027.9833,928372,,,84.8263,1063,,,758.2763,590054,,,17880.3912,9263720,,,16089.257,12840082,,,1610.0622,5065,,,19499.5385,16549930
,,4.5912,3798,,,4.5331,4219,,,0.9905,777,,,4.4902,4104,,,2168.5705,2090065,,,1048.1891,973852,,,84.9474,1063,,,770.3993,495814,,,18208.927,15441937,,,16089.7591,13281888,,,1610.5635,6068,,,20226.9911,12547883
,,4.6863,3048,,,4.54,3970,,,0.9953,643,,,4.623,545,,,2222.1733,2145177,,,1085.4571,978729,,,88.5773,14408,,,781.5092,81642,,,18307.2442,16797716,,,17001.5784,16244576,,,1626.0943,5065,,,20227.4932,4198113
,,4.7001,355,,,4.546,4095,,,0.9962,809,,,4.6471,3668,,,2257.9895,2165715,,,1085.5791,942758,,,88.6984,1110,,,781.6311,235414,,,18538.5851,11447052,,,17002.0801,3577007,,,1626.595,116507,,,20603.2444,18018805
,,4.824,4075,,,4.6651,1606,,,1.001,695,,,4.8161,4110,,,2303.9695,2156341,,,1097.9893,184565,,,89.1821,1109,,,804.0171,210895,,,19059.7472,12919523,,,17582.2374,17007947,,,1628.5992,5066,,,20603.7463,11746178
,,4.8302,654,,,4.7193,1403,,,1.0025,849,,,4.823,4408,,,2340.0275,2035431,,,1111.2305,1022309,,,89.3033,1110,,,805.6114,569518,,,19295.0951,4049903,,,17582.739,15850118,,,1629.1,6067,,,20604.2483,11013717
,,4.9391,4609,,,4.7262,338,,,1.0071,457,,,4.9852,4364,,,2383.95,2059268,,,1130.1764,1043642,,,89.7875,1110,,,828.7234,227127,,,19938.5023,11731147,,,18050.171,466430,,,1631.1044,5066,,,20957.4545,18033923
,,4.9462,4271,,,4.8391,841,,,1.008,266,,,5.1474,4480,,,2425.3325,2232289,,,1137.608,1049621,,,89.9081,1110,,,835.599,774635,,,20344.69,13958564,,,18507.5845,1485069,,,1631.6053,6068,,,20957.956,18694053
,,5.0014,3827,,,4.8464,4436,,,1.013,551,,,5.2345,4506,,,2457.0342,2280825,,,1137.7302,147516,,,91.9652,1249,,,844.4334,193086,,,20682.9892,18921925,,,18508.086,17434952,,,1656.1545,5066,,,21731.0012,20118394
,,5.034,6,,,4.9281,414,,,1.019,599,,,5.301,1100,,,2486.3172,2307648,,,1163.936,29984,,,92.0861,3199,,,856.917,658574,,,20920.3392,16191934,,,19157.3813,18015563,,,1656.6554,146628,,,21731.5033,17442169
,,5.0405,3708,,,4.9353,127,,,1.025,628,,,5.4111,5032,,,2545.3643,2346038,,,1178.1433,1074512,,,92.5704,1250,,,880.613,258670,,,21126.8761,15180127,,,19157.8834,1627855,,,1658.6592,5065,,,22269.077,20256428
,,5.0471,4054,,,5.008,332,,,1.0311,712,,,5.5555,973,,,2594.6113,2478389,,,1178.2652,68070,,,92.6913,1492,,,885.0914,728253,,,21551.5991,16890676,,,20101.766,16399085,,,1659.1601,6067,,,22745.0281,2662731
,,5.1001,3739,,,5.1033,1841,,,1.0373,743,,,5.6823,271,,,2620.7474,2512974,,,1212.4581,68384,,,93.1755,1250,,,889.9513,207106,,,21991.1023,20232585,,,20478.0175,2021686,,,1661.1644,5065,,,23351.7415,1928831
,,5.1142,61,,,5.11,4344,,,1.0435,776,,,5.833,4604,,,2620.8693,2523875,,,1229.3265,1110377,,,93.2963,1492,,,917.1573,522195,,,22245.9854,20987594,,,21035.129,18250806,,,1661.6651,6067,,,23352.2435,21195242
,,5.1634,97,,,5.2533,4822,,,1.049,814,,,5.9114,4533,,,2693.5891,2577873,,,1229.4484,58834,,,93.9014,1340,,,918.2661,137531,,,22825.2682,18702420,,,21035.6313,15875566,,,1682.2064,5032,,,23464.9692,21319474
,,5.2591,821,,,5.2594,1142,,,1.0553,341,,,5.9535,4713,,,2724.9285,2507419,,,1275.0165,395638,,,94.0224,5242,,,943.6774,793790,,,23139.2681,16760510,,,21729.5153,1757158,,,1682.707,172697,,,24186.4104,2164566
,,5.4544,5125,,,5.3555,2395,,,1.1213,434,,,6.0693,5657,,,2725.0493,2566379,,,1277.2424,1107715,,,94.5065,1340,,,957.8141,810367,,,23502.621,17895905,,,21730.0175,19466227,,,1684.7115,5032,,,24186.912,9283776
,,5.4614,4900,,,5.3744,4743,,,1.1223,523,,,6.0761,5692,,,2815.5573,283318,,,1277.3643,589808,,,94.6272,1582,,,957.9364,883916,,,23821.6303,20625283,,,22484.5225,1461568,,,1685.2121,6033,,,24187.414,12766232
,,5.544,1082,,,5.4293,5154,,,1.127,332,,,6.2202,5478,,,2858.7543,2768900,,,1277.4862,1173000,,,95.1115,1340,,,962.4335,814912,,,24200.5151,19314117,,,23100.752,6696754,,,1687.2161,5031,,,24187.9161,2192176
,,5.6463,5454,,,5.5783,902,,,1.1284,619,,,6.2573,5030,,,2858.876,2700327,,,1312.285,971402,,,95.2323,1582,,,979.7171,865623,,,24435.8562,18681362,,,23101.2543,20586178,,,1687.7171,6034,,,24524.5893,22872555
,,5.6533,5384,,,5.7803,5014,,,1.1331,291,,,6.4265,6096,,,2940.5504,2796367,,,1313.663,1174798,,,101.6452,1339,,,984.9404,115512,,,24875.3632,22911992,,,23821.1904,5856840,,,1695.7334,4967,,,24525.0915,23711572
,,5.777,5587,,,5.7873,4871,,,1.1345,742,,,6.5422,5939,,,2977.6973,2873575,,,1359.522,1119683,,,101.7663,12927,,,994.964,912110,,,25245.9731,20077188,,,23821.6925,22311226,,,1696.2344,186187,,,25126.7934,5751408
,,5.784,5604,,,5.7942,4728,,,1.1391,705,,,6.583,6237,,,2977.8194,2848712,,,1359.6442,1209579,,,102.2505,1340,,,1012.1662,112005,,,25914.4381,17390140,,,24634.3131,3082039,,,1698.2383,4966,,,25655.3491,8584643
,,5.9343,216,,,5.9081,5715,,,1.1402,579,,,6.6752,4164,,,3048.8455,2950576,,,1359.7663,1205299,,,102.3714,1582,,,1024.2475,858929,,,26310.0972,21264302,,,24634.8155,19202697,,,1698.7393,5968,,,25655.8512,4552077
,,5.9411,1355,,,6.0144,3736,,,1.1454,161,,,6.8311,6510,,,3093.3735,3019260,,,1371.2625,853981,,,102.855,1339,,,1024.369,878528,,,26440.4895,19497428,,,25449.4405,20515487,,,1700.743,4966,,,25656.3535,24146291
,,6.0605,1301,,,6.1232,3342,,,1.146,512,,,7.0661,6689,,,3142.4993,3049232,,,1372.5443,1231220,,,102.9764,1582,,,1041.068,868863,,,26819.6141,19080789,,,25449.9424,16369026,,,1701.2444,5969,,,25749.5405,24211750
,,6.0672,5683,,,6.1303,5269,,,1.1515,161,,,7.0731,6803,,,3177.7102,3093334,,,1418.8124,929482,,,110.4785,6979,,,1041.8125,216913,,,27193.9943,25227543,,,26292.1221,3971815,,,1772.887,11366,,,26104.2493,24091684
,,6.0735,701,,,6.3335,1118,,,1.1522,512,,,7.1334,6862,,,3225.3845,386680,,,1418.9341,1269853,,,110.5992,1732,,,1065.4083,301755,,,27605.683,24915846,,,26292.6244,23678217,,,1773.3884,6849,,,26104.7511,24560932
,,6.2045,361,,,6.3404,3565,,,1.1575,275,,,7.2371,7005,,,3263.983,3158211,,,1457.7742,1355300,,,111.083,1732,,,1070.5932,910970,,,27743.0915,25981958,,,26978.4924,24463481,,,1775.3922,6849,,,26619.279,10063020
,,6.2111,5952,,,6.3471,6127,,,1.1581,573,,,7.3943,646,,,3312.1411,3252691,,,1457.8961,1369017,,,111.2042,1732,,,1070.7153,845309,,,27962.3954,24955248,,,26978.9945,24773838,,,1775.8933,6848,,,27008.5574,24493394
,,6.3182,4210,,,6.3805,5162,,,1.1641,501,,,7.4332,2930,,,3349.1672,3282600,,,1467.0933,1317642,,,111.6885,1733,,,1078.4775,953449,,,28423.9514,26331897,,,27765.0621,23968795,,,1777.8971,6848,,,27009.0593,25749826
,,6.3254,58,,,6.3874,5699,,,1.1694,189,,,7.478,381,,,3374.4573,3241577,,,1469.3931,1320788,,,111.8092,1732,,,1086.5673,842730,,,28838.6445,25014323,,,27765.5645,21752296,,,1778.3983,6849,,,27248.0372,25988788
,,6.3323,188,,,6.4004,5490,,,1.1701,507,,,7.4911,6718,,,3429.6322,3370196,,,1484.8075,1267150,,,114.7135,11143,,,1104.8565,383955,,,29259.1193,26995304,,,28576.1813,9974559,,,1839.0195,77631,,,27705.9524,26446667
,,6.3443,6054,,,6.507,803,,,1.176,434,,,7.6002,6950,,,3453.2283,3393720,,,1500.854,865608,,,114.8344,1627,,,1114.6403,1012426,,,29474.9142,27463174,,,28576.6834,25994340,,,1839.5203,6849,,,27798.1372,26677842
,,6.6305,636,,,6.5143,6203,,,1.1824,306,,,7.7215,458,,,3458.5534,3411314,,,1537.2715,1466668,,,115.3184,1627,,,1114.7621,946917,,,29796.6934,27613691,,,29072.6721,11487928,,,1841.5244,6849,,,28490.5203,693390
,,6.644,4290,,,6.6695,6368,,,1.2305,244,,,7.86,7019,,,3498.36,39443,,,1537.3934,1463192,,,115.4393,1626,,,1118.1674,920247,,,30153.7691,19718657,,,29073.1744,23603376,,,1842.0252,6849,,,28491.0222,26980552
,,6.7471,3979,,,6.682,6292,,,1.2423,285,,,7.921,5901,,,3539.258,75220,,,1581.3662,1437139,,,115.9235,12409,,,1158.4615,870033,,,30559.2161,29239820,,,29342.7111,268535,,,1844.0294,6848,,,28557.1554,758519
,,6.8643,448,,,6.7774,6344,,,1.2482,298,,,8.0251,418,,,3573.5011,75463,,,1585.0661,1510931,,,116.044,1916,,,1178.168,1065412,,,30841.1414,25397993,,,29777.0781,24934724,,,1844.5305,6849,,,28872.2853,26308784
,,6.8713,755,,,6.7843,756,,,1.476,585,,,8.0901,7605,,,3611.1322,808002,,,1629.5945,1434856,,,116.5282,2232,,,1178.2902,1089699,,,31346.7893,29417988,,,29777.5801,27329558,,,1851.5442,90160,,,28872.7874,1219195
,,6.9901,4256,,,6.851,4728,,,1.4825,664,,,8.121,7700,,,3635.8165,177022,,,1629.7164,84298,,,116.6492,2231,,,1190.6331,869959,,,31760.9774,22277075,,,30682.8865,3840554,,,1852.0452,6829,,,29166.8755,27174227
,,6.9974,5511,,,6.9384,6395,,,1.4884,694,,,8.1824,7348,,,3635.9382,3508723,,,1641.3832,321927,,,117.133,2521,,,1203.3534,1064348,,,32380.3532,30804062,,,30683.3882,21175903,,,1854.049,6828,,,29305.6533,527908
,,7.1161,5647,,,6.9454,6350,,,1.494,706,,,8.2421,7758,,,3691.3571,3542508,,,1670.7343,307113,,,117.2543,2521,,,1217.1335,1026833,,,32786.0232,26552113,,,30969.4583,1894279,,,1854.55,6828,,,29590.2225,21216123
,,7.2605,2845,,,7.0353,6481,,,1.5002,766,,,8.3461,350,,,3696.9243,1126207,,,1670.856,161132,,,117.7384,14191,,,1217.255,1128471,,,32889.8715,31351293,,,30969.9601,24226734,,,1856.5544,6829,,,29590.7242,1538581
,,7.3205,6015,,,7.0421,195,,,1.5061,856,,,8.419,7716,,,3776.4182,3627207,,,1686.6383,382429,,,117.8593,1868,,,1217.3775,1136289,,,33166.282,5041862,,,31681.3794,29441153,,,1857.0552,6829,,,30103.7493,1616493
,,7.3273,6662,,,7.1792,1200,,,1.512,886,,,8.6802,8262,,,3792.5122,3644887,,,1720.465,305783,,,118.3432,3126,,,1254.1744,87699,,,33851.7925,26124396,,,31681.8811,5501871,,,1965.7721,204636,,,30383.8095,28056114
,,7.3342,1243,,,7.186,6181,,,1.5181,899,,,8.7052,8285,,,3830.5055,3643165,,,1720.5873,134997,,,118.4642,3005,,,1257.3083,1197930,,,34256.9592,27903074,,,32409.3323,29836317,,,1966.2734,6849,,,30384.3113,1501264
,,7.3591,5776,,,7.34,6198,,,1.5242,825,,,8.8432,594,,,3846.4785,1042864,,,1743.6305,1487690,,,118.9485,2474,,,1257.4301,1198052,,,34692.9721,30787204,,,32409.8341,29894548,,,1968.2775,6849,,,31245.0301,18085879
,,7.4133,6292,,,7.3471,6521,,,1.53,1185,,,8.964,8132,,,3846.8423,3723351,,,1777.2144,1644166,,,119.0695,2474,,,1261.0723,192970,,,34900.7442,28765716,,,33008.5285,7550960,,,1968.7782,6849,,,31345.7324,29333268
,,7.5045,6438,,,7.3544,1783,,,1.5365,1145,,,9.157,8847,,,3928.6365,3784615,,,1777.3361,1703025,,,119.5532,2474,,,1266.6272,1177952,,,35588.2604,34078723,,,33009.0302,3346449,,,1970.7823,6848,,,32105.2492,29126881
,,7.5722,6436,,,7.4213,6954,,,1.5425,1138,,,9.2542,8963,,,3928.7585,1279177,,,1805.22,351817,,,119.674,2231,,,1266.7491,1218830,,,35835.6104,33200383,,,33134.2814,26516306,,,1971.283,6849,,,32105.7513,23409172
,,7.5791,6717,,,7.5032,6663,,,1.5483,1089,,,9.3321,8984,,,3999.179,3866252,,,1810.7875,983439,,,121.0055,1897,,,1277.1662,1133797,,,36367.8171,34797538,,,33163.3404,30158851,,,2024.3891,7743,,,32354.2481,22729581
,,7.7285,3846,,,7.5103,5511,,,1.5541,1084,,,9.5254,9184,,,3999.3012,142112,,,1829.3651,1227598,,,121.1263,2871,,,1280.9074,1146977,,,36796.0271,32243156,,,34118.2432,31351914,,,2024.8902,12259,,,32976.993,8637515
,,7.759,6204,,,7.5164,5401,,,1.5602,965,,,9.5325,4704,,,4070.811,3833119,,,1849.8713,1702178,,,121.6102,1897,,,1302.093,777574,,,36957.9964,35677252,,,34776.056,31887023,,,2026.8945,7744,,,33873.7855,31358545
,,7.783,7298,,,7.5814,6788,,,1.5664,1137,,,9.5743,5322,,,4087.9945,3955072,,,1856.4691,1767408,,,121.7313,2138,,,1303.4141,38978,,,37169.7732,5097474,,,35458.9191,29387509,,,2027.3953,8746,,,33874.2871,31610990
,,8.0281,7680,,,7.7071,7360,,,1.5724,795,,,9.6232,2637,,,4133.2493,4015015,,,1856.5913,1781278,,,122.2155,1897,,,1309.1022,27710,,,37596.7724,36589501,,,35459.4213,14623578,,,2029.3993,7743,,,34493.5244,23145590
,,8.0351,7544,,,7.774,7275,,,1.5781,974,,,9.7561,8319,,,4135.1865,3991043,,,1894.4001,145554,,,122.3364,2139,,,1316.9684,1151595,,,37796.0234,35501661,,,36369.7374,34859724,,,2029.9005,8746,,,34659.8572,19154196
,,8.0542,7354,,,7.8751,7330,,,1.5844,242,,,9.8402,5150,,,4252.9161,4034176,,,1924.713,1865054,,,124.8773,1825,,,1324.6002,1189701,,,38208.995,1129792,,,36511.0205,33744314,,,2035.912,7358,,,35180.8984,28621469
,,8.1905,7839,,,8.0024,6718,,,1.5901,242,,,9.9072,9464,,,4298.0493,4179862,,,1929.0071,1781256,,,124.998,6703,,,1338.0234,28680,,,38463.0033,424188,,,37516.526,34858448,,,2036.413,23923,,,35477.4921,31889908
,,8.2211,7797,,,8.1215,7701,,,1.6262,170,,,9.9864,5554,,,4306.8833,4188636,,,1956.1731,1879331,,,125.4823,1826,,,1350.3742,532188,,,38559.5471,620127,,,38174.3394,36915222,,,2038.4171,7358,,,35955.948,29523888
,,8.2811,7077,,,8.253,7565,,,1.6324,147,,,10.1495,5484,,,4311.361,4168937,,,1979.4654,1846471,,,125.6031,2068,,,1354.843,45377,,,38560.0494,31439457,,,38174.8412,35021756,,,2038.918,8360,,,35956.4502,33358379
,,8.3241,6356,,,8.3014,7845,,,2.61,704,,,10.1911,6938,,,4403.3193,184890,,,2008.2035,1807899,,,126.0871,1825,,,1364.4031,1097978,,,39525.1244,1332199,,,38712.9141,36200024,,,2040.9223,7359,,,36468.4731,19927306
,,8.4572,7976,,,8.3141,7486,,,2.616,2420,,,10.2832,9809,,,4421.8323,4318295,,,2011.1681,1685531,,,126.2085,2068,,,1364.4111,500912,,,39730.3845,35104684,,,39482.4515,37720828,,,2041.4235,8361,,,36897.332,34980026
,,8.5261,7812,,,8.4391,7812,,,2.6222,2389,,,10.4392,1381,,,4421.9544,230871,,,2027.5631,362959,,,126.6924,2366,,,1393.5734,1141929,,,39876.1763,953293,,,40525.5324,38763762,,,2093.5273,7744,,,37435.908,35382598
,,8.5335,2663,,,8.4462,6070,,,2.628,2360,,,10.5551,10211,,,4483.0583,4394283,,,2027.6851,1601594,,,126.8131,8586,,,1410.505,1046690,,,40641.3531,38004121,,,40526.0344,38353590,,,2094.0285,81536,,,37436.41,34280722
,,8.5704,3037,,,8.5733,8017,,,2.6344,2269,,,10.561,10257,,,4483.1804,4350305,,,2074.4522,195652,,,127.2973,2365,,,1410.627,1323744,,,40860.1395,37424558,,,41173.826,34434739,,,2096.0321,7743,,,38134.805,35620499
,,8.741,3088,,,8.625,8282,,,2.6405,2367,,,10.712,2670,,,4506.2922,4419860,,,2082.8602,1847573,,,127.4181,2607,,,1417.5324,1299394,,,41403.8761,35795302,,,41778.0322,39088474,,,2096.5332,8746,,,38135.307,30235059
,,8.7485,8199,,,8.6325,6490,,,2.6462,2333,,,10.8263,6940,,,4609.8664,4535694,,,2082.9825,247164,,,127.9021,2365,,,1434.3524,1272105,,,41818.5522,11695643,,,41778.5342,17172165,,,2098.5371,7743,,,38135.809,33125571
,,8.791,8128,,,8.6381,7638,,,2.6525,2319,,,10.9955,10610,,,4651.127,4532930,,,2083.1043,1946033,,,128.0235,2608,,,1459.6334,1233132,,,42410.8872,37386981,,,41779.036,38813388,,,2099.0385,8746,,,39045.626,37046969
,,8.8043,8364,,,8.7211,8317,,,2.6582,2366,,,11.0021,10548,,,4676.659,4600331,,,2133.501,1719241,,,136.856,3935,,,1459.7551,1283338,,,42661.2341,39895490,,,42580.1331,39580842,,,2136.6133,7496,,,39046.128,34812941
,,8.9345,283,,,8.7283,7475,,,2.6645,2259,,,11.1102,10195,,,4709.0884,407169,,,2139.6094,2050734,,,136.9772,2226,,,1474.7675,684595,,,43377.3174,37957717,,,43193.3572,9724298,,,2137.1143,124459,,,39734.0022,37386768
,,8.9412,8367,,,8.7592,8156,,,2.6701,2172,,,11.2192,10330,,,4766.682,4670486,,,2139.7311,1753328,,,137.4611,2226,,,1502.5982,1321076,,,43701.3102,34431840,,,43193.859,40214657,,,2139.1182,7495,,,39734.5044,36763301
,,9.0115,767,,,8.8533,8144,,,2.6763,2287,,,11.226,10742,,,4811.5731,4738337,,,2139.8535,2080303,,,137.5823,2226,,,1505.6151,1392127,,,43900.8631,41385874,,,44127.221,21084472,,,2139.6193,8498,,,39765.0665,31407605
,,9.0184,8410,,,8.8601,6954,,,2.6824,2291,,,11.3643,825,,,4842.5493,79474,,,2155.4034,1968312,,,138.0662,2227,,,1505.7374,1431599,,,44255.4164,41975144,,,44127.7231,41879981,,,2141.6231,7495,,,40063.663,30086363
,,9.091,8821,,,8.8661,8416,,,2.688,2337,,,11.4442,11064,,,4864.6933,4691861,,,2171.1934,2034051,,,138.1875,2227,,,1528.493,1317258,,,44782.6241,42518402,,,44776.5173,8023051,,,2142.1243,8498,,,40064.1654,38245218
,,9.1454,8836,,,9.0093,8814,,,2.6943,2337,,,11.631,1526,,,4900.6294,636583,,,2211.9111,1992179,,,140.4861,3349,,,1542.6434,1453620,,,45142.8441,40140387,,,44777.019,40479167,,,2322.4845,58588,,,40574.1843,38059568
,,9.2304,557,,,9.0161,8500,,,2.7002,2247,,,11.6381,1488,,,4900.7511,4826561,,,2221.8893,2111428,,,140.6073,22362,,,1542.7644,1389347,,,45182.2665,42918024,,,45572.6065,44008880,,,2322.9853,9392,,,40655.848,37824837
,,9.3081,8902,,,9.0233,8456,,,2.7062,2276,,,11.645,11343,,,4921.3223,745485,,,2222.0111,1981566,,,140.7283,7735,,,1557.4134,529724,,,45182.7685,42918700,,,45573.1085,42083377,,,2324.9894,9392,,,41190.416,40028312
,,9.4154,9146,,,9.03,8601,,,2.7124,2163,,,11.8001,11046,,,4993.6784,1481097,,,2222.1323,2074389,,,140.8495,6027,,,1558.8664,1425920,,,46409.874,38659436,,,46300.0582,40772468,,,2325.4904,9391,,,41190.9185,36675808
,,9.428,9164,,,9.1034,8731,,,2.718,2083,,,11.8133,11355,,,5028.405,4924906,,,2248.454,450965,,,141.2121,3228,,,1586.4553,1443996,,,46778.9534,41519488,,,46300.5604,8832168,,,2327.4942,9391,,,41276.089,37372748
,,9.5071,8560,,,9.1335,8685,,,2.7243,2202,,,11.898,10815,,,5073.2965,4925757,,,2259.8842,2101946,,,141.3333,3712,,,1602.0553,1483872,,,46971.9974,43114013,,,46796.549,44523220,,,2327.9954,9392,,,41927.8914,32674944
,,9.6905,9267,,,9.164,95,,,2.7304,2213,,,12.0424,11402,,,5092.5363,4974288,,,2261.2162,1959777,,,141.8172,2985,,,1602.177,1498688,,,47556.6651,3182715,,,47442.338,45126425,,,2355.5503,91722,,,42517.5691,38568966
,,9.696,7297,,,9.3333,8943,,,2.7365,2225,,,12.1692,11904,,,5128.5932,4909296,,,2301.9375,2101061,,,141.9381,3470,,,1609.8095,1462196,,,47892.8371,45587953,,,47908.2685,44911020,,,2356.0513,8893,,,42590.2152,39826418
,,9.7034,233,,,9.4654,330,,,2.7422,2314,,,12.2725,5880,,,5164.167,360436,,,2312.2761,2189186,,,142.4223,7116,,,1658.8153,1167773,,,49494.5351,4589525,,,47908.77,19028250,,,2358.0551,8892,,,42590.7171,38260650
,,9.7401,521,,,9.4723,9199,,,2.7484,2313,,,12.3941,12049,,,5164.2894,40011,,,2334.9032,2034805,,,142.5433,3364,,,1679.2553,1577766,,,50123.2914,45907594,,,48382.715,46034392,,,2358.5561,8892,,,43078.1915,39786071
,,9.7535,258,,,9.4793,9166,,,2.754,2276,,,12.4344,12128,,,5185.2234,100410,,,2335.0253,627802,,,143.0271,10079,,,1679.3772,1576046,,,50857.2571,48642718,,,48383.2173,3335301,,,2360.5605,8893,,,43615.765,41994139
,,9.8564,9204,,,9.5843,8869,,,2.7604,2175,,,12.5085,5547,,,5257.9425,5108243,,,2335.147,2275686,,,143.1482,4955,,,1703.4651,1563605,,,51626.2934,47635106,,,49016.4803,18691578,,,2361.0614,8893,,,43616.2674,42063364
,,9.9054,9208,,,9.5911,9060,,,2.766,1942,,,12.7124,1252,,,5258.0643,5136415,,,2336.5442,2203533,,,143.632,3969,,,1721.8584,1231168,,,52070.1804,48648080,,,49016.9822,34207667,,,2436.7123,173046,,,44567.6672,41929517
,,10.019,9250,,,9.7293,9474,,,2.772,2416,,,12.809,12542,,,5299.9295,4973168,,,2336.8422,2291403,,,143.753,3727,,,1746.7751,1645653,,,52874.2865,23525423,,,50042.0272,34546489,,,2437.2131,8893,,,44568.1691,42401632
,,10.2062,596,,,9.8375,534,,,2.7782,2390,,,12.9181,12650,,,5345.4252,5219298,,,2366.6054,29766,,,144.2374,11295,,,1746.8971,1666776,,,53457.4514,7782906,,,50569.0795,47991967,,,2439.2172,8892,,,44568.6714,41022806
,,10.2672,8476,,,9.8812,9570,,,2.7842,2363,,,13.0283,12772,,,5386.081,4906223,,,2366.727,29522,,,144.3581,5561,,,1755.3764,1607846,,,53995.5263,51934033,,,50569.5814,32871647,,,2439.7182,8892,,,44569.1735,43356937
,,10.3563,9971,,,9.9293,9656,,,2.7904,2345,,,13.0752,898,,,5416.5732,4606870,,,2377.564,2138754,,,144.8422,5561,,,1772.3173,1611700,,,55187.4064,52923421,,,51385.2085,48454513,,,2441.722,177923,,,44721.9794,41977831
,,10.3633,9977,,,10.0714,600,,,2.796,2267,,,13.1844,12379,,,5460.8591,5173695,,,2441.9883,2340913,,,144.9634,5561,,,1782.7145,1718459,,,55305.142,48705686,,,51974.8851,4867357,,,2442.223,10256,,,45276.5874,43264340
,,10.5493,10168,,,10.0785,9728,,,2.8022,2249,,,13.1974,11936,,,5460.9815,5235977,,,2442.1102,2157017,,,145.4472,5561,,,1782.8365,1704183,,,56607.2422,54396211,,,51975.387,45691039,,,2444.227,10255,,,45277.089,44018188
,,10.6043,10140,,,10.1151,9781,,,2.8083,2213,,,13.3003,285,,,5481.1891,5220779,,,2447.2615,2269072,,,145.5684,3141,,,1795.5505,1639859,,,57396.3181,54881069,,,52763.4595,14469920,,,2444.7281,10255,,,46030.0935,44738178
,,10.8065,10182,,,10.1342,9743,,,2.8141,2132,,,13.3904,9851,,,5599.0411,4221515,,,2501.3995,1749752,,,146.0525,7376,,,1813.087,45136,,,58177.879,55620301,,,52763.961,50404878,,,2446.732,10255,,,46066.1663,43189703
,,10.813,10393,,,10.2995,410,,,2.8205,2395,,,13.4702,12429,,,5615.739,5394169,,,2501.5214,1829613,,,146.1731,2414,,,1819.9933,1496959,,,58879.2804,56001418,,,53740.9103,7369352,,,2447.2335,9254,,,46606.7462,45443621
,,10.885,10540,,,10.305,8413,,,2.826,2354,,,13.6321,13111,,,5615.8612,4335620,,,2501.6432,2247295,,,146.6572,2415,,,1827.4871,37270,,,59714.4484,57199203,,,54276.9801,8696000,,,2449.237,16408,,,47285.101,44769940
,,10.9873,10191,,,10.3124,9844,,,2.8323,2341,,,13.6465,763,,,5662.5662,4888194,,,2504.8583,1716184,,,146.7781,2414,,,1856.5364,1708994,,,60317.6532,57802513,,,54907.7395,47647559,,,2449.7383,16408,,,48307.1435,47503644
,,11.1425,10208,,,10.4084,763,,,2.8384,2153,,,13.7231,296,,,5705.4003,4534895,,,2552.9454,203788,,,154.2801,2411,,,1889.57,1634508,,,61257.5301,58625073,,,54908.2415,6082680,,,2533.9065,9991,,,48329.1881,46158495
,,11.2383,5382,,,10.4331,155,,,2.8443,2164,,,13.827,11223,,,5716.5335,5489519,,,2572.305,2454011,,,154.4013,6801,,,1917.0385,1745761,,,62067.1472,57035725,,,55352.1281,53339321,,,2534.4075,19527,,,48544.6194,46264680
,,11.346,10544,,,10.5122,10283,,,2.8502,2320,,,13.88,204,,,5761.3024,5625448,,,2572.4271,2360765,,,154.8854,2411,,,1946.079,1810637,,,62911.8342,59900445,,,56253.4253,52717811,,,2536.4115,9991,,,48545.1212,45779399
,,11.3533,10663,,,10.6284,478,,,2.856,2429,,,13.967,206,,,5796.1505,4950631,,,2572.5492,58710,,,155.0062,2653,,,1963.1412,1789955,,,63208.2462,61172564,,,56253.9275,51857684,,,2536.9123,10993,,,49030.5915,1182698
,,11.3722,6749,,,10.6355,1242,,,2.8621,2398,,,14.026,12931,,,5796.2722,4739386,,,2573.7082,1778425,,,155.49,2410,,,1982.7444,1860657,,,63798.1044,60546832,,,57192.2992,53491804,,,2538.916,9990,,,49318.1661,47556791
,,11.3843,11075,,,10.642,204,,,2.8683,2369,,,14.1481,284,,,5802.5651,4760924,,,2595.1264,2464802,,,155.6111,2652,,,2005.9771,1645616,,,64094.5154,59290853,,,57786.9862,55107258,,,2539.4171,10992,,,49318.6685,47054727
,,11.49,9596,,,10.791,10281,,,2.874,2421,,,14.257,12578,,,5895.0073,4881196,,,2611.872,2245337,,,164.6861,2362,,,2052.4423,1934249,,,64976.958,62964391,,,57787.4881,47370703,,,2672.182,10088,,,49678.387,1287910
,,11.5684,9938,,,10.798,10609,,,2.8805,2455,,,14.263,13730,,,5935.7841,5646425,,,2611.9944,2493288,,,164.8074,17244,,,2079.0633,1960864,,,65139.6012,61985231,,,58319.5491,30018186,,,2672.683,157674,,,50208.4462,2551928
,,11.5753,10902,,,10.9075,668,,,2.8863,2494,,,14.4232,13251,,,5953.5713,5430759,,,2631.839,2478908,,,166.8644,4516,,,2100.1183,1870074,,,65533.5701,62305405,,,58745.3991,56481191,,,2674.6874,10089,,,50919.867,1244819
,,11.6482,9340,,,10.9313,10460,,,2.8921,2271,,,14.469,12752,,,5980.1912,5605289,,,2632.9295,2479936,,,166.9854,2808,,,2129.4013,2025924,,,65842.5044,62581713,,,59511.4283,57247530,,,2675.1885,11091,,,51273.5743,46531560
,,11.7182,10809,,,10.9924,406,,,2.8983,1894,,,14.4741,14022,,,5998.584,5843150,,,2644.8583,2487231,,,168.6792,15941,,,2151.7871,1867050,,,66298.0971,63850662,,,59511.93,57552519,,,2677.192,10088,,,51274.0764,48016189
,,11.7241,11136,,,11.133,177,,,2.904,1954,,,14.5681,12961,,,6009.1122,5297318,,,2664.0272,2445363,,,168.8001,21184,,,2184.2164,2017943,,,66538.393,64156355,,,60150.2032,57826261,,,2677.693,11090,,,51739.0055,50374303
,,11.8032,11337,,,11.1581,195,,,2.9102,1988,,,14.7095,13589,,,6049.7692,5373548,,,2698.0991,2579713,,,168.9214,36027,,,2233.4642,2001659,,,67109.7185,64305504,,,60150.705,58137815,,,2720.7795,10089,,,52310.647,3103039
,,11.8465,11218,,,11.325,330,,,2.9165,2115,,,14.7614,14375,,,6142.6942,5567993,,,2715.0851,2155828,,,169.0424,4351,,,2249.3165,2089628,,,67428.169,64631866,,,60850.1,57613761,,,2721.2805,206369,,,52843.7122,2042925
,,11.8955,10142,,,11.403,10409,,,2.922,1996,,,14.8363,13973,,,6178.2683,6040952,,,2715.2072,2503330,,,169.4053,4744,,,2270.7343,181678,,,68023.0422,64376995,,,60850.602,58837781,,,2723.284,10088,,,52844.2145,2545923
,,11.9801,9892,,,11.6192,583,,,2.9283,2009,,,14.975,14314,,,6229.814,6093475,,,2722.7101,2567208,,,169.5261,4744,,,2321.797,1685798,,,68271.3522,64916683,,,61480.3585,4120876,,,2723.7853,11091,,,53493.0102,46185865
,,12.0651,11728,,,11.626,11286,,,2.934,2156,,,15.1402,14554,,,6229.9365,5871066,,,2736.578,2628296,,,170.0101,4743,,,2357.6142,2195436,,,68530.5565,66266486,,,61480.8605,2049630,,,2725.7894,10089,,,53493.5121,46398570
,,12.1311,9662,,,11.7811,8736,,,2.9401,2169,,,15.167,14859,,,6261.0324,6084946,,,2778.7315,2660357,,,170.131,4743,,,2386.171,2152363,,,68728.765,66465055,,,61881.1585,3104840,,,2726.29,11091,,,54029.0822,52626280
,,12.1385,10278,,,11.788,11295,,,2.9464,1554,,,15.246,14903,,,6289.1042,6179956,,,2778.8532,2675054,,,170.6155,8409,,,2408.7992,1758319,,,69681.3541,67369957,,,62412.719,2780692,,,2755.3485,9721,,,54029.5842,2664162
,,12.1693,10641,,,11.967,11537,,,2.9522,2680,,,15.261,14800,,,6289.2264,5954050,,,2782.0002,2648972,,,170.7361,4138,,,2432.2744,2203378,,,69916.6363,67641020,,,62413.2213,2195526,,,2755.849,241140,,,54038.1023,49461245
,,12.2601,10426,,,11.9734,11556,,,3.2701,638,,,15.3845,375,,,6313.1852,5777324,,,2784.5425,2649457,,,171.2202,4138,,,2483.9421,2255230,,,70067.6263,67962045,,,63119.1294,57176889,,,2757.8534,9720,,,54744.5134,49509844
,,12.3571,12010,,,12.1892,10403,,,3.276,650,,,15.4361,15131,,,6389.0504,6286611,,,2792.5293,2694622,,,171.3414,4139,,,2503.061,253921,,,70358.518,68309659,,,63119.6314,60187723,,,2758.3541,10722,,,54745.0155,53787893
,,12.448,10095,,,12.1961,11769,,,3.2825,759,,,15.4974,14126,,,6389.1722,6285670,,,2797.1732,2663148,,,171.8255,4139,,,2525.8101,2212935,,,71147.2822,69134691,,,63826.0405,57946616,,,2760.3581,9721,,,55408.3403,52642985
,,12.5382,10418,,,12.2152,11185,,,3.288,771,,,15.6725,572,,,6458.262,6177376,,,2853.9981,2735212,,,171.9462,4139,,,2557.1501,117799,,,71426.149,69413349,,,63826.5422,61060499,,,2760.8592,10723,,,55934.3914,54843049
,,12.6664,12336,,,12.4121,2335,,,3.2945,2026,,,15.7931,15004,,,6499.8863,6066998,,,2875.8945,221167,,,172.4301,7254,,,2584.1341,2310288,,,71985.4564,70176373,,,64514.9151,59450540,,,2834.005,67906,,,55934.8934,54879193
,,12.6733,12215,,,12.602,12173,,,3.3002,2073,,,15.8892,14577,,,6544.8985,6424092,,,2876.0164,2772313,,,172.551,7012,,,2606.5204,22633,,,72203.2003,70190964,,,64515.4175,61334295,,,2834.5061,11683,,,56088.7012,50801288
,,12.762,12290,,,12.6092,2099,,,3.3061,2104,,,15.9492,15657,,,6575.5115,6390359,,,2886.3514,2768036,,,173.0353,7012,,,2609.3043,2508665,,,72802.0873,2613518,,,65225.8342,63340069,,,2836.5104,11683,,,56661.3453,55904552
,,12.8222,12371,,,12.7054,11383,,,3.3121,2115,,,16.005,532,,,6619.0714,6272362,,,2897.4341,2753514,,,173.1565,6771,,,2616.323,32191,,,72971.7342,45638394,,,65940.7613,63174509,,,2837.0113,11682,,,56870.764,53228798
,,12.8292,12305,,,12.7124,11606,,,3.3184,2194,,,16.0843,15856,,,6653.6773,6275481,,,2926.4753,2832294,,,175.334,5171,,,2645.6063,29529,,,73892.7655,1730757,,,65941.263,61999629,,,2839.0155,11683,,,57501.5243,52288908
,,12.9424,12520,,,12.8552,12077,,,3.324,2361,,,16.1501,15920,,,6653.7994,6392028,,,2945.037,192178,,,175.4555,22233,,,2689.6515,169472,,,74217.7211,3270136,,,66679.235,64666423,,,2839.5162,11683,,,57502.0264,56745212
,,12.9494,10884,,,12.9812,7809,,,3.3301,2301,,,16.2534,16064,,,6685.379,6335375,,,2988.2351,50488,,,175.5763,13257,,,2722.8065,67954,,,75370.0225,27958510,,,67399.1722,65258351,,,2854.5461,88488,,,58455.9315,57699606
,,13.0282,11261,,,13.094,12091,,,3.3365,2319,,,16.3433,151,,,6685.501,6496129,,,2997.8624,2898801,,,175.6971,6060,,,2752.089,2597971,,,75478.9321,73467221,,,67399.6744,60007427,,,2855.047,11682,,,58744.5083,58175351
,,13.0774,12297,,,13.1912,10584,,,3.3421,2205,,,16.3883,34,,,6727.6105,6437754,,,3035.1304,2922250,,,176.0603,5050,,,2762.012,2541918,,,75764.3081,73217273,,,68022.4184,61524343,,,2857.0512,11683,,,58785.5911,56856555
,,13.2542,12266,,,13.4133,7344,,,3.3485,2295,,,16.4364,88,,,6843.4053,6734686,,,3035.2522,2950182,,,176.1815,5535,,,2781.8564,165658,,,76375.7234,74847666,,,68763.3954,61202736,,,2857.5524,11683,,,58786.0933,40081
,,13.2793,12435,,,13.4201,12950,,,3.3544,1585,,,16.5514,16043,,,6864.9434,6707273,,,3049.7045,246389,,,176.665,6543,,,2823.5601,2665867,,,76694.6652,74933271,,,68763.8973,67545974,,,2859.5561,11683,,,59376.2724,629759
,,13.2982,13037,,,13.4932,12331,,,3.36,1698,,,16.6731,1392,,,6887.0872,6625804,,,3072.0352,2953703,,,176.7864,5454,,,2844.4942,2672922,,,77204.378,75443094,,,69553.9733,67332991,,,2860.057,11682,,,59537.0945,55103112
,,13.3112,12331,,,13.7122,11327,,,3.3661,1728,,,16.714,255,,,6957.3875,6764832,,,3072.1575,158127,,,177.27,5455,,,2882.005,2739483,,,77497.2673,68609244,,,69554.4754,67878805,,,2864.566,98826,,,59537.5963,159821
,,13.39,13159,,,13.7191,12843,,,3.3722,1957,,,16.7514,113,,,6957.5092,6789105,,,3113.8355,2983462,,,177.3911,4607,,,2898.4623,2780305,,,78405.276,70042301,,,70501.3642,64884585,,,2865.067,11980,,,60023.5675,645290
,,13.4643,13158,,,13.852,13315,,,3.3781,2709,,,16.7811,16437,,,6984.7353,6842785,,,3151.2253,3047617,,,179.2063,4298,,,2917.581,2750456,,,78656.0801,72376578,,,70501.866,65561436,,,2867.071,11980,,,60314.649,56183013
,,13.47,13083,,,14.0434,13401,,,3.3842,2829,,,16.9091,16565,,,7064.3502,6869459,,,3154.073,3079671,,,179.327,4539,,,2975.904,2815183,,,78928.8224,6216715,,,71262.8841,67733763,,,2867.5724,11981,,,60587.6953,55727105
,,13.65,13430,,,14.0503,13672,,,3.3901,2867,,,17.1155,16454,,,7074.515,6930855,,,3154.1955,2988150,,,179.4481,17220,,,2995.7495,2844598,,,79113.9945,77249801,,,71263.3863,68319346,,,2869.5763,11981,,,60588.1973,55528787
,,13.8154,12611,,,14.2354,13653,,,3.3963,2778,,,17.1625,16347,,,7113.7201,6932913,,,3168.232,3073622,,,179.5693,5265,,,3031.3244,2896730,,,79674.8125,4381519,,,72632.1174,68539083,,,2870.0773,11981,,,60716.9552,56331813
,,13.876,12608,,,14.2412,13470,,,3.4023,2686,,,17.2665,16678,,,7114.6892,6954073,,,3194.9073,3089693,,,179.9323,4177,,,3060.9705,2935461,,,80012.2875,77746068,,,72632.619,68584262,,,2942.7221,176636,,,61046.6143,57175737
,,13.9615,596,,,14.2663,13470,,,3.4083,2685,,,17.3862,15576,,,7283.8455,7102086,,,3202.9601,3136591,,,180.0533,4661,,,3085.05,2947652,,,80448.8581,1705177,,,73594.5381,72006763,,,2943.2232,11981,,,61495.511,59089319
,,13.968,13504,,,14.405,14093,,,3.414,2613,,,17.5454,11291,,,7319.4193,7199585,,,3219.8342,3116188,,,180.5374,5749,,,3117.7212,2994520,,,80812.8851,74627393,,,74214.7764,72976813,,,2945.227,11980,,,61990.5,58483611
,,14.0293,103,,,14.46,14187,,,3.4202,2626,,,17.6665,16099,,,7370.118,7250162,,,3231.2753,28318,,,180.6584,4660,,,3126.313,3013308,,,81089.6382,76190814,,,74215.2784,71839373,,,2945.7282,11980,,,62239.4984,59875892
,,14.1251,152,,,14.563,188,,,3.4265,2784,,,17.7701,16981,,,7407.6283,7318809,,,3238.0525,34851,,,181.1423,4659,,,3143.4965,18040,,,81430.6183,78548096,,,75302.9483,72967962,,,2947.732,11980,,,63244.5052,61149611
,,14.2553,209,,,14.6663,149,,,3.4324,2658,,,17.8122,17397,,,7419.9712,7268528,,,3258.2604,20088,,,181.2631,4418,,,3160.8002,35222,,,81694.8471,2277321,,,75303.4505,72577732,,,2948.2331,11980,,,63584.6852,61279311
,,14.2622,13359,,,14.9784,683,,,3.4381,2691,,,17.8241,17368,,,7422.2714,7308646,,,3264.7264,288139,,,181.7475,3306,,,3188.3893,28566,,,82095.9465,80536789,,,75758.8603,73007829,,,3048.934,18104,,,63951.4182,62441255
,,14.3054,13577,,,15.0515,828,,,3.4445,2608,,,17.9753,17560,,,7518.5853,7429726,,,3279.1943,40901,,,181.8684,4890,,,3226.8684,3079351,,,82937.8295,2515298,,,76588.514,74712316,,,3049.4353,534529,,,64985.483,63361853
,,14.4063,13901,,,15.1895,14818,,,3.4565,2518,,,18.0475,17631,,,7518.7075,7429833,,,3311.7961,3205328,,,182.3524,3306,,,3274.5434,3141722,,,83100.9525,80115419,,,76589.0161,75220745,,,3049.9363,283657,,,65218.9502,63457723
,,14.413,13800,,,15.2445,804,,,3.4625,2986,,,18.168,17724,,,7522.943,7431386,,,3351.1222,140157,,,182.4733,3548,,,3319.072,3186192,,,84030.0101,82089164,,,77391.116,76112198,,,3050.4373,218898,,,65414.3415,63494338
,,14.4921,14147,,,15.3693,14742,,,3.4682,2953,,,18.283,17805,,,7531.2935,7442418,,,3400.3701,152742,,,182.9571,3306,,,3378.7264,3245840,,,84212.1704,82702206,,,77391.6185,76383531,,,3051.9404,17603,,,65863.2384,64052667
,,14.5731,14339,,,15.3761,14654,,,3.4743,2953,,,18.4883,18000,,,7663.7853,126414,,,3448.5295,3353020,,,183.0783,3547,,,3398.9341,238990,,,84826.6012,83316615,,,78039.9114,77032125,,,3052.4414,19608,,,66172.356,64608962
,,14.6344,14440,,,15.483,14618,,,3.4801,2935,,,18.5373,17624,,,7677.3381,7603214,,,3488.7024,3385163,,,183.5623,4636,,,3470.4461,3352309,,,85059.3612,1078973,,,78040.4134,77032037,,,3054.445,16601,,,67066.6423,65556443
,,14.6411,96,,,15.7052,14051,,,3.4865,2839,,,18.6642,18192,,,7745.8233,193206,,,3508.668,3375665,,,183.6831,6830,,,3489.8071,47323,,,85059.863,83801345,,,78125.5841,77360549,,,3054.946,18605,,,67354.7182,65869918
,,14.803,225,,,15.7541,15322,,,3.4923,2398,,,18.8514,15320,,,7745.9453,7657189,,,3561.9095,43080,,,183.9253,3790,,,3509.894,21065,,,85376.1993,764121,,,78630.0895,504006,,,3365.5661,532024,,,67690.8903,337179
,,14.882,161,,,15.897,436,,,3.4984,3064,,,18.9663,14490,,,7751.8754,118067,,,3609.1622,56682,,,184.6515,5121,,,3534.9425,45992,,,85544.0355,832561,,,78630.5911,503504,,,3366.0674,11986,,,67942.8943,588680
,,14.912,166,,,15.9753,290,,,3.504,2510,,,18.9903,18534,,,7785.269,106215,,,3622.4733,216162,,,184.7722,5363,,,3563.8623,29899,,,85828.6041,386477,,,79241.8105,930493,,,3368.0712,11986,,,68281.5715,339684
,,15.0035,159,,,15.9815,385,,,3.5102,3084,,,19.0394,18196,,,7807.5341,143363,,,3632.4535,111797,,,185.3774,5363,,,3591.2091,57123,,,86185.317,640783,,,79242.312,505008,,,3368.5725,11986,,,68706.4204,764031


==> figures/code/50Dir1.csv <==
"arrivalSlot:vector RandomGrid.sink ($0=5, $1=0, $2=0, $3=1, #0 - General-0-20221008-16:36:08-21481)",A5001,"arrivalSlot:vector RandomGrid.sink ($0=5, $1=0, $2=0, $3=3, #0 - General-1-20221008-16:38:38-25505)",A5003,"arrivalSlot:vector RandomGrid.sink ($0=5, $1=0, $2=1, $3=1, #0 - General-2-20221008-16:41:08-18437)",A5011,"arrivalSlot:vector RandomGrid.sink ($0=5, $1=0, $2=1, $3=3, #0 - General-3-20221008-16:43:10-18437)",A5013,"arrivalSlot:vector RandomGrid.sink ($0=5, $1=1, $2=0, $3=1, #0 - General-4-20221008-16:45:36-18437)",A5101,"arrivalSlot:vector RandomGrid.sink ($0=5, $1=1, $2=0, $3=3, #0 - General-5-20221008-16:46:57-17781)",A5103,"arrivalSlot:vector RandomGrid.sink ($0=5, $1=1, $2=1, $3=1, #0 - General-6-20221008-16:48:21-23915)",A5111,"arrivalSlot:vector RandomGrid.sink ($0=5, $1=1, $2=1, $3=3, #0 - General-7-20221008-16:50:29-21682)",A5113,"arrivalSlot:vector RandomGrid.sink ($0=120, $1=0, $2=0, $3=1, #0 - General-8-20221008-16:51:01-21682)",A120001,"arrivalSlot:vector RandomGrid.sink ($0=120, $1=0, $2=0, $3=3, #0 - General-9-20221008-16:52:08-26521)",A120003,"arrivalSlot:vector RandomGrid.sink ($0=120, $1=0, $2=1, $3=1, #0 - General-10-20221008-16:57:05-21682)",A120011,"arrivalSlot:vector RandomGrid.sink ($0=120, $1=0, $2=1, $3=3, #0 - General-11-20221008-16:58:34-26521)",A120013,"arrivalSlot:vector RandomGrid.sink ($0=120, $1=1, $2=0, $3=1, #0 - General-12-20221008-17:01:05-26521)",A120101,"arrivalSlot:vector RandomGrid.sink ($0=120, $1=1, $2=0, $3=3, #0 - General-13-20221008-17:02:30-26521)",A120103,"arrivalSlot:vector RandomGrid.sink ($0=120, $1=1, $2=1, $3=1, #0 - General-14-20221008-17:02:48-26521)",A120111,"arrivalSlot:vector RandomGrid.sink ($0=120, $1=1, $2=1, $3=3, #0 - General-15-20221008-17:03:38-26521)",A120113,"arrivalSlot:vector RandomGrid.sink ($0=500, $1=0, $2=0, $3=1, #0 - General-16-20221008-17:05:05-26521)",A500001,"arrivalSlot:vector RandomGrid.sink ($0=500, $1=0, $2=0, $3=3, #0 - General-17-20221008-17:20:23-26521)",A500003,"arrivalSlot:vector RandomGrid.sink ($0=500, $1=0, $2=1, $3=1, #0 - General-18-20221008-17:52:05-26521)",A500011,"arrivalSlot:vector RandomGrid.sink ($0=500, $1=0, $2=1, $3=3, #0 - General-19-20221008-17:58:44-26521)",A500013,"arrivalSlot:vector RandomGrid.sink ($0=500, $1=1, $2=0, $3=1, #0 - General-0-20221008-20:36:43-16510)",A500101,"arrivalSlot:vector RandomGrid.sink ($0=500, $1=1, $2=0, $3=3, #0 - General-21-20221008-18:29:17-26521)",A500103,"arrivalSlot:vector RandomGrid.sink ($0=500, $1=1, $2=1, $3=1, #0 - General-22-20221008-18:30:45-26521)",A500111,"arrivalSlot:vector RandomGrid.sink ($0=500, $1=1, $2=1, $3=3, #0 - General-23-20221008-18:40:03-26521)",A500113
0.071,0,0.0714,0,0.0713,0,0.0733,0,0.0714,0,0.0714,0,0.0713,0,0.0725,0,15.3763,0,15.3745,0,15.367,0,15.3822,0,15.3931,0,15.3725,0,15.3754,0,15.3802,0,254.0173,0,254.0885,0,254.2141,0,254.1491,0,254.0195,0,254.0394,0,254.106,0,254.0225,0
0.0732,0,0.0715,0,0.0723,0,0.0734,0,0.072,0,0.0714,0,0.0723,0,0.0745,0,15.3805,0,15.3814,0,15.3815,0,15.4352,0,15.4013,0,15.4463,0,15.4191,0,15.3823,0,254.1515,0,254.111,0,254.2285,0,254.2662,0,254.07,0,254.1491,0,254.1174,0,254.1233,0
0.0733,0,0.074,0,0.0725,0,0.0745,0,0.0751,0,0.0715,0,0.0742,0,0.0753,0,15.3891,0,15.454,0,15.3912,0,15.4462,0,15.4212,0,15.4471,0,15.4445,0,15.434,0,254.4163,0,254.1203,0,254.2882,0,254.35,0,254.2624,0,254.2805,0,254.1422,0,254.2732,0
0.0751,0,0.0753,0,0.0745,0,0.0754,0,0.0753,0,0.0721,0,0.0743,0,0.0753,0,15.4135,0,15.4664,0,15.4551,0,15.453,0,15.5145,0,15.4534,0,15.4591,0,15.4341,0,254.4722,0,254.1973,0,254.3051,0,254.4803,0,254.4195,0,254.3564,0,254.4402,0,254.4683,0
0.0784,0,0.0781,0,0.0751,0,0.0803,0,0.0754,0,0.0723,0,0.0744,0,0.0792,0,15.4983,0,15.4965,0,15.4892,0,15.5045,0,15.5224,0,15.4723,0,15.4653,0,15.5024,0,254.519,0,254.5902,0,254.7162,0,254.6511,0,254.5203,0,254.5405,0,254.6084,0,254.524,0
0.0801,0,0.0783,0,0.078,0,0.0803,0,0.077,0,0.0771,0,0.0785,0,0.0813,0,15.5022,0,15.5035,0,15.5034,0,15.5573,0,15.5421,0,15.4935,0,15.4975,0,15.5041,0,254.6533,0,254.6135,0,254.7304,0,254.7682,0,254.5712,0,254.6504,0,254.6192,0,254.6253,0
0.0804,0,0.0812,0,0.0792,0,0.0813,0,0.0781,0,0.0774,0,0.0795,0,0.0823,0,15.5112,0,15.5761,0,15.5131,0,15.5685,0,31.877,121,15.5674,0,15.5412,0,15.5562,0,254.9183,0,254.6225,0,254.7901,0,254.852,0,254.7632,0,254.781,0,254.644,0,254.7755,0
0.082,0,0.0824,0,0.0793,0,0.0822,0,0.081,0,0.0783,0,0.081,0,0.0891,0,15.5354,0,15.5884,0,15.5775,0,15.575,0,31.9983,1948,15.568,0,15.5664,0,15.5563,0,254.9741,0,254.6994,0,254.807,0,254.9821,0,254.9201,0,254.857,0,254.9423,0,254.9704,0
0.1313,13,0.1031,0,0.081,0,0.105,0,0.081,0,0.0785,0,0.0814,0,0.1044,0,40.679,975,15.981,0,31.4854,1098,15.9891,0,35.7295,121,15.574,0,15.5811,0,15.9872,0,633.2291,27610,256.5952,0,545.872,37148,256.6562,0,544.0984,501,256.544,0,519.6742,12549,256.5295,0
0.1453,28,0.1033,0,0.0825,0,0.106,0,0.0813,0,0.0843,0,0.0814,0,0.1065,0,40.8011,10733,15.9881,0,31.607,1460,16.042,0,35.8505,5731,15.5931,0,15.587,0,15.9892,0,633.7315,127861,256.6181,0,595.488,46183,256.7732,0,544.5995,39153,256.6545,0,751.434,167667,256.6301,0
0.1563,27,0.1062,0,0.1305,14,0.1075,0,0.1261,6,0.1011,0,0.1462,7,0.1074,0,40.9233,10899,16.0614,0,34.8501,4025,16.0534,0,36.5682,121,15.9771,0,36.6734,6344,16.0411,0,640.7461,29115,256.6272,0,604.429,7530,256.8575,0,546.0014,500,256.7853,0,759.1272,253509,256.7805,0
0.17,58,0.1071,0,0.1692,58,0.112,0,0.132,17,0.1014,0,0.1531,43,0.1115,0,41.287,1830,16.0734,0,38.9301,7685,16.0604,0,36.6893,6585,16.0511,0,36.7955,6689,16.0415,0,663.8375,22088,256.7044,0,639.0744,7530,256.9873,0,546.5024,41161,256.8612,0,835.3053,329876,256.975,0
0.1703,57,0.1101,0,0.1761,66,0.1124,0,0.1353,6,0.1022,0,0.1634,53,0.1132,0,43.365,2927,16.1034,0,39.0524,8960,16.1113,0,36.697,120,16.0525,0,37.8461,1829,16.1093,0,750.5114,24096,257.097,0,639.5763,133993,257.1583,0,547.1551,500,257.0451,0,835.769,330314,257.0313,0
0.1772,66,0.1103,0,0.1953,80,0.1131,0,0.141,24,0.1022,0,0.1704,59,0.1141,0,43.4873,13389,16.1105,0,44.0141,7807,16.1643,0,36.818,6707,16.0585,0,37.9681,7880,16.1115,0,858.1225,352583,257.1202,0,761.2275,255692,257.2752,0,547.6565,42165,257.155,0,835.8071,330315,257.1325,0
0.1773,63,0.1134,0,0.2434,94,0.1141,0,0.1475,6,0.1071,0,0.1773,69,0.1143,0,43.6092,13478,16.183,0,45.3903,15247,16.1755,0,43.3721,121,16.0773,0,42.5504,3050,16.163,0,858.6242,352916,257.1291,0,761.7292,256187,257.3595,0,590.2415,501,257.2864,0,836.3093,330817,257.2824,0
0.1841,70,0.1145,0,0.2745,27,0.1192,0,0.1532,38,0.1074,0,0.1781,61,0.1214,0,44.0541,13054,16.1955,0,51.2083,21107,16.182,0,43.4931,13417,16.098,0,42.6722,12633,16.1635,0,859.1261,353404,257.2061,0,762.2311,256600,257.4893,0,590.6915,501,257.3623,0,1128.8941,545591,257.4773,0
0.191,80,0.135,0,0.2864,135,0.1373,0,0.2012,45,0.1083,0,0.2202,74,0.1364,0,44.1761,14112,16.5885,0,51.3305,21224,16.5962,0,47.9502,3098,16.1724,0,42.794,12708,16.5943,0,894.25,389216,259.1022,0,762.7334,257021,259.1633,0,590.7424,85337,259.0492,0,1129.3963,193093,259.0363,0
0.2143,80,0.1353,0,0.2883,149,0.138,0,0.207,24,0.1085,0,0.2563,140,0.1383,0,54.7062,24640,16.5954,0,60.8345,15981,16.6491,0,48.0711,535,16.1735,0,50.874,20767,16.5962,0,894.7522,389547,259.125,0,813.9255,9036,259.28,0,591.1923,85839,259.1591,0,1129.898,332322,259.1373,0
0.2211,49,0.1383,0,0.2933,111,0.1393,0,0.2254,6,0.1141,0,0.2631,132,0.1391,0,60.9134,16103,16.6683,0,70.0313,25214,16.6604,0,53.0521,8277,16.1793,0,50.996,20860,16.6481,0,1008.4254,225397,259.1342,0,884.0462,378503,259.364,0,619.8002,501,259.29,0,1166.472,80822,259.2875,0
0.2772,86,0.1391,0,0.2952,184,0.1442,0,0.231,33,0.1203,0,0.2883,28,0.1434,0,67.8931,23179,16.6804,0,77.465,40897,16.6671,0,53.1732,590,16.1985,0,60.5825,15737,16.6483,0,1090.141,531058,259.2114,0,947.6133,442258,259.4941,0,620.3011,114955,259.3662,0,1196.0321,81323,259.4825,0
0.284,173,0.1424,0,0.351,162,0.1442,0,0.2315,118,0.1313,0,0.3283,147,0.1453,0,69.961,24296,16.7103,0,77.5871,47486,16.7185,0,54.0202,9281,16.582,0,61.1883,29271,16.7162,0,1090.6432,333481,259.6043,0,1057.8345,301200,259.6654,0,637.1834,501,259.5503,0,1233.6083,618743,259.5385,0
0.2905,99,0.1425,0,0.3545,211,0.1453,0,0.2374,84,0.1315,0,0.3353,190,0.146,0,70.0835,17317,16.7172,0,77.655,32866,16.771,0,54.1415,497,16.6565,0,66.8045,21471,16.7182,0,1226.9632,219037,259.6273,0,1059.3224,302625,259.7823,0,637.6845,132525,259.6604,0,1273.1434,516556,259.6393,0
0.2914,140,0.1453,0,0.357,140,0.1461,0,0.2375,46,0.1324,0,0.3731,227,0.1463,0,76.1564,40291,16.79,0,77.7092,17720,16.7823,0,54.7265,9930,16.6572,0,80.5491,15614,16.7701,0,1338.0802,488853,259.6361,0,1059.824,253491,259.8663,0,770.5504,13625,259.7911,0,1362.8671,81825,259.7893,0
0.2931,95,0.146,0,0.417,139,0.2072,96,0.2431,69,0.1371,0,0.3853,160,0.1523,0,76.2785,24521,16.8025,0,77.8314,24502,16.7894,0,54.847,535,16.6632,0,95.2835,50426,16.7704,0,1538.5383,781614,259.7134,0,1136.979,380334,259.9965,0,771.0514,2079,259.8674,0,1440.8114,684277,259.9844,0
0.3923,245,0.2031,89,0.4244,169,0.2184,0,0.2551,5,0.1372,0,0.4083,189,0.161,5,91.7411,30497,35.5871,5001,77.953,32123,33.4811,1342,62.954,677,16.682,0,95.4051,50605,38.7411,243,1645.753,611221,581.3512,36143,1197.1004,189354,628.0971,39657,894.348,137769,532.9122,501,1825.7473,816750,648.9174,78312
0.3993,224,0.216,13,0.4291,277,0.2542,102,0.2554,48,0.1381,0,0.4151,109,0.1683,53,91.863,32449,36.1944,121,84.1905,24689,38.4264,5856,63.0754,3604,16.7031,0,104.1453,29888,38.8632,8732,1649.2613,605026,581.8535,76282,1342.9793,722940,628.5995,123368,894.8491,2230,533.4131,27607,1826.2494,818256,649.4191,143950
0.4104,219,0.2431,71,0.4431,258,0.2614,110,0.2614,148,0.1385,0,0.434,173,0.2653,154,91.9852,32533,36.3164,6180,89.9992,45132,38.5481,8360,68.7823,690,16.7771,0,108.9863,20007,42.4943,8662,1667.7991,284633,657.503,52208,1343.4811,503003,629.1013,123327,956.9734,200520,535.4173,501,2033.9963,1026214,661.3411,27609
0.418,157,0.2504,141,0.5133,249,0.266,27,0.2615,74,0.144,0,0.5181,188,0.272,96,94.6693,49898,41.7603,5855,100.3124,40833,40.131,1098,68.9032,9471,16.7782,0,115.0375,8783,42.6161,3511,1711.4313,183730,658.0053,75151,1401.5214,706410,629.6032,124288,957.4742,2230,535.9185,1503,2058.7575,1050917,661.8435,156525
0.4633,221,0.2575,83,0.5203,293,0.2685,76,0.2793,46,0.1444,0,0.5252,230,0.2783,168,99.4751,40027,41.8822,5325,105.4163,30250,40.2535,6409,72.2712,677,16.7841,0,115.9311,71084,47.6262,17498,1828.559,820467,660.4285,14056,1604.0022,596196,674.99,148089,1045.5991,2603,537.6051,500,2059.259,1136934,662.3454,156942
0.4703,244,0.2694,6,0.5503,435,0.3514,202,0.2852,93,0.1505,0,0.5314,348,0.2794,31,105.0542,42068,45.4632,8661,105.6602,31153,41.3482,609,72.3925,12876,16.803,0,116.0531,56486,47.7481,17599,1829.0613,1040273,702.5934,40160,1609.9211,450972,675.492,169976,1046.1002,37740,537.9221,501,2227.3831,839628,714.5505,50200
0.5112,287,0.2704,7,0.5575,404,0.3701,85,0.2855,6,0.1551,6,0.5373,314,0.2855,132,105.6484,31352,45.5851,15536,107.7183,27206,41.4705,11423,75.8001,1610,31.323,120,134.6104,98619,47.8703,17819,1829.563,1072763,703.095,44088,1610.423,602353,675.9943,170370,1087.2334,3126,538.1062,32627,2268.6785,758620,715.0522,64632
0.5184,294,0.2763,168,0.5645,328,0.3805,192,0.291,176,0.1555,6,0.5864,286,0.3094,47,141.0121,96208,45.707,15609,111.5915,52075,41.5923,11401,75.9213,1123,31.4445,1339,134.7321,68214,47.9925,17811,2054.617,281621,797.7061,292157,1610.9252,570549,688.3522,166161,1087.7344,79929,538.423,1502,2269.1801,1009933,822.6084,317389
0.6321,478,0.2842,175,0.5813,351,0.3954,91,0.2973,145,0.1561,5,0.7001,393,0.3132,202,151.629,60180,51.0705,21030,112.014,57924,42.0035,6100,78.079,3868,31.9281,121,146.0144,41353,53.3805,23301,2137.2831,596350,857.7945,352693,1754.7132,461837,705.7521,42168,1167.3424,2603,540.1102,500,2449.995,1190752,823.1105,317765
0.6394,488,0.2915,140,0.6503,13,0.417,225,0.303,74,0.1611,52,0.731,544,0.3181,81,170.1735,91515,51.1925,21136,131.1945,37321,42.1255,11995,78.2003,1063,32.049,362,149.2082,115076,57.9845,15127,2269.0473,238449,858.2964,352986,1819.8445,1225951,706.254,76653,1167.8431,160228,540.6111,1503,2461.0641,592859,916.353,253508
0.6463,458,0.2975,145,0.6574,333,0.4241,237,0.303,110,0.1614,52,0.7382,340,0.3203,205,189.6561,115511,51.3142,15364,133.1045,61303,42.7934,1342,87.7592,13582,32.0705,121,149.3301,75077,68.9965,25895,2401.7654,1199576,858.7982,353401,2041.3733,1033397,716.5734,150600,1211.9313,2602,542.6154,501,2461.5661,1704902,969.0603,253007
0.6504,423,0.3542,66,0.6991,492,0.4394,18,0.3153,79,0.1625,53,0.7565,220,0.3254,178,190.0201,128129,57.3655,12565,145.447,41866,42.9155,2421,87.8805,1139,32.1915,2071,158.1152,39768,69.1185,9584,2567.5343,1308468,914.9315,253000,2041.8752,759520,717.0751,40581,1212.4324,204907,543.116,1502,2631.4061,568261,985.0935,333669
0.7345,508,0.3704,28,0.7064,518,0.4463,331,0.3334,62,0.2103,6,0.829,540,0.3632,96,226.0751,107211,57.3692,15245,155.4531,81226,54.0352,23930,89.5744,15412,32.5333,121,180.8345,121393,71.894,32545,2568.0365,1057404,957.6022,452375,2338.4682,732705,735.2272,57227,1245.9992,2602,547.3651,501,2878.8525,1619484,1158.7811,171682
0.795,531,0.3775,71,0.7662,464,0.4962,82,0.339,74,0.2153,6,0.9082,611,0.364,13,226.1972,137310,57.7295,488,155.5754,81354,54.157,15367,89.6955,1139,32.654,362,180.9561,121396,73.2334,854,2568.538,1811679,958.104,254008,2732.6622,1473477,735.7292,230275,1246.5004,238541,547.8663,42164,3110.8652,1349587,1159.283,362798
0.8302,488,0.3834,81,0.8252,431,0.5422,357,0.3755,6,0.216,18,0.9143,768,0.3703,43,245.0423,111845,66.8803,24512,159.2613,85715,57.6125,10687,91.0263,1206,32.6751,120,184.1034,127226,73.3554,28485,3020.0005,1509520,1102.3153,518456,2898.0832,1638718,736.2311,230621,1266.0395,7017,549.8701,501,3214.3544,1955401,1159.7854,383524
0.8364,577,0.396,240,0.8324,598,0.5495,371,0.3812,268,0.2163,5,0.9212,693,0.3711,86,259.2294,140963,67.0023,15126,159.3832,66814,57.7344,15368,91.1475,2303,32.7964,363,189.5034,84721,73.4773,4118,3386.1682,1673893,1141.97,37649,3338.8733,1576985,942.8551,252999,1266.5403,4507,550.3712,1502,3272.188,1689410,1164.9532,447896
0.8792,745,0.403,57,0.834,522,0.6022,47,0.3872,234,0.2214,110,0.928,741,0.3834,130,261.6203,144213,73.0994,5612,162.4733,85569,58.4021,28306,93.325,1361,32.9912,120,189.6253,130039,75.7024,6099,3386.6701,1847073,1142.4723,377382,3433.6525,1837910,960.7612,188712,1269.5463,10442,552.375,500,3667.4781,2108726,1165.4555,178859
1.0042,740,0.4104,176,0.8395,647,0.609,191,0.3933,214,0.2223,110,0.9842,557,0.3944,7,274.3545,170856,73.2215,20738,191.4475,87149,58.5145,13660,93.4464,4532,33.1125,2925,191.9963,67233,75.8244,21231,4258.4093,2496457,1334.3542,674343,3434.1541,2175084,961.2632,142906,1270.0472,4417,552.8765,1503,3667.9804,2157440,1198.5224,611228
1.0882,440,0.4175,212,0.8654,578,0.6162,501,0.3991,168,0.2223,41,1.0373,891,0.401,19,274.4761,185602,77.8112,19840,191.569,102728,58.5245,15368,93.9302,1206,33.2804,121,199.4995,36965,75.9465,24518,4795.982,3285424,1334.8565,578300,3888.0612,2880215,961.765,254509,1343.6941,84996,585.2004,501,3701.9962,2316246,1412.3443,655776
1.1182,741,0.4452,143,0.8915,440,0.6222,179,0.4053,168,0.2273,77,1.0622,478,0.4155,13,308.1131,188876,77.9331,33134,192.7244,103853,68.8154,24028,94.0512,5231,33.4014,363,215.6414,92781,76.4315,39816,5434.256,3867707,1368.337,663237,4117.0194,2599638,971.582,253505,1344.195,4174,585.7011,80317,3702.4981,2443367,1412.846,571829
1.1254,712,0.4725,262,0.8974,523,0.6455,393,0.4115,211,0.2331,55,1.0694,808,0.4221,108,333.7653,171422,78.055,33358,196.2342,116690,68.937,21222,96.713,1361,33.5964,121,217.6501,40501,76.5472,37391,6323.5315,4979826,1368.3455,264527,4364.9201,2854538,990.7372,254006,1363.2331,103970,587.7055,501,3717.5295,2754673,1413.3484,656665
1.1505,694,0.4795,148,0.9165,560,0.652,501,0.417,222,0.2345,83,1.1295,1014,0.4294,222,333.8875,245062,78.1771,30615,208.6315,119722,73.0352,39069,96.834,7948,33.7172,362,219.0733,169214,76.6692,31836,7280.4415,5612255,1525.1263,679719,4397.5804,2635451,1130.6003,585167,1363.7342,4574,588.2063,1503,3891.2065,2380717,1413.8502,582881
1.2574,763,0.5271,138,0.9824,766,0.6595,472,0.4172,132,0.2404,69,1.1364,762,0.4361,99,335.0983,215003,82.489,15245,210.0621,91796,74.3741,854,101.1905,1377,34.2014,121,223.0671,119374,77.6422,487,7495.3711,6799071,1525.6285,769428,5121.0203,3523273,1131.1024,248617,1373.754,114946,590.21,500,3960.5652,2198603,1452.5302,252002
1.3692,994,0.5345,208,0.988,795,0.6662,334,0.4235,158,0.2453,5,1.1493,912,0.4503,178,356.513,282365,104.3105,51384,214.3193,81319,74.4964,29276,101.3113,12476,34.3221,362,243.4244,100987,77.7644,969,8529.4343,7270262,1526.1302,670031,5121.5222,3008251,1132.6061,500997,1374.255,4506,590.7115,1503,4299.743,3715939,1453.0322,253007
1.4541,1152,0.5415,136,1.0294,520,0.6724,209,0.4294,204,0.2465,7,1.162,854,0.4562,44,391.341,274539,104.4324,15005,218.3132,63973,75.6435,25305,103.852,1645,39.0412,121,273.1173,125245,90.771,18513,9303.9804,6788495,1526.6324,639559,5240.2603,2786184,1132.904,442546,1526.0583,4931,591.8232,500,4300.2455,3543332,1708.4393,838307
1.4602,1121,0.5442,33,1.0312,630,0.71,6,0.4354,103,0.251,5,1.2445,905,0.4681,67,410.3585,258949,104.5541,53700,229.5103,111196,85.6291,42228,103.9735,44382,39.1621,9024,273.2393,225707,92.648,59904,9990.3502,8554079,1673.03,337172,5471.1284,3960274,1133.4063,376794,1526.5594,15973,592.3243,86843,4420.7643,2407819,1708.9414,952339
1.5263,1072,0.5461,82,1.0315,682,0.711,144,0.447,139,0.2515,18,1.2604,917,0.4683,353,410.4804,262785,109.8835,78161,247.1775,128836,97.7165,52011,104.094,29867,39.6463,121,282.3581,141009,92.7703,14764,10249.869,8236660,1944.989,937635,6002.7801,3738709,1193.225,474144,1535.5773,5273,594.3283,501,4425.7752,2130477,1813.0901,618923
1.5333,1242,0.5515,435,1.0364,693,0.7173,263,0.4532,139,0.2524,25,1.4072,1026,0.4751,327,410.6025,137464,110.0053,51913,250.0825,102374,97.8384,24440,104.2154,29257,39.7671,362,282.48,206221,99.5392,22628,11099.5642,8332861,1958.016,896349,6003.282,4614903,1193.7275,61624,1536.0782,25350,594.8291,1503,4683.4584,3239592,1905.4365,345855
1.5444,1220,0.5764,87,1.1075,804,0.7183,215,0.4773,122,0.2571,24,1.4291,1115,0.5175,6,415.2915,252919,110.1274,65372,259.8175,111255,105.72,60822,104.3364,15105,40.251,120,310.145,176419,108.138,14882,11314.4945,8473582,2034.2511,1461411,6087.9525,4075140,1301.0715,165660,1594.1945,4931,596.8335,501,4791.0053,2511001,1905.9384,451905
1.6103,1309,0.6013,131,1.1385,837,0.7243,138,0.483,140,0.258,5,1.4844,992,0.5244,142,452.3451,319450,127.1795,27385,287.8843,154921,109.7631,64854,104.4574,15591,40.372,362,326.525,237515,108.2601,14221,12356.5732,6495717,2034.753,448283,6465.1125,3576722,1330.415,592178,1594.6955,84245,597.3342,1502,5417.757,3404643,2058.5813,535646
1.6163,1254,0.6425,147,1.144,651,0.7315,112,0.5554,250,0.2643,153,1.5535,1248,0.5391,13,452.4671,248547,127.3011,67928,288.0065,125691,114.8464,72236,105.546,1950,43.6393,120,326.6475,193500,108.382,15370,12972.3023,10205642,2035.2555,1022189,7110.9953,5851754,1330.9175,469391,1708.4224,4931,613.9983,500,5720.3621,3131240,2153.934,698896
1.7074,1458,0.6493,462,1.1511,885,0.776,13,0.561,249,0.2692,5,1.5593,1067,0.5465,360,459.8281,343268,132.3843,27711,289.6503,127321,115.3932,56636,105.6674,1829,43.7604,13660,354.4323,250749,115.7075,37176,13849.0522,11333290,2083.7411,1151490,7440.5593,5176312,1415.086,706826,1708.9232,198700,614.4995,108931,6087.5961,4074361,2177.3773,366459
1.7243,1354,0.656,331,1.1762,711,0.782,53,0.5675,187,0.2701,5,1.57,1341,0.547,79,475.2144,356954,136.6254,26379,293.0391,154565,115.5151,29522,106.877,3240,44.2445,121,394.6502,305700,115.829,56434,14645.6422,12381454,2084.2435,1302088,7586.4415,6492623,1457.7535,40662,1792.0893,29906,616.5034,501,6630.6815,4840819,2177.879,859911
1.7312,347,0.6621,236,1.2135,791,0.807,205,0.5731,303,0.275,166,1.6155,1367,0.5491,141,504.9805,341051,148.1214,37509,297.9095,150261,122.4023,36287,106.9981,1776,44.3651,363,394.7722,240836,115.9511,59280,15314.4775,13206893,2311.8055,1304355,7586.9435,6076685,1458.255,263527,1792.5905,6814,617.0045,1503,7047.5145,5040719,2178.3811,1170533
1.8193,1479,0.6645,138,1.29,911,0.8144,85,0.5791,271,0.2761,7,1.6373,1107,0.5523,243,505.1021,386905,150.7744,49570,300.6631,159647,123.7493,8418,107.6033,4095,44.8495,121,405.616,309287,116.0734,85941,15912.6715,13899737,2312.307,276552,8150.9781,6891715,1600.3373,676186,1826.1574,64822,619.0083,501,7292.0032,5278930,2419.302,310196
1.9882,1610,0.671,557,1.3061,966,0.8194,48,0.5854,243,0.2765,18,1.679,1412,0.5554,373,506.6762,353300,150.8961,90849,317.0474,154722,123.8713,64245,107.724,1776,44.9702,363,440.8284,351778,117.2162,57788,15913.1732,13075689,2369.8395,432910,8337.852,6073369,1600.8392,844352,1826.658,6589,619.5092,1502,7853.1244,5527529,2452.9304,304170
1.9953,1579,0.6961,20,1.3132,887,0.8215,208,0.5913,300,0.2813,6,1.709,1442,0.5625,128,508.4924,388343,167.1162,18631,343.6202,209645,123.9934,75068,114.0161,10439,48.1633,3304,453.0955,376403,117.3384,8837,16627.6001,14503483,2443.0694,1106208,8341.4483,6485686,1601.3413,760396,1873.752,112009,677.2005,501,8310.0373,5405103,2453.432,763748
2.11,1672,0.7034,415,1.353,980,0.8274,456,0.5974,333,0.282,18,1.7182,1417,0.5691,315,529.0592,425556,187.5665,38960,352.2125,173551,124.1153,63312,114.1374,1777,48.2843,498,453.2172,290736,118.6583,40409,17346.5363,15561550,2559.6915,600674,8932.1273,7752638,1601.8431,845295,1874.2533,6590,677.7015,172183,8760.9383,6496764,2703.9332,117467
2.2884,1873,0.7301,34,1.431,667,0.9035,59,0.6092,458,0.2871,18,1.7495,1562,0.5781,28,573.8294,426202,192.7613,61258,352.4551,219468,135.0525,19843,120.3081,1909,48.7685,498,498.1093,423803,118.7805,59921,18099.0395,17091124,2560.1931,949589,9551.8641,6029220,1602.3454,467938,2007.5195,245766,679.7054,501,9096.1084,6532740,2704.435,1194254
2.3955,2032,0.7364,54,1.438,1013,0.9104,628,0.6153,27,0.2881,6,1.7815,1253,0.5915,20,599.7233,84045,222.4064,36864,369.0332,236048,169.117,118717,120.4291,2273,48.8895,498,498.2315,393792,119.7591,42842,19451.2341,18572448,2789.2584,2046584,9552.3664,8230934,1791.335,783284,2008.02,6813,680.2061,1503,9780.976,7013914,2704.9375,526057
2.4023,1714,0.7665,132,1.4623,1000,0.9202,119,0.699,315,0.294,18,1.8825,1563,0.603,176,603.4754,455925,222.5283,90049,375.3501,202533,169.6085,104934,122.8493,1910,49.3734,498,514.5671,396149,133.7854,13541,19633.0985,18625064,2789.7601,812050,9554.8723,5335916,1791.8371,657727,2091.6872,7360,682.2105,501,10082.579,8571774,3447.4202,1291781
2.6365,2303,0.7735,25,1.5304,1191,0.9273,90,0.7053,362,0.2994,6,1.894,1436,0.6102,21,618.4512,485525,222.6504,164900,381.6184,221892,169.7305,61375,122.9705,4714,49.4941,497,516.8173,342135,137.0635,28196,19843.5195,17528481,2894.4685,857208,9765.7004,8255302,1792.339,375749,2092.1882,79144,682.7112,1503,10330.5753,8034776,3447.922,1105936
2.9122,2646,0.8044,575,1.5914,1327,1.017,692,0.7114,332,0.2994,40,1.9272,314,0.6231,158,625.8591,522354,251.9303,53457,406.1825,278522,183.089,108876,124.5431,1909,50.4153,5629,516.9393,438719,137.1852,17062,20963.2553,18523354,2894.9704,104209,9860.9845,7596416,1808.4533,42168,2113.731,7301,779.5885,23150,10930.7744,8873364,3941.4085,2344500
3.038,2576,0.8115,163,1.84,1612,1.0242,252,0.7174,372,0.3005,6,1.9765,1481,0.6493,288,625.9811,485521,252.0522,79565,422.8024,334666,190.904,25771,124.6642,6299,50.536,505,518.44,458514,137.5491,609,22138.0973,19805022,3002.074,1288058,10274.2153,7758308,1808.9555,797837,2114.2324,101173,780.0892,2065,11213.8403,9868629,3941.9101,2032448
3.1154,2779,0.84,27,1.8891,417,1.0243,339,0.7232,210,0.306,17,2.1625,1743,0.6562,99,626.1031,537253,252.1744,67374,439.9423,273832,191.0264,111402,128.8993,1969,51.0201,504,578.8922,437423,143.2372,3049,22862.5435,20330492,3157.4933,261522,10448.6544,8938252,1809.457,267112,2148.8014,7791,782.0932,2066,12086.0821,9821908,4492.009,2981824
3.1222,2207,0.8643,34,1.9394,1373,1.0314,800,0.7232,300,0.3113,24,2.2423,1913,0.6821,86,675.953,543022,287.1411,19939,451.6014,329749,199.1253,72834,129.0203,10751,51.1413,505,579.0145,445849,143.3595,51880,23640.5962,21347141,3193.0654,692981,10562.8831,8071407,1969.775,836165,2149.302,136300,782.5945,2066,12550.009,10394973,4492.5112,1876987
3.566,3377,0.8703,547,1.983,1595,1.043,367,0.7291,346,0.3172,121,2.3211,1936,0.695,78,676.0754,542512,287.2632,220632,463.1752,325063,207.3621,90105,135.4332,2415,51.6253,505,601.5214,497780,143.7833,61414,24658.1271,15233438,3214.5261,504509,10850.3652,9471318,1970.2774,458252,2181.3663,7301,784.5984,2066,12558.5273,10294085,4493.0132,2480588
3.6685,3359,0.8712,227,2.0071,1851,1.079,224,0.7351,470,0.323,25,2.3791,1963,0.696,61,713.2213,546823,287.3855,219232,487.9812,337634,242.6921,26062,135.5542,2293,51.7461,504,606.166,443607,153.5244,79451,25037.3844,22773048,3519.2152,622240,11016.197,8500124,2160.4552,1152936,2181.8671,169445,785.0993,2065,12969.8494,10154094,5006.5392,3998525
3.8004,571,0.8772,163,2.0793,224,1.1851,935,0.7353,339,0.3244,6,2.3982,2013,0.7033,135,713.3433,653925,310.8574,263997,500.9294,396838,242.8143,119807,136.038,2915,52.0353,7208,606.288,442152,161.8583,87355,25761.83,23246597,3519.7171,2200396,11103.9625,10087359,2160.9573,932027,2216.9373,7360,793.4322,36694,13363.1353,11098784,5007.0412,913096
3.8715,3559,0.9102,14,2.1524,1773,1.1923,590,0.7415,438,0.3301,95,2.4104,2027,0.7101,330,713.4654,102226,340.9864,103782,514.9661,396654,252.374,201491,136.1594,2428,52.156,497,643.872,553672,166.169,78170,26060.9281,23501999,3525.1181,1521927,11104.4645,8961634,2161.4591,1153880,2217.4384,204644,793.9334,2056,13807.5232,10974535,5007.5431,2685687
3.8785,3397,0.9163,26,2.159,1762,1.199,255,0.7471,409,0.3303,47,2.4185,2041,0.7141,172,713.5872,565944,341.1084,296379,548.4843,272853,254.5434,44787,139.426,6332,52.6405,498,683.6825,607595,166.2912,92219,26510.3264,23691530,3525.6202,975838,11496.2471,9734678,2292.221,423183,2250.504,7300,794.3585,37860,14228.865,8490120,5655.8381,4780695
4.1484,3798,0.9761,40,2.1721,1710,1.294,824,0.7532,320,0.3364,135,2.5442,2146,0.7212,309,757.3861,639192,341.2304,51507,570.5075,452185,269.3621,166230,139.5473,2307,52.7615,498,683.8504,565433,166.413,92275,26704.7155,23938099,3526.1224,1585561,11818.2973,9779675,2369.5732,748614,2251.0054,238219,794.8593,2217,14516.9412,11750033,5656.34,1723717
4.155,3761,0.9833,54,2.281,1855,1.2983,846,0.7534,290,0.3365,30,2.6344,2179,0.7345,34,790.2985,683116,371.9622,150966,572.4441,406802,280.374,45691,142.9355,9966,53.2453,497,683.9724,518608,166.5352,65180,27758.3195,25996426,3722.1201,930354,11938.5385,10270652,2370.0753,398797,2305.6141,41675,795.9375,2056,15289.4842,9348673,5656.8425,3524190
4.5504,4247,1.0624,915,2.3374,2030,1.3001,1147,0.7591,275,0.3423,51,2.7154,2105,0.7474,68,836.641,762466,372.084,64573,614.469,538070,287.9391,177403,143.0561,2401,53.3661,498,691.5962,184227,170.707,27472,29037.8695,24520031,3722.622,728454,11980.2114,9376980,2510.855,538572,2306.115,9547,796.438,2055,15659.223,12892339,5657.3441,3655176
4.605,3794,1.0691,379,2.3662,1975,1.3055,313,0.7592,417,0.3472,26,3.0664,2608,0.8242,197,850.4372,810702,402.0911,308871,635.4861,531883,290.8502,220047,147.1705,3421,55.6653,10868,710.4734,606766,187.9533,127111,29038.3713,27025356,4047.6901,525357,11980.7134,9716069,2511.3575,1266395,2308.62,44401,796.8631,2218,16130.6655,13310395,6208.9463,5452273
4.796,4446,1.0765,925,2.5295,1032,1.3421,343,0.7655,384,0.3535,26,3.1,2676,0.8312,127,890.247,727942,402.213,283829,636.8182,480301,290.9722,156281,147.2915,29024,55.7861,498,724.5813,650265,188.075,21542,29759.3095,27997263,4096.7592,1440924,12436.6223,10423427,2669.171,1473438,2309.1215,9262,797.3644,2218,16493.3905,13600481,6209.448,5201458
4.8034,4454,1.194,533,2.6132,2153,1.4632,171,0.771,370,0.3603,5,3.2701,2931,0.8564,132,946.0251,793205,402.335,120614,657.3893,533699,291.094,52354,147.4124,14395,56.2704,498,736.3681,632899,200.4181,87678,30433.1542,28168853,4097.2612,2022357,12437.1244,8756665,2669.6732,650039,2341.185,77031,798.442,2055,16786.977,2205081,6702.934,4118351
4.9341,1284,1.2005,778,2.6371,2182,1.5033,979,0.7834,340,0.3661,23,3.3554,321,0.8633,191,1022.7393,872872,433.6722,129205,669.127,506730,300.6454,256642,147.5333,12931,56.3701,11593,751.3235,688688,200.5403,62512,31139.5643,28372979,4097.7635,2987500,12584.8293,10571455,2734.6011,778218,2341.6864,9262,798.943,2055,17151.7061,14887571,6703.4364,3207365
4.9412,4689,1.2073,257,2.6683,2236,1.5102,109,0.8492,384,0.377,61,3.4761,3108,0.8635,337,1114.0943,981142,433.7942,74632,708.1243,560495,316.2535,15245,151.2842,2460,56.3912,498,858.4092,754724,200.6625,83545,31140.0663,29629238,4141.4575,417834,12666.9942,10381929,2735.103,1680395,2354.7125,90370,799.368,2217,17549.0002,15033322,7523.5744,3756274
5.0893,4629,1.314,1160,2.7534,657,1.5172,1293,0.8495,417,0.3835,26,3.584,3120,0.9302,276,1152.5722,1016348,472.6341,223231,725.0651,621499,317.591,107566,151.4054,3557,56.4911,492,858.5312,736880,212.2115,78367,31196.179,28429590,4191.9792,625470,13151.5513,10634475,2735.6054,1390144,2355.213,9548,799.8695,2218,17842.5871,16080767,7524.0761,4767362
5.0961,4880,1.3215,537,2.932,2319,1.6023,475,0.8555,429,0.4015,39,3.6691,3408,0.9774,363,1201.0935,1109137,472.7562,63259,747.8695,570813,317.713,232357,152.1311,2431,56.875,497,881.6434,789055,212.3335,141962,31558.9044,30248265,4273.7221,549094,13152.4641,11139443,2960.0542,1398611,2466.9363,203033,808.9631,52255,18353.1075,16808669,7524.5782,5195520
5.1272,4938,1.3281,407,3.1703,2742,1.6351,312,0.8555,432,0.4071,50,3.8673,3639,0.99,800,1249.977,1175808,503.9734,64952,760.3985,661798,347.8413,115965,152.2523,4625,56.9753,491,936.4573,803283,228.3065,84828,32243.2714,29673321,4518.2114,2021034,13428.5164,11570062,3259.3514,1749561,2467.4373,9262,809.4641,2055,18854.6092,16338954,8056.1402,5809961
5.3143,4919,1.4885,1180,3.2603,2797,1.7374,1132,0.8614,474,0.419,5,3.9173,159,1.075,333,1250.0992,1175962,504.0953,437878,765.2392,588164,347.9635,67183,155.8824,2584,56.9962,498,982.3175,798459,231.3971,41181,33267.8122,30752558,4575.7462,383268,13735.6305,10968222,3643.4151,2051074,2565.633,10112,811.4681,2056,19178.7575,16411699,8056.6421,1526720
5.4354,4984,1.4943,424,3.3712,3046,1.7761,237,0.8673,405,0.4255,18,4.267,3791,1.0875,238,1328.1433,1239236,525.511,180369,786.294,712125,354.1261,58096,156.0033,8317,57.096,491,1024.3053,891190,231.5195,162365,33620.0163,30778130,4750.5642,557584,14065.874,13309257,3643.917,2385242,2566.134,50772,811.9695,2056,19620.1391,17858389,8057.1444,1566378
5.5765,5176,1.5901,1359,3.3713,2983,1.8573,1379,0.8673,467,0.437,76,4.3632,3879,1.0941,242,1328.2653,1272636,525.6335,167739,816.6664,742489,371.489,64471,160.4802,2432,57.5805,492,1067.6242,919824,257.5353,212762,34491.2541,31954909,4751.0663,3060812,14371.4851,11772749,4014.6562,2654076,2599.2005,10210,813.9731,2055,19779.4583,17264131,8486.5024,5673288
5.7504,5297,1.7103,1000,3.3903,2886,1.8641,560,0.8791,457,0.4435,251,4.5334,4121,1.1561,822,1354.0395,1217331,564.4733,474256,840.6252,781046,380.1423,79012,160.6011,12799,57.7013,492,1101.7475,951996,257.657,62880,35258.285,33245109,5132.3263,1960450,15149.4534,12634072,4015.1583,2526411,2599.7011,84001,814.4742,2055,20275.9501,17960611,8487.0045,5308423
5.9181,5532,1.7175,104,3.5345,3185,1.947,1378,0.885,500,0.4495,299,4.8051,4420,1.2074,432,1439.8261,1328745,589.7625,154858,851.5661,679979,382.568,205239,164.3523,2432,62.6835,704,1154.9884,1007153,281.6683,170861,35820.9082,33556569,5393.9604,2139777,15725.6872,12368952,4213.0545,2451992,2603.7092,10149,879.1031,122321,20571.04,17804152,9171.8721,1847659
5.9253,5695,1.7242,615,3.6554,3268,1.9533,1719,0.8851,423,0.4555,56,4.8241,4475,1.2211,379,1439.9483,1364553,589.8845,114929,851.6883,673290,382.6902,26084,164.4732,16704,62.8044,3264,1185.36,1047942,297.346,159801,36103.9745,34090947,5689.4385,4241608,15726.1893,13210283,4215.0594,321781,2604.2104,88961,879.6043,2343,21050.9992,18786729,9172.374,8164950
6.026,5593,1.7301,1078,4.067,3277,1.9631,1570,0.8914,494,0.462,5,5.0285,4721,1.228,510,1474.3115,1385364,615.414,136949,855.9793,781654,382.8122,264576,166.1672,3641,63.2884,763,1238.6012,1113718,297.4683,87929,36192.1515,34162069,5689.94,3286067,16289.2294,14024910,4337.501,3123600,2629.2605,10149,881.6082,2343,21232.362,18465638,9648.8263,8338874
6.032,5626,1.878,363,4.338,4103,2.092,1860,0.8915,416,0.4685,354,5.222,401,1.2772,308,1474.4334,1308956,615.5364,553358,856.101,30481,395.085,151469,166.2885,2910,63.4091,3932,1333.8301,1215351,297.59,87928,36690.1462,35179835,6025.7221,2079465,16583.9001,14181100,4338.0035,2133277,2629.7615,114563,882.1092,2344,21607.111,18704181,9807.6443,9195902
6.0873,450,1.8854,1615,4.407,972,2.163,1071,0.897,533,0.4733,49,5.4224,5077,1.2843,555,1522.7112,1419193,659.095,128600,863.4832,726536,408.9391,28433,169.3131,6896,63.8934,642,1368.4373,1220619,325.8345,149433,37480.2245,35575610,6356.2691,1478025,16584.4021,3275262,4810.2441,3023399,2633.7691,9897,884.1132,2343,22028.954,19513293,10306.1403,7497246
6.1902,4575,1.8924,641,4.5013,4253,2.2342,1763,0.903,559,0.4745,328,5.507,5050,1.3163,811,1545.0972,1441574,659.2173,614463,931.307,783523,411.4885,272343,169.4344,2993,64.0145,1005,1398.9302,1265757,338.6105,245177,38276.3142,36012113,6624.4185,4590089,16769.1885,12052238,4810.7465,808033,2634.2702,118830,884.6142,2343,22460.8171,19885925,10306.642,497494
6.4055,6051,2.0105,1553,4.5633,4290,2.2653,386,0.9151,451,0.4792,31,5.5673,5074,1.3235,746,1637.661,1563485,706.0432,461221,935.9061,817351,424.5494,43922,173.9111,11571,64.4984,642,1435.1105,1322585,338.732,101605,39356.4653,37845994,6860.2755,2998806,17314.3604,15301193,5084.4112,3184117,,,1025.3951,2625,22577.0501,20493656,10694.9181,885268
6.6321,6197,2.0175,277,4.5814,122,2.2714,151,0.9272,308,0.4865,262,5.736,5284,1.3312,492,1655.5701,1596147,706.1655,661379,952.1214,819079,437.0183,206221,174.0322,2909,64.619,883,1461.6101,1312517,369.1532,276446,39955.1602,38812590,6860.7775,4901833,17418.0682,15364857,5410.6451,1278920,,,1025.896,17683,23465.8251,21452854,10695.4205,8434018
6.7034,6431,2.1535,1964,4.5883,4391,2.2785,1578,0.9451,515,0.4921,309,5.815,5396,1.4111,1007,1694.7752,129153,717.0541,675179,957.9854,810252,437.1405,346494,174.5164,12060,65.1033,2518,1500.0892,1337540,381.2041,292400,40562.8734,39303438,7258.1841,5125382,17467.5835,15454030,5710.541,3280395,,,1027.3994,4086,24072.0361,22294512,10695.9224,7930399
6.7101,353,2.1605,375,4.7692,4308,2.3912,114,0.9514,527,0.4983,293,5.8401,5545,1.4724,170,1703.9722,1628218,717.1763,347119,1013.162,850692,453.8924,256350,174.6373,2910,65.224,2761,1528.888,1364645,381.3263,38650,40931.61,39672240,7606.2641,6207128,17776.701,15900115,5711.0432,4212976,,,1027.9,20147,24382.1562,22705453,11130.7912,2532793
,,2.2503,2138,,,2.398,212,,,0.5102,177,,,1.4834,845,,,738.7133,21295,,,476.464,328778,,,65.7082,704,,,381.4484,248662,,,7606.7663,6517900,,,5816.2543,1033716,,,1029.4034,4129,,,11131.2934,434872
,,2.257,513,,,2.4051,2021,,,0.5162,190,,,1.5225,390,,,761.5821,43920,,,476.5864,281714,,,65.8294,2761,,,389.0722,222051,,,8175.0155,2107285,,,5935.6913,2221642,,,1029.9045,5131,,,11384.8,686872
,,2.352,131,,,2.4824,200,,,0.5452,70,,,1.539,524,,,761.7044,162109,,,476.7085,316213,,,66.3132,3578,,,417.2663,253828,,,8258.5664,6497936,,,6385.0084,736928,,,1031.4074,5588,,,11385.3025,5681196
,,2.3591,941,,,2.5831,2468,,,0.551,82,,,1.5454,549,,,787.9605,26015,,,482.0864,32510,,,66.434,6991,,,417.3884,27953,,,8259.068,6866099,,,6490.598,3644309,,,1031.9082,6591,,,11872.7763,1096482
,,2.3652,1308,,,2.589,2135,,,0.5525,162,,,1.547,907,,,807.1991,316625,,,497.518,433621,,,66.9181,673,,,421.7451,169854,,,8925.0132,2572861,,,6491.1004,1009181,,,1033.4115,5632,,,12274.5794,1488246
,,2.46,473,,,2.745,2090,,,0.5573,147,,,1.5641,1052,,,807.3211,298466,,,497.6402,163299,,,67.039,3819,,,435.7045,81195,,,9013.0725,7698915,,,6858.9552,1344583,,,1033.9123,6634,,,12275.0815,11237952
,,2.4673,97,,,2.7472,2355,,,0.558,173,,,1.5714,257,,,810.1052,47915,,,509.9171,259639,,,67.5232,673,,,442.5585,53001,,,9013.5743,8053063,,,7089.7942,6096804,,,1035.4155,6090,,,12275.583,3859806
,,2.5101,119,,,2.7525,2038,,,0.5633,124,,,1.6623,1433,,,859.3503,78004,,,515.0002,274675,,,67.6441,916,,,442.68,397962,,,9667.9974,1578589,,,7268.7745,5804283,,,1035.9161,8094,,,12636.304,9738923
,,2.5625,27,,,2.8172,263,,,0.5643,160,,,1.7053,1050,,,887.1803,62516,,,546.1602,86946,,,69.2175,674,,,442.8024,78866,,,9789.1211,8264532,,,7836.7854,5321920,,,1057.4593,2657,,,12636.8061,9799500
,,2.569,40,,,2.8194,2466,,,0.5701,137,,,1.7962,1500,,,922.633,819159,,,546.282,210443,,,69.3382,9821,,,459.0585,48847,,,9789.6233,8782078,,,7837.2875,3083321,,,1057.9603,50344,,,12637.3084,11753734
,,2.6812,2153,,,2.8241,461,,,0.5941,5,,,1.8261,1639,,,976.4782,897426,,,567.3942,368332,,,69.8223,674,,,469.3021,299641,,,10546.6331,9288197,,,7837.789,3412350,,,1059.9645,2657,,,12933.9012,551108
,,2.79,2271,,,2.8504,266,,,0.5994,290,,,1.8335,1225,,,1008.0593,866517,,,577.6202,365623,,,69.9435,916,,,469.4241,374296,,,10547.1353,9790581,,,7850.816,6146751,,,1060.4653,3659,,,13239.5124,2048872
,,2.7974,1023,,,2.9193,85,,,0.6004,294,,,1.9365,1711,,,1043.9961,477806,,,577.7422,326680,,,70.4272,674,,,497.1345,83940,,,10712.9674,9454387,,,7852.3201,306218,,,1062.4693,2657,,,13240.014,11478803
,,2.9105,2535,,,3.0195,137,,,0.6052,128,,,1.9651,1084,,,1104.4961,759131,,,613.194,568243,,,70.5483,916,,,509.2744,197676,,,10968.5841,2743659,,,7948.2084,5935557,,,1062.9702,3659,,,13240.516,2157300
,,2.9173,225,,,3.0332,1938,,,0.6114,50,,,2.0274,1871,,,1138.376,896931,,,623.5391,406036,,,74.1782,674,,,522.061,120821,,,11030.6023,10279521,,,8646.025,1828126,,,1138.1202,2626,,,13241.0185,8190157
,,3.0065,1988,,,3.0404,2430,,,0.6172,50,,,2.0522,110,,,1180.1215,1074891,,,637.1521,61064,,,74.299,14824,,,522.1832,445242,,,11305.6481,273542,,,8747.1021,6985859,,,1138.6215,131136,,,14021.5775,11528870
,,3.246,2743,,,3.1605,891,,,0.6352,135,,,2.091,820,,,1180.2431,797449,,,637.2744,509707,,,74.7831,674,,,531.176,150730,,,11514.6752,1457839,,,8747.6044,2214557,,,1140.6255,2626,,,14022.079,11255700
,,3.2533,2872,,,3.1662,2882,,,0.6415,135,,,2.131,67,,,1235.7813,1128424,,,665.224,441991,,,74.9045,916,,,538.0354,158319,,,11749.5345,10490878,,,9086.4053,1476553,,,1141.1263,3627,,,14022.5812,11110982
,,3.3662,2516,,,3.2491,239,,,0.7025,6,,,2.2392,169,,,1278.4942,914707,,,702.4925,668641,,,75.3884,674,,,573.0055,257402,,,11852.2404,819633,,,9205.5174,4355789,,,1143.1304,2626,,,14435.9074,11829425
,,3.3733,2923,,,3.2545,2795,,,0.708,161,,,2.2653,977,,,1319.8765,1127105,,,702.6142,133908,,,75.5094,916,,,573.9742,448474,,,12198.43,344687,,,9206.019,1242115,,,1143.6314,3628,,,14805.1451,13938604
,,3.3792,918,,,3.256,1261,,,0.7324,6,,,2.3243,73,,,1359.3225,793313,,,712.4755,173387,,,75.9931,1758,,,585.8332,461785,,,12410.9651,3658115,,,9651.5341,4771685,,,1304.9532,46048,,,14805.6471,11839127
,,3.4985,2456,,,3.2632,2164,,,0.7382,17,,,2.3612,14,,,1402.8822,1340277,,,722.336,265511,,,76.1142,1270,,,600.1475,368691,,,12612.256,758010,,,9907.045,7643058,,,1305.4545,4383,,,14946.93,12576065
,,3.5053,3043,,,3.3574,90,,,0.882,272,,,2.452,691,,,1445.4742,212301,,,722.4583,19603,,,76.5981,1271,,,607.0092,574560,,,12612.7581,1350586,,,10142.3873,1385400,,,1307.4585,4383,,,15518.5722,3908594
,,3.6241,2668,,,3.3642,2841,,,0.8882,453,,,2.555,2252,,,1481.2901,1441351,,,729.7194,26620,,,76.7193,1270,,,607.1312,203507,,,12809.2611,11801563,,,10142.8891,1992958,,,1307.9591,4382,,,15519.074,370240
,,3.6311,3171,,,3.4523,3300,,,0.8942,443,,,2.7124,2138,,,1481.4125,1421964,,,744.7211,14516,,,77.2033,1271,,,613.9085,510422,,,13143.4292,303205,,,10868.9661,8440829,,,1309.9634,4383,,,15519.5763,12005783
,,3.6373,3085,,,3.5491,197,,,0.9,466,,,2.8561,2296,,,1503.9172,22263,,,744.8433,14761,,,77.3244,1028,,,614.03,6657,,,13223.9773,1367620,,,10999.2273,9122203,,,1310.4644,4383,,,15912.8625,11651068
,,3.7341,3349,,,3.5494,221,,,0.9065,376,,,2.8751,2364,,,1520.8584,38961,,,745.3881,618476,,,77.8082,3669,,,629.1563,46157,,,13224.4793,469438,,,11064.227,3923368,,,1337.5182,78679,,,16301.1383,1607720
,,3.8102,2477,,,3.5561,353,,,0.9122,375,,,2.996,1210,,,1548.8084,27587,,,766.5644,641416,,,77.9295,1352,,,629.2781,227777,,,13224.9812,11683309,,,11064.7294,2789219,,,1338.019,4382,,,16301.6404,899301
,,3.8172,1440,,,3.7115,3421,,,0.9182,411,,,3.0872,1546,,,1580.2685,58925,,,780.7814,624862,,,78.4132,1351,,,630.973,565078,,,13260.0525,602398,,,11186.6023,307224,,,1340.0233,4383,,,16302.1423,3703611
,,3.9485,3657,,,3.718,790,,,0.9241,687,,,3.249,524,,,1580.3901,1372248,,,808.5523,645608,,,78.5343,1351,,,631.3371,9272,,,13625.8932,1475379,,,11633.9961,1135262,,,1340.524,4382,,,16451.4412,3813634
,,3.9551,534,,,3.7312,229,,,0.9304,518,,,3.3895,697,,,1635.2024,550123,,,839.9485,307421,,,79.0182,1352,,,647.0681,55410,,,13894.8163,903997,,,11652.9021,5375080,,,1342.5281,4382,,,16794.6272,343188
,,4.0552,3536,,,3.8072,3456,,,0.9365,603,,,3.5115,3061,,,1656.1363,937787,,,858.4054,152496,,,79.139,1109,,,666.3085,58692,,,13895.3184,1003895,,,12378.3501,9334774,,,1343.0295,4383,,,16795.1294,10164416
,,4.0622,1653,,,3.8141,210,,,0.942,634,,,3.5643,2799,,,1734.3012,1354806,,,874.0704,718217,,,81.317,7128,,,676.9832,588301,,,14242.6253,5006406,,,12378.8525,11261630,,,1468.2795,208973,,,16795.6315,984977
,,4.0695,2223,,,3.9331,6,,,0.9483,682,,,3.7095,3440,,,1768.3025,1156192,,,874.1923,369199,,,81.4385,1151,,,679.1365,477529,,,14627.779,1383581,,,12382.992,772153,,,1468.7801,4156,,,17293.6264,13864684
,,4.2122,3163,,,3.9405,3829,,,0.9543,588,,,3.7344,1138,,,1806.0544,1655465,,,901.1192,779926,,,81.922,1150,,,679.2584,12587,,,14773.6863,5889691,,,12545.317,1606705,,,1470.784,4156,,,17294.1285,841184
,,4.2192,1728,,,3.9465,3445,,,0.9602,588,,,3.8241,1306,,,1862.3191,678030,,,938.6845,688610,,,82.0434,1151,,,708.8072,264339,,,15175.8735,3528864,,,12990.0713,10757387,,,1471.2855,4157,,,18096.7315,12879167
,,4.3201,3613,,,4.0293,3472,,,0.9663,657,,,3.8672,3446,,,1891.7221,1788196,,,971.3003,869861,,,82.5275,1151,,,725.7231,94388,,,15690.5171,5380175,,,12990.5732,3919919,,,1473.289,4156,,,18097.2334,3448108
,,4.326,3602,,,4.0362,85,,,0.9721,780,,,3.952,2180,,,1926.9333,1836595,,,977.5254,681209,,,82.6484,1151,,,734.5813,417055,,,16036.0903,5025852,,,13903.8954,12393381,,,1473.7902,4157,,,18097.7354,12478282
,,4.4163,4015,,,4.1511,185,,,0.977,491,,,4.0181,2333,,,1927.0551,1785029,,,977.6474,856833,,,83.6165,9481,,,735.5254,57583,,,16286.2072,3491407,,,13904.3975,5629332,,,1605.052,5066,,,18972.9831,9910113
,,4.423,2894,,,4.2393,71,,,0.9784,749,,,4.0734,1229,,,1995.903,1921771,,,977.7694,859471,,,83.7375,1063,,,741.455,74661,,,16629.274,6187960,,,14694.4735,13435636,,,1605.5533,95423,,,18973.4852,7379031
,,4.4945,612,,,4.3414,138,,,0.9833,588,,,4.1762,3926,,,1996.0253,1730642,,,1020.4274,921794,,,84.2214,1063,,,741.5772,109999,,,16793.2205,15534664,,,14694.9754,13185239,,,1607.557,5065,,,18973.9873,3357605
,,4.5783,3076,,,4.3482,587,,,0.9844,714,,,4.3213,1887,,,2073.7062,1940783,,,1027.861,313965,,,84.3423,1063,,,749.3444,52526,,,17145.3042,9284831,,,15374.8315,13987987,,,1608.0583,6068,,,19499.0365,16538406
,,4.5855,4276,,,4.3911,127,,,0.9895,618,,,4.4233,1467,,,2073.8283,2000472,,,1027.9833,928372,,,84.8263,1063,,,758.2763,590054,,,17880.3912,9263720,,,16089.257,12840082,,,1610.0622,5065,,,19499.5385,16549930
,,4.5912,3798,,,4.5331,4219,,,0.9905,777,,,4.4902,4104,,,2168.5705,2090065,,,1048.1891,973852,,,84.9474,1063,,,770.3993,495814,,,18208.927,15441937,,,16089.7591,13281888,,,1610.5635,6068,,,20226.9911,12547883
,,4.6863,3048,,,4.54,3970,,,0.9953,643,,,4.623,545,,,2222.1733,2145177,,,1085.4571,978729,,,88.5773,14408,,,781.5092,81642,,,18307.2442,16797716,,,17001.5784,16244576,,,1626.0943,5065,,,20227.4932,4198113
,,4.7001,355,,,4.546,4095,,,0.9962,809,,,4.6471,3668,,,2257.9895,2165715,,,1085.5791,942758,,,88.6984,1110,,,781.6311,235414,,,18538.5851,11447052,,,17002.0801,3577007,,,1626.595,116507,,,20603.2444,18018805
,,4.824,4075,,,4.6651,1606,,,1.001,695,,,4.8161,4110,,,2303.9695,2156341,,,1097.9893,184565,,,89.1821,1109,,,804.0171,210895,,,19059.7472,12919523,,,17582.2374,17007947,,,1628.5992,5066,,,20603.7463,11746178
,,4.8302,654,,,4.7193,1403,,,1.0025,849,,,4.823,4408,,,2340.0275,2035431,,,1111.2305,1022309,,,89.3033,1110,,,805.6114,569518,,,19295.0951,4049903,,,17582.739,15850118,,,1629.1,6067,,,20604.2483,11013717
,,4.9391,4609,,,4.7262,338,,,1.0071,457,,,4.9852,4364,,,2383.95,2059268,,,1130.1764,1043642,,,89.7875,1110,,,828.7234,227127,,,19938.5023,11731147,,,18050.171,466430,,,1631.1044,5066,,,20957.4545,18033923
,,4.9462,4271,,,4.8391,841,,,1.008,266,,,5.1474,4480,,,2425.3325,2232289,,,1137.608,1049621,,,89.9081,1110,,,835.599,774635,,,20344.69,13958564,,,18507.5845,1485069,,,1631.6053,6068,,,20957.956,18694053
,,5.0014,3827,,,4.8464,4436,,,1.013,551,,,5.2345,4506,,,2457.0342,2280825,,,1137.7302,147516,,,91.9652,1249,,,844.4334,193086,,,20682.9892,18921925,,,18508.086,17434952,,,1656.1545,5066,,,21731.0012,20118394
,,5.034,6,,,4.9281,414,,,1.019,599,,,5.301,1100,,,2486.3172,2307648,,,1163.936,29984,,,92.0861,3199,,,856.917,658574,,,20920.3392,16191934,,,19157.3813,18015563,,,1656.6554,146628,,,21731.5033,17442169
,,5.0405,3708,,,4.9353,127,,,1.025,628,,,5.4111,5032,,,2545.3643,2346038,,,1178.1433,1074512,,,92.5704,1250,,,880.613,258670,,,21126.8761,15180127,,,19157.8834,1627855,,,1658.6592,5065,,,22269.077,20256428
,,5.0471,4054,,,5.008,332,,,1.0311,712,,,5.5555,973,,,2594.6113,2478389,,,1178.2652,68070,,,92.6913,1492,,,885.0914,728253,,,21551.5991,16890676,,,20101.766,16399085,,,1659.1601,6067,,,22745.0281,2662731
,,5.1001,3739,,,5.1033,1841,,,1.0373,743,,,5.6823,271,,,2620.7474,2512974,,,1212.4581,68384,,,93.1755,1250,,,889.9513,207106,,,21991.1023,20232585,,,20478.0175,2021686,,,1661.1644,5065,,,23351.7415,1928831
,,5.1142,61,,,5.11,4344,,,1.0435,776,,,5.833,4604,,,2620.8693,2523875,,,1229.3265,1110377,,,93.2963,1492,,,917.1573,522195,,,22245.9854,20987594,,,21035.129,18250806,,,1661.6651,6067,,,23352.2435,21195242
,,5.1634,97,,,5.2533,4822,,,1.049,814,,,5.9114,4533,,,2693.5891,2577873,,,1229.4484,58834,,,93.9014,1340,,,918.2661,137531,,,22825.2682,18702420,,,21035.6313,15875566,,,1682.2064,5032,,,23464.9692,21319474
,,5.2591,821,,,5.2594,1142,,,1.0553,341,,,5.9535,4713,,,2724.9285,2507419,,,1275.0165,395638,,,94.0224,5242,,,943.6774,793790,,,23139.2681,16760510,,,21729.5153,1757158,,,1682.707,172697,,,24186.4104,2164566
,,5.4544,5125,,,5.3555,2395,,,1.1213,434,,,6.0693,5657,,,2725.0493,2566379,,,1277.2424,1107715,,,94.5065,1340,,,957.8141,810367,,,23502.621,17895905,,,21730.0175,19466227,,,1684.7115,5032,,,24186.912,9283776
,,5.4614,4900,,,5.3744,4743,,,1.1223,523,,,6.0761,5692,,,2815.5573,283318,,,1277.3643,589808,,,94.6272,1582,,,957.9364,883916,,,23821.6303,20625283,,,22484.5225,1461568,,,1685.2121,6033,,,24187.414,12766232
,,5.544,1082,,,5.4293,5154,,,1.127,332,,,6.2202,5478,,,2858.7543,2768900,,,1277.4862,1173000,,,95.1115,1340,,,962.4335,814912,,,24200.5151,19314117,,,23100.752,6696754,,,1687.2161,5031,,,24187.9161,2192176
,,5.6463,5454,,,5.5783,902,,,1.1284,619,,,6.2573,5030,,,2858.876,2700327,,,1312.285,971402,,,95.2323,1582,,,979.7171,865623,,,24435.8562,18681362,,,23101.2543,20586178,,,1687.7171,6034,,,24524.5893,22872555
,,5.6533,5384,,,5.7803,5014,,,1.1331,291,,,6.4265,6096,,,2940.5504,2796367,,,1313.663,1174798,,,101.6452,1339,,,984.9404,115512,,,24875.3632,22911992,,,23821.1904,5856840,,,1695.7334,4967,,,24525.0915,23711572
,,5.777,5587,,,5.7873,4871,,,1.1345,742,,,6.5422,5939,,,2977.6973,2873575,,,1359.522,1119683,,,101.7663,12927,,,994.964,912110,,,25245.9731,20077188,,,23821.6925,22311226,,,1696.2344,186187,,,25126.7934,5751408
,,5.784,5604,,,5.7942,4728,,,1.1391,705,,,6.583,6237,,,2977.8194,2848712,,,1359.6442,1209579,,,102.2505,1340,,,1012.1662,112005,,,25914.4381,17390140,,,24634.3131,3082039,,,1698.2383,4966,,,25655.3491,8584643
,,5.9343,216,,,5.9081,5715,,,1.1402,579,,,6.6752,4164,,,3048.8455,2950576,,,1359.7663,1205299,,,102.3714,1582,,,1024.2475,858929,,,26310.0972,21264302,,,24634.8155,19202697,,,1698.7393,5968,,,25655.8512,4552077
,,5.9411,1355,,,6.0144,3736,,,1.1454,161,,,6.8311,6510,,,3093.3735,3019260,,,1371.2625,853981,,,102.855,1339,,,1024.369,878528,,,26440.4895,19497428,,,25449.4405,20515487,,,1700.743,4966,,,25656.3535,24146291
,,6.0605,1301,,,6.1232,3342,,,1.146,512,,,7.0661,6689,,,3142.4993,3049232,,,1372.5443,1231220,,,102.9764,1582,,,1041.068,868863,,,26819.6141,19080789,,,25449.9424,16369026,,,1701.2444,5969,,,25749.5405,24211750
,,6.0672,5683,,,6.1303,5269,,,1.1515,161,,,7.0731,6803,,,3177.7102,3093334,,,1418.8124,929482,,,110.4785,6979,,,1041.8125,216913,,,27193.9943,25227543,,,26292.1221,3971815,,,1772.887,11366,,,26104.2493,24091684
,,6.0735,701,,,6.3335,1118,,,1.1522,512,,,7.1334,6862,,,3225.3845,386680,,,1418.9341,1269853,,,110.5992,1732,,,1065.4083,301755,,,27605.683,24915846,,,26292.6244,23678217,,,1773.3884,6849,,,26104.7511,24560932
,,6.2045,361,,,6.3404,3565,,,1.1575,275,,,7.2371,7005,,,3263.983,3158211,,,1457.7742,1355300,,,111.083,1732,,,1070.5932,910970,,,27743.0915,25981958,,,26978.4924,24463481,,,1775.3922,6849,,,26619.279,10063020
,,6.2111,5952,,,6.3471,6127,,,1.1581,573,,,7.3943,646,,,3312.1411,3252691,,,1457.8961,1369017,,,111.2042,1732,,,1070.7153,845309,,,27962.3954,24955248,,,26978.9945,24773838,,,1775.8933,6848,,,27008.5574,24493394
,,6.3182,4210,,,6.3805,5162,,,1.1641,501,,,7.4332,2930,,,3349.1672,3282600,,,1467.0933,1317642,,,111.6885,1733,,,1078.4775,953449,,,28423.9514,26331897,,,27765.0621,23968795,,,1777.8971,6848,,,27009.0593,25749826
,,6.3254,58,,,6.3874,5699,,,1.1694,189,,,7.478,381,,,3374.4573,3241577,,,1469.3931,1320788,,,111.8092,1732,,,1086.5673,842730,,,28838.6445,25014323,,,27765.5645,21752296,,,1778.3983,6849,,,27248.0372,25988788
,,6.3323,188,,,6.4004,5490,,,1.1701,507,,,7.4911,6718,,,3429.6322,3370196,,,1484.8075,1267150,,,114.7135,11143,,,1104.8565,383955,,,29259.1193,26995304,,,28576.1813,9974559,,,1839.0195,77631,,,27705.9524,26446667
,,6.3443,6054,,,6.507,803,,,1.176,434,,,7.6002,6950,,,3453.2283,3393720,,,1500.854,865608,,,114.8344,1627,,,1114.6403,1012426,,,29474.9142,27463174,,,28576.6834,25994340,,,1839.5203,6849,,,27798.1372,26677842
,,6.6305,636,,,6.5143,6203,,,1.1824,306,,,7.7215,458,,,3458.5534,3411314,,,1537.2715,1466668,,,115.3184,1627,,,1114.7621,946917,,,29796.6934,27613691,,,29072.6721,11487928,,,1841.5244,6849,,,28490.5203,693390
,,6.644,4290,,,6.6695,6368,,,1.2305,244,,,7.86,7019,,,3498.36,39443,,,1537.3934,1463192,,,115.4393,1626,,,1118.1674,920247,,,30153.7691,19718657,,,29073.1744,23603376,,,1842.0252,6849,,,28491.0222,26980552
,,6.7471,3979,,,6.682,6292,,,1.2423,285,,,7.921,5901,,,3539.258,75220,,,1581.3662,1437139,,,115.9235,12409,,,1158.4615,870033,,,30559.2161,29239820,,,29342.7111,268535,,,1844.0294,6848,,,28557.1554,758519
,,6.8643,448,,,6.7774,6344,,,1.2482,298,,,8.0251,418,,,3573.5011,75463,,,1585.0661,1510931,,,116.044,1916,,,1178.168,1065412,,,30841.1414,25397993,,,29777.0781,24934724,,,1844.5305,6849,,,28872.2853,26308784
,,6.8713,755,,,6.7843,756,,,1.476,585,,,8.0901,7605,,,3611.1322,808002,,,1629.5945,1434856,,,116.5282,2232,,,1178.2902,1089699,,,31346.7893,29417988,,,29777.5801,27329558,,,1851.5442,90160,,,28872.7874,1219195
,,6.9901,4256,,,6.851,4728,,,1.4825,664,,,8.121,7700,,,3635.8165,177022,,,1629.7164,84298,,,116.6492,2231,,,1190.6331,869959,,,31760.9774,22277075,,,30682.8865,3840554,,,1852.0452,6829,,,29166.8755,27174227
,,6.9974,5511,,,6.9384,6395,,,1.4884,694,,,8.1824,7348,,,3635.9382,3508723,,,1641.3832,321927,,,117.133,2521,,,1203.3534,1064348,,,32380.3532,30804062,,,30683.3882,21175903,,,1854.049,6828,,,29305.6533,527908
,,7.1161,5647,,,6.9454,6350,,,1.494,706,,,8.2421,7758,,,3691.3571,3542508,,,1670.7343,307113,,,117.2543,2521,,,1217.1335,1026833,,,32786.0232,26552113,,,30969.4583,1894279,,,1854.55,6828,,,29590.2225,21216123
,,7.2605,2845,,,7.0353,6481,,,1.5002,766,,,8.3461,350,,,3696.9243,1126207,,,1670.856,161132,,,117.7384,14191,,,1217.255,1128471,,,32889.8715,31351293,,,30969.9601,24226734,,,1856.5544,6829,,,29590.7242,1538581
,,7.3205,6015,,,7.0421,195,,,1.5061,856,,,8.419,7716,,,3776.4182,3627207,,,1686.6383,382429,,,117.8593,1868,,,1217.3775,1136289,,,33166.282,5041862,,,31681.3794,29441153,,,1857.0552,6829,,,30103.7493,1616493
,,7.3273,6662,,,7.1792,1200,,,1.512,886,,,8.6802,8262,,,3792.5122,3644887,,,1720.465,305783,,,118.3432,3126,,,1254.1744,87699,,,33851.7925,26124396,,,31681.8811,5501871,,,1965.7721,204636,,,30383.8095,28056114
,,7.3342,1243,,,7.186,6181,,,1.5181,899,,,8.7052,8285,,,3830.5055,3643165,,,1720.5873,134997,,,118.4642,3005,,,1257.3083,1197930,,,34256.9592,27903074,,,32409.3323,29836317,,,1966.2734,6849,,,30384.3113,1501264
,,7.3591,5776,,,7.34,6198,,,1.5242,825,,,8.8432,594,,,3846.4785,1042864,,,1743.6305,1487690,,,118.9485,2474,,,1257.4301,1198052,,,34692.9721,30787204,,,32409.8341,29894548,,,1968.2775,6849,,,31245.0301,18085879
,,7.4133,6292,,,7.3471,6521,,,1.53,1185,,,8.964,8132,,,3846.8423,3723351,,,1777.2144,1644166,,,119.0695,2474,,,1261.0723,192970,,,34900.7442,28765716,,,33008.5285,7550960,,,1968.7782,6849,,,31345.7324,29333268
,,7.5045,6438,,,7.3544,1783,,,1.5365,1145,,,9.157,8847,,,3928.6365,3784615,,,1777.3361,1703025,,,119.5532,2474,,,1266.6272,1177952,,,35588.2604,34078723,,,33009.0302,3346449,,,1970.7823,6848,,,32105.2492,29126881
,,7.5722,6436,,,7.4213,6954,,,1.5425,1138,,,9.2542,8963,,,3928.7585,1279177,,,1805.22,351817,,,119.674,2231,,,1266.7491,1218830,,,35835.6104,33200383,,,33134.2814,26516306,,,1971.283,6849,,,32105.7513,23409172
,,7.5791,6717,,,7.5032,6663,,,1.5483,1089,,,9.3321,8984,,,3999.179,3866252,,,1810.7875,983439,,,121.0055,1897,,,1277.1662,1133797,,,36367.8171,34797538,,,33163.3404,30158851,,,2024.3891,7743,,,32354.2481,22729581
,,7.7285,3846,,,7.5103,5511,,,1.5541,1084,,,9.5254,9184,,,3999.3012,142112,,,1829.3651,1227598,,,121.1263,2871,,,1280.9074,1146977,,,36796.0271,32243156,,,34118.2432,31351914,,,2024.8902,12259,,,32976.993,8637515
,,7.759,6204,,,7.5164,5401,,,1.5602,965,,,9.5325,4704,,,4070.811,3833119,,,1849.8713,1702178,,,121.6102,1897,,,1302.093,777574,,,36957.9964,35677252,,,34776.056,31887023,,,2026.8945,7744,,,33873.7855,31358545
,,7.783,7298,,,7.5814,6788,,,1.5664,1137,,,9.5743,5322,,,4087.9945,3955072,,,1856.4691,1767408,,,121.7313,2138,,,1303.4141,38978,,,37169.7732,5097474,,,35458.9191,29387509,,,2027.3953,8746,,,33874.2871,31610990
,,8.0281,7680,,,7.7071,7360,,,1.5724,795,,,9.6232,2637,,,4133.2493,4015015,,,1856.5913,1781278,,,122.2155,1897,,,1309.1022,27710,,,37596.7724,36589501,,,35459.4213,14623578,,,2029.3993,7743,,,34493.5244,23145590
,,8.0351,7544,,,7.774,7275,,,1.5781,974,,,9.7561,8319,,,4135.1865,3991043,,,1894.4001,145554,,,122.3364,2139,,,1316.9684,1151595,,,37796.0234,35501661,,,36369.7374,34859724,,,2029.9005,8746,,,34659.8572,19154196
,,8.0542,7354,,,7.8751,7330,,,1.5844,242,,,9.8402,5150,,,4252.9161,4034176,,,1924.713,1865054,,,124.8773,1825,,,1324.6002,1189701,,,38208.995,1129792,,,36511.0205,33744314,,,2035.912,7358,,,35180.8984,28621469
,,8.1905,7839,,,8.0024,6718,,,1.5901,242,,,9.9072,9464,,,4298.0493,4179862,,,1929.0071,1781256,,,124.998,6703,,,1338.0234,28680,,,38463.0033,424188,,,37516.526,34858448,,,2036.413,23923,,,35477.4921,31889908
,,8.2211,7797,,,8.1215,7701,,,1.6262,170,,,9.9864,5554,,,4306.8833,4188636,,,1956.1731,1879331,,,125.4823,1826,,,1350.3742,532188,,,38559.5471,620127,,,38174.3394,36915222,,,2038.4171,7358,,,35955.948,29523888
,,8.2811,7077,,,8.253,7565,,,1.6324,147,,,10.1495,5484,,,4311.361,4168937,,,1979.4654,1846471,,,125.6031,2068,,,1354.843,45377,,,38560.0494,31439457,,,38174.8412,35021756,,,2038.918,8360,,,35956.4502,33358379
,,8.3241,6356,,,8.3014,7845,,,2.61,704,,,10.1911,6938,,,4403.3193,184890,,,2008.2035,1807899,,,126.0871,1825,,,1364.4031,1097978,,,39525.1244,1332199,,,38712.9141,36200024,,,2040.9223,7359,,,36468.4731,19927306
,,8.4572,7976,,,8.3141,7486,,,2.616,2420,,,10.2832,9809,,,4421.8323,4318295,,,2011.1681,1685531,,,126.2085,2068,,,1364.4111,500912,,,39730.3845,35104684,,,39482.4515,37720828,,,2041.4235,8361,,,36897.332,34980026
,,8.5261,7812,,,8.4391,7812,,,2.6222,2389,,,10.4392,1381,,,4421.9544,230871,,,2027.5631,362959,,,126.6924,2366,,,1393.5734,1141929,,,39876.1763,953293,,,40525.5324,38763762,,,2093.5273,7744,,,37435.908,35382598
,,8.5335,2663,,,8.4462,6070,,,2.628,2360,,,10.5551,10211,,,4483.0583,4394283,,,2027.6851,1601594,,,126.8131,8586,,,1410.505,1046690,,,40641.3531,38004121,,,40526.0344,38353590,,,2094.0285,81536,,,37436.41,34280722
,,8.5704,3037,,,8.5733,8017,,,2.6344,2269,,,10.561,10257,,,4483.1804,4350305,,,2074.4522,195652,,,127.2973,2365,,,1410.627,1323744,,,40860.1395,37424558,,,41173.826,34434739,,,2096.0321,7743,,,38134.805,35620499
,,8.741,3088,,,8.625,8282,,,2.6405,2367,,,10.712,2670,,,4506.2922,4419860,,,2082.8602,1847573,,,127.4181,2607,,,1417.5324,1299394,,,41403.8761,35795302,,,41778.0322,39088474,,,2096.5332,8746,,,38135.307,30235059
,,8.7485,8199,,,8.6325,6490,,,2.6462,2333,,,10.8263,6940,,,4609.8664,4535694,,,2082.9825,247164,,,127.9021,2365,,,1434.3524,1272105,,,41818.5522,11695643,,,41778.5342,17172165,,,2098.5371,7743,,,38135.809,33125571
,,8.791,8128,,,8.6381,7638,,,2.6525,2319,,,10.9955,10610,,,4651.127,4532930,,,2083.1043,1946033,,,128.0235,2608,,,1459.6334,1233132,,,42410.8872,37386981,,,41779.036,38813388,,,2099.0385,8746,,,39045.626,37046969
,,8.8043,8364,,,8.7211,8317,,,2.6582,2366,,,11.0021,10548,,,4676.659,4600331,,,2133.501,1719241,,,136.856,3935,,,1459.7551,1283338,,,42661.2341,39895490,,,42580.1331,39580842,,,2136.6133,7496,,,39046.128,34812941
,,8.9345,283,,,8.7283,7475,,,2.6645,2259,,,11.1102,10195,,,4709.0884,407169,,,2139.6094,2050734,,,136.9772,2226,,,1474.7675,684595,,,43377.3174,37957717,,,43193.3572,9724298,,,2137.1143,124459,,,39734.0022,37386768
,,8.9412,8367,,,8.7592,8156,,,2.6701,2172,,,11.2192,10330,,,4766.682,4670486,,,2139.7311,1753328,,,137.4611,2226,,,1502.5982,1321076,,,43701.3102,34431840,,,43193.859,40214657,,,2139.1182,7495,,,39734.5044,36763301
,,9.0115,767,,,8.8533,8144,,,2.6763,2287,,,11.226,10742,,,4811.5731,4738337,,,2139.8535,2080303,,,137.5823,2226,,,1505.6151,1392127,,,43900.8631,41385874,,,44127.221,21084472,,,2139.6193,8498,,,39765.0665,31407605
,,9.0184,8410,,,8.8601,6954,,,2.6824,2291,,,11.3643,825,,,4842.5493,79474,,,2155.4034,1968312,,,138.0662,2227,,,1505.7374,1431599,,,44255.4164,41975144,,,44127.7231,41879981,,,2141.6231,7495,,,40063.663,30086363
,,9.091,8821,,,8.8661,8416,,,2.688,2337,,,11.4442,11064,,,4864.6933,4691861,,,2171.1934,2034051,,,138.1875,2227,,,1528.493,1317258,,,44782.6241,42518402,,,44776.5173,8023051,,,2142.1243,8498,,,40064.1654,38245218
,,9.1454,8836,,,9.0093,8814,,,2.6943,2337,,,11.631,1526,,,4900.6294,636583,,,2211.9111,1992179,,,140.4861,3349,,,1542.6434,1453620,,,45142.8441,40140387,,,44777.019,40479167,,,2322.4845,58588,,,40574.1843,38059568
,,9.2304,557,,,9.0161,8500,,,2.7002,2247,,,11.6381,1488,,,4900.7511,4826561,,,2221.8893,2111428,,,140.6073,22362,,,1542.7644,1389347,,,45182.2665,42918024,,,45572.6065,44008880,,,2322.9853,9392,,,40655.848,37824837
,,9.3081,8902,,,9.0233,8456,,,2.7062,2276,,,11.645,11343,,,4921.3223,745485,,,2222.0111,1981566,,,140.7283,7735,,,1557.4134,529724,,,45182.7685,42918700,,,45573.1085,42083377,,,2324.9894,9392,,,41190.416,40028312
,,9.4154,9146,,,9.03,8601,,,2.7124,2163,,,11.8001,11046,,,4993.6784,1481097,,,2222.1323,2074389,,,140.8495,6027,,,1558.8664,1425920,,,46409.874,38659436,,,46300.0582,40772468,,,2325.4904,9391,,,41190.9185,36675808
,,9.428,9164,,,9.1034,8731,,,2.718,2083,,,11.8133,11355,,,5028.405,4924906,,,2248.454,450965,,,141.2121,3228,,,1586.4553,1443996,,,46778.9534,41519488,,,46300.5604,8832168,,,2327.4942,9391,,,41276.089,37372748
,,9.5071,8560,,,9.1335,8685,,,2.7243,2202,,,11.898,10815,,,5073.2965,4925757,,,2259.8842,2101946,,,141.3333,3712,,,1602.0553,1483872,,,46971.9974,43114013,,,46796.549,44523220,,,2327.9954,9392,,,41927.8914,32674944
,,9.6905,9267,,,9.164,95,,,2.7304,2213,,,12.0424,11402,,,5092.5363,4974288,,,2261.2162,1959777,,,141.8172,2985,,,1602.177,1498688,,,47556.6651,3182715,,,47442.338,45126425,,,2355.5503,91722,,,42517.5691,38568966
,,9.696,7297,,,9.3333,8943,,,2.7365,2225,,,12.1692,11904,,,5128.5932,4909296,,,2301.9375,2101061,,,141.9381,3470,,,1609.8095,1462196,,,47892.8371,45587953,,,47908.2685,44911020,,,2356.0513,8893,,,42590.2152,39826418
,,9.7034,233,,,9.4654,330,,,2.7422,2314,,,12.2725,5880,,,5164.167,360436,,,2312.2761,2189186,,,142.4223,7116,,,1658.8153,1167773,,,49494.5351,4589525,,,47908.77,19028250,,,2358.0551,8892,,,42590.7171,38260650
,,9.7401,521,,,9.4723,9199,,,2.7484,2313,,,12.3941,12049,,,5164.2894,40011,,,2334.9032,2034805,,,142.5433,3364,,,1679.2553,1577766,,,50123.2914,45907594,,,48382.715,46034392,,,2358.5561,8892,,,43078.1915,39786071
,,9.7535,258,,,9.4793,9166,,,2.754,2276,,,12.4344,12128,,,5185.2234,100410,,,2335.0253,627802,,,143.0271,10079,,,1679.3772,1576046,,,50857.2571,48642718,,,48383.2173,3335301,,,2360.5605,8893,,,43615.765,41994139
,,9.8564,9204,,,9.5843,8869,,,2.7604,2175,,,12.5085,5547,,,5257.9425,5108243,,,2335.147,2275686,,,143.1482,4955,,,1703.4651,1563605,,,51626.2934,47635106,,,49016.4803,18691578,,,2361.0614,8893,,,43616.2674,42063364
,,9.9054,9208,,,9.5911,9060,,,2.766,1942,,,12.7124,1252,,,5258.0643,5136415,,,2336.5442,2203533,,,143.632,3969,,,1721.8584,1231168,,,52070.1804,48648080,,,49016.9822,34207667,,,2436.7123,173046,,,44567.6672,41929517
,,10.019,9250,,,9.7293,9474,,,2.772,2416,,,12.809,12542,,,5299.9295,4973168,,,2336.8422,2291403,,,143.753,3727,,,1746.7751,1645653,,,52874.2865,23525423,,,50042.0272,34546489,,,2437.2131,8893,,,44568.1691,42401632
,,10.2062,596,,,9.8375,534,,,2.7782,2390,,,12.9181,12650,,,5345.4252,5219298,,,2366.6054,29766,,,144.2374,11295,,,1746.8971,1666776,,,53457.4514,7782906,,,50569.0795,47991967,,,2439.2172,8892,,,44568.6714,41022806
,,10.2672,8476,,,9.8812,9570,,,2.7842,2363,,,13.0283,12772,,,5386.081,4906223,,,2366.727,29522,,,144.3581,5561,,,1755.3764,1607846,,,53995.5263,51934033,,,50569.5814,32871647,,,2439.7182,8892,,,44569.1735,43356937
,,10.3563,9971,,,9.9293,9656,,,2.7904,2345,,,13.0752,898,,,5416.5732,4606870,,,2377.564,2138754,,,144.8422,5561,,,1772.3173,1611700,,,55187.4064,52923421,,,51385.2085,48454513,,,2441.722,177923,,,44721.9794,41977831
,,10.3633,9977,,,10.0714,600,,,2.796,2267,,,13.1844,12379,,,5460.8591,5173695,,,2441.9883,2340913,,,144.9634,5561,,,1782.7145,1718459,,,55305.142,48705686,,,51974.8851,4867357,,,2442.223,10256,,,45276.5874,43264340
,,10.5493,10168,,,10.0785,9728,,,2.8022,2249,,,13.1974,11936,,,5460.9815,5235977,,,2442.1102,2157017,,,145.4472,5561,,,1782.8365,1704183,,,56607.2422,54396211,,,51975.387,45691039,,,2444.227,10255,,,45277.089,44018188
,,10.6043,10140,,,10.1151,9781,,,2.8083,2213,,,13.3003,285,,,5481.1891,5220779,,,2447.2615,2269072,,,145.5684,3141,,,1795.5505,1639859,,,57396.3181,54881069,,,52763.4595,14469920,,,2444.7281,10255,,,46030.0935,44738178
,,10.8065,10182,,,10.1342,9743,,,2.8141,2132,,,13.3904,9851,,,5599.0411,4221515,,,2501.3995,1749752,,,146.0525,7376,,,1813.087,45136,,,58177.879,55620301,,,52763.961,50404878,,,2446.732,10255,,,46066.1663,43189703
,,10.813,10393,,,10.2995,410,,,2.8205,2395,,,13.4702,12429,,,5615.739,5394169,,,2501.5214,1829613,,,146.1731,2414,,,1819.9933,1496959,,,58879.2804,56001418,,,53740.9103,7369352,,,2447.2335,9254,,,46606.7462,45443621
,,10.885,10540,,,10.305,8413,,,2.826,2354,,,13.6321,13111,,,5615.8612,4335620,,,2501.6432,2247295,,,146.6572,2415,,,1827.4871,37270,,,59714.4484,57199203,,,54276.9801,8696000,,,2449.237,16408,,,47285.101,44769940
,,10.9873,10191,,,10.3124,9844,,,2.8323,2341,,,13.6465,763,,,5662.5662,4888194,,,2504.8583,1716184,,,146.7781,2414,,,1856.5364,1708994,,,60317.6532,57802513,,,54907.7395,47647559,,,2449.7383,16408,,,48307.1435,47503644
,,11.1425,10208,,,10.4084,763,,,2.8384,2153,,,13.7231,296,,,5705.4003,4534895,,,2552.9454,203788,,,154.2801,2411,,,1889.57,1634508,,,61257.5301,58625073,,,54908.2415,6082680,,,2533.9065,9991,,,48329.1881,46158495
,,11.2383,5382,,,10.4331,155,,,2.8443,2164,,,13.827,11223,,,5716.5335,5489519,,,2572.305,2454011,,,154.4013,6801,,,1917.0385,1745761,,,62067.1472,57035725,,,55352.1281,53339321,,,2534.4075,19527,,,48544.6194,46264680
,,11.346,10544,,,10.5122,10283,,,2.8502,2320,,,13.88,204,,,5761.3024,5625448,,,2572.4271,2360765,,,154.8854,2411,,,1946.079,1810637,,,62911.8342,59900445,,,56253.4253,52717811,,,2536.4115,9991,,,48545.1212,45779399
,,11.3533,10663,,,10.6284,478,,,2.856,2429,,,13.967,206,,,5796.1505,4950631,,,2572.5492,58710,,,155.0062,2653,,,1963.1412,1789955,,,63208.2462,61172564,,,56253.9275,51857684,,,2536.9123,10993,,,49030.5915,1182698
,,11.3722,6749,,,10.6355,1242,,,2.8621,2398,,,14.026,12931,,,5796.2722,4739386,,,2573.7082,1778425,,,155.49,2410,,,1982.7444,1860657,,,63798.1044,60546832,,,57192.2992,53491804,,,2538.916,9990,,,49318.1661,47556791
,,11.3843,11075,,,10.642,204,,,2.8683,2369,,,14.1481,284,,,5802.5651,4760924,,,2595.1264,2464802,,,155.6111,2652,,,2005.9771,1645616,,,64094.5154,59290853,,,57786.9862,55107258,,,2539.4171,10992,,,49318.6685,47054727
,,11.49,9596,,,10.791,10281,,,2.874,2421,,,14.257,12578,,,5895.0073,4881196,,,2611.872,2245337,,,164.6861,2362,,,2052.4423,1934249,,,64976.958,62964391,,,57787.4881,47370703,,,2672.182,10088,,,49678.387,1287910
,,11.5684,9938,,,10.798,10609,,,2.8805,2455,,,14.263,13730,,,5935.7841,5646425,,,2611.9944,2493288,,,164.8074,17244,,,2079.0633,1960864,,,65139.6012,61985231,,,58319.5491,30018186,,,2672.683,157674,,,50208.4462,2551928
,,11.5753,10902,,,10.9075,668,,,2.8863,2494,,,14.4232,13251,,,5953.5713,5430759,,,2631.839,2478908,,,166.8644,4516,,,2100.1183,1870074,,,65533.5701,62305405,,,58745.3991,56481191,,,2674.6874,10089,,,50919.867,1244819
,,11.6482,9340,,,10.9313,10460,,,2.8921,2271,,,14.469,12752,,,5980.1912,5605289,,,2632.9295,2479936,,,166.9854,2808,,,2129.4013,2025924,,,65842.5044,62581713,,,59511.4283,57247530,,,2675.1885,11091,,,51273.5743,46531560
,,11.7182,10809,,,10.9924,406,,,2.8983,1894,,,14.4741,14022,,,5998.584,5843150,,,2644.8583,2487231,,,168.6792,15941,,,2151.7871,1867050,,,66298.0971,63850662,,,59511.93,57552519,,,2677.192,10088,,,51274.0764,48016189
,,11.7241,11136,,,11.133,177,,,2.904,1954,,,14.5681,12961,,,6009.1122,5297318,,,2664.0272,2445363,,,168.8001,21184,,,2184.2164,2017943,,,66538.393,64156355,,,60150.2032,57826261,,,2677.693,11090,,,51739.0055,50374303
,,11.8032,11337,,,11.1581,195,,,2.9102,1988,,,14.7095,13589,,,6049.7692,5373548,,,2698.0991,2579713,,,168.9214,36027,,,2233.4642,2001659,,,67109.7185,64305504,,,60150.705,58137815,,,2720.7795,10089,,,52310.647,3103039
,,11.8465,11218,,,11.325,330,,,2.9165,2115,,,14.7614,14375,,,6142.6942,5567993,,,2715.0851,2155828,,,169.0424,4351,,,2249.3165,2089628,,,67428.169,64631866,,,60850.1,57613761,,,2721.2805,206369,,,52843.7122,2042925
,,11.8955,10142,,,11.403,10409,,,2.922,1996,,,14.8363,13973,,,6178.2683,6040952,,,2715.2072,2503330,,,169.4053,4744,,,2270.7343,181678,,,68023.0422,64376995,,,60850.602,58837781,,,2723.284,10088,,,52844.2145,2545923
,,11.9801,9892,,,11.6192,583,,,2.9283,2009,,,14.975,14314,,,6229.814,6093475,,,2722.7101,2567208,,,169.5261,4744,,,2321.797,1685798,,,68271.3522,64916683,,,61480.3585,4120876,,,2723.7853,11091,,,53493.0102,46185865
,,12.0651,11728,,,11.626,11286,,,2.934,2156,,,15.1402,14554,,,6229.9365,5871066,,,2736.578,2628296,,,170.0101,4743,,,2357.6142,2195436,,,68530.5565,66266486,,,61480.8605,2049630,,,2725.7894,10089,,,53493.5121,46398570
,,12.1311,9662,,,11.7811,8736,,,2.9401,2169,,,15.167,14859,,,6261.0324,6084946,,,2778.7315,2660357,,,170.131,4743,,,2386.171,2152363,,,68728.765,66465055,,,61881.1585,3104840,,,2726.29,11091,,,54029.0822,52626280
,,12.1385,10278,,,11.788,11295,,,2.9464,1554,,,15.246,14903,,,6289.1042,6179956,,,2778.8532,2675054,,,170.6155,8409,,,2408.7992,1758319,,,69681.3541,67369957,,,62412.719,2780692,,,2755.3485,9721,,,54029.5842,2664162
,,12.1693,10641,,,11.967,11537,,,2.9522,2680,,,15.261,14800,,,6289.2264,5954050,,,2782.0002,2648972,,,170.7361,4138,,,2432.2744,2203378,,,69916.6363,67641020,,,62413.2213,2195526,,,2755.849,241140,,,54038.1023,49461245
,,12.2601,10426,,,11.9734,11556,,,3.2701,638,,,15.3845,375,,,6313.1852,5777324,,,2784.5425,2649457,,,171.2202,4138,,,2483.9421,2255230,,,70067.6263,67962045,,,63119.1294,57176889,,,2757.8534,9720,,,54744.5134,49509844
,,12.3571,12010,,,12.1892,10403,,,3.276,650,,,15.4361,15131,,,6389.0504,6286611,,,2792.5293,2694622,,,171.3414,4139,,,2503.061,253921,,,70358.518,68309659,,,63119.6314,60187723,,,2758.3541,10722,,,54745.0155,53787893
,,12.448,10095,,,12.1961,11769,,,3.2825,759,,,15.4974,14126,,,6389.1722,6285670,,,2797.1732,2663148,,,171.8255,4139,,,2525.8101,2212935,,,71147.2822,69134691,,,63826.0405,57946616,,,2760.3581,9721,,,55408.3403,52642985
,,12.5382,10418,,,12.2152,11185,,,3.288,771,,,15.6725,572,,,6458.262,6177376,,,2853.9981,2735212,,,171.9462,4139,,,2557.1501,117799,,,71426.149,69413349,,,63826.5422,61060499,,,2760.8592,10723,,,55934.3914,54843049
,,12.6664,12336,,,12.4121,2335,,,3.2945,2026,,,15.7931,15004,,,6499.8863,6066998,,,2875.8945,221167,,,172.4301,7254,,,2584.1341,2310288,,,71985.4564,70176373,,,64514.9151,59450540,,,2834.005,67906,,,55934.8934,54879193
,,12.6733,12215,,,12.602,12173,,,3.3002,2073,,,15.8892,14577,,,6544.8985,6424092,,,2876.0164,2772313,,,172.551,7012,,,2606.5204,22633,,,72203.2003,70190964,,,64515.4175,61334295,,,2834.5061,11683,,,56088.7012,50801288
,,12.762,12290,,,12.6092,2099,,,3.3061,2104,,,15.9492,15657,,,6575.5115,6390359,,,2886.3514,2768036,,,173.0353,7012,,,2609.3043,2508665,,,72802.0873,2613518,,,65225.8342,63340069,,,2836.5104,11683,,,56661.3453,55904552
,,12.8222,12371,,,12.7054,11383,,,3.3121,2115,,,16.005,532,,,6619.0714,6272362,,,2897.4341,2753514,,,173.1565,6771,,,2616.323,32191,,,72971.7342,45638394,,,65940.7613,63174509,,,2837.0113,11682,,,56870.764,53228798
,,12.8292,12305,,,12.7124,11606,,,3.3184,2194,,,16.0843,15856,,,6653.6773,6275481,,,2926.4753,2832294,,,175.334,5171,,,2645.6063,29529,,,73892.7655,1730757,,,65941.263,61999629,,,2839.0155,11683,,,57501.5243,52288908
,,12.9424,12520,,,12.8552,12077,,,3.324,2361,,,16.1501,15920,,,6653.7994,6392028,,,2945.037,192178,,,175.4555,22233,,,2689.6515,169472,,,74217.7211,3270136,,,66679.235,64666423,,,2839.5162,11683,,,57502.0264,56745212
,,12.9494,10884,,,12.9812,7809,,,3.3301,2301,,,16.2534,16064,,,6685.379,6335375,,,2988.2351,50488,,,175.5763,13257,,,2722.8065,67954,,,75370.0225,27958510,,,67399.1722,65258351,,,2854.5461,88488,,,58455.9315,57699606
,,13.0282,11261,,,13.094,12091,,,3.3365,2319,,,16.3433,151,,,6685.501,6496129,,,2997.8624,2898801,,,175.6971,6060,,,2752.089,2597971,,,75478.9321,73467221,,,67399.6744,60007427,,,2855.047,11682,,,58744.5083,58175351
,,13.0774,12297,,,13.1912,10584,,,3.3421,2205,,,16.3883,34,,,6727.6105,6437754,,,3035.1304,2922250,,,176.0603,5050,,,2762.012,2541918,,,75764.3081,73217273,,,68022.4184,61524343,,,2857.0512,11683,,,58785.5911,56856555
,,13.2542,12266,,,13.4133,7344,,,3.3485,2295,,,16.4364,88,,,6843.4053,6734686,,,3035.2522,2950182,,,176.1815,5535,,,2781.8564,165658,,,76375.7234,74847666,,,68763.3954,61202736,,,2857.5524,11683,,,58786.0933,40081
,,13.2793,12435,,,13.4201,12950,,,3.3544,1585,,,16.5514,16043,,,6864.9434,6707273,,,3049.7045,246389,,,176.665,6543,,,2823.5601,2665867,,,76694.6652,74933271,,,68763.8973,67545974,,,2859.5561,11683,,,59376.2724,629759
,,13.2982,13037,,,13.4932,12331,,,3.36,1698,,,16.6731,1392,,,6887.0872,6625804,,,3072.0352,2953703,,,176.7864,5454,,,2844.4942,2672922,,,77204.378,75443094,,,69553.9733,67332991,,,2860.057,11682,,,59537.0945,55103112
,,13.3112,12331,,,13.7122,11327,,,3.3661,1728,,,16.714,255,,,6957.3875,6764832,,,3072.1575,158127,,,177.27,5455,,,2882.005,2739483,,,77497.2673,68609244,,,69554.4754,67878805,,,2864.566,98826,,,59537.5963,159821
,,13.39,13159,,,13.7191,12843,,,3.3722,1957,,,16.7514,113,,,6957.5092,6789105,,,3113.8355,2983462,,,177.3911,4607,,,2898.4623,2780305,,,78405.276,70042301,,,70501.3642,64884585,,,2865.067,11980,,,60023.5675,645290
,,13.4643,13158,,,13.852,13315,,,3.3781,2709,,,16.7811,16437,,,6984.7353,6842785,,,3151.2253,3047617,,,179.2063,4298,,,2917.581,2750456,,,78656.0801,72376578,,,70501.866,65561436,,,2867.071,11980,,,60314.649,56183013
,,13.47,13083,,,14.0434,13401,,,3.3842,2829,,,16.9091,16565,,,7064.3502,6869459,,,3154.073,3079671,,,179.327,4539,,,2975.904,2815183,,,78928.8224,6216715,,,71262.8841,67733763,,,2867.5724,11981,,,60587.6953,55727105
,,13.65,13430,,,14.0503,13672,,,3.3901,2867,,,17.1155,16454,,,7074.515,6930855,,,3154.1955,2988150,,,179.4481,17220,,,2995.7495,2844598,,,79113.9945,77249801,,,71263.3863,68319346,,,2869.5763,11981,,,60588.1973,55528787
,,13.8154,12611,,,14.2354,13653,,,3.3963,2778,,,17.1625,16347,,,7113.7201,6932913,,,3168.232,3073622,,,179.5693,5265,,,3031.3244,2896730,,,79674.8125,4381519,,,72632.1174,68539083,,,2870.0773,11981,,,60716.9552,56331813
,,13.876,12608,,,14.2412,13470,,,3.4023,2686,,,17.2665,16678,,,7114.6892,6954073,,,3194.9073,3089693,,,179.9323,4177,,,3060.9705,2935461,,,80012.2875,77746068,,,72632.619,68584262,,,2942.7221,176636,,,61046.6143,57175737
,,13.9615,596,,,14.2663,13470,,,3.4083,2685,,,17.3862,15576,,,7283.8455,7102086,,,3202.9601,3136591,,,180.0533,4661,,,3085.05,2947652,,,80448.8581,1705177,,,73594.5381,72006763,,,2943.2232,11981,,,61495.511,59089319
,,13.968,13504,,,14.405,14093,,,3.414,2613,,,17.5454,11291,,,7319.4193,7199585,,,3219.8342,3116188,,,180.5374,5749,,,3117.7212,2994520,,,80812.8851,74627393,,,74214.7764,72976813,,,2945.227,11980,,,61990.5,58483611
,,14.0293,103,,,14.46,14187,,,3.4202,2626,,,17.6665,16099,,,7370.118,7250162,,,3231.2753,28318,,,180.6584,4660,,,3126.313,3013308,,,81089.6382,76190814,,,74215.2784,71839373,,,2945.7282,11980,,,62239.4984,59875892
,,14.1251,152,,,14.563,188,,,3.4265,2784,,,17.7701,16981,,,7407.6283,7318809,,,3238.0525,34851,,,181.1423,4659,,,3143.4965,18040,,,81430.6183,78548096,,,75302.9483,72967962,,,2947.732,11980,,,63244.5052,61149611
,,14.2553,209,,,14.6663,149,,,3.4324,2658,,,17.8122,17397,,,7419.9712,7268528,,,3258.2604,20088,,,181.2631,4418,,,3160.8002,35222,,,81694.8471,2277321,,,75303.4505,72577732,,,2948.2331,11980,,,63584.6852,61279311
,,14.2622,13359,,,14.9784,683,,,3.4381,2691,,,17.8241,17368,,,7422.2714,7308646,,,3264.7264,288139,,,181.7475,3306,,,3188.3893,28566,,,82095.9465,80536789,,,75758.8603,73007829,,,3048.934,18104,,,63951.4182,62441255
,,14.3054,13577,,,15.0515,828,,,3.4445,2608,,,17.9753,17560,,,7518.5853,7429726,,,3279.1943,40901,,,181.8684,4890,,,3226.8684,3079351,,,82937.8295,2515298,,,76588.514,74712316,,,3049.4353,534529,,,64985.483,63361853
,,14.4063,13901,,,15.1895,14818,,,3.4565,2518,,,18.0475,17631,,,7518.7075,7429833,,,3311.7961,3205328,,,182.3524,3306,,,3274.5434,3141722,,,83100.9525,80115419,,,76589.0161,75220745,,,3049.9363,283657,,,65218.9502,63457723
,,14.413,13800,,,15.2445,804,,,3.4625,2986,,,18.168,17724,,,7522.943,7431386,,,3351.1222,140157,,,182.4733,3548,,,3319.072,3186192,,,84030.0101,82089164,,,77391.116,76112198,,,3050.4373,218898,,,65414.3415,63494338
,,14.4921,14147,,,15.3693,14742,,,3.4682,2953,,,18.283,17805,,,7531.2935,7442418,,,3400.3701,152742,,,182.9571,3306,,,3378.7264,3245840,,,84212.1704,82702206,,,77391.6185,76383531,,,3051.9404,17603,,,65863.2384,64052667
,,14.5731,14339,,,15.3761,14654,,,3.4743,2953,,,18.4883,18000,,,7663.7853,126414,,,3448.5295,3353020,,,183.0783,3547,,,3398.9341,238990,,,84826.6012,83316615,,,78039.9114,77032125,,,3052.4414,19608,,,66172.356,64608962
,,14.6344,14440,,,15.483,14618,,,3.4801,2935,,,18.5373,17624,,,7677.3381,7603214,,,3488.7024,3385163,,,183.5623,4636,,,3470.4461,3352309,,,85059.3612,1078973,,,78040.4134,77032037,,,3054.445,16601,,,67066.6423,65556443
,,14.6411,96,,,15.7052,14051,,,3.4865,2839,,,18.6642,18192,,,7745.8233,193206,,,3508.668,3375665,,,183.6831,6830,,,3489.8071,47323,,,85059.863,83801345,,,78125.5841,77360549,,,3054.946,18605,,,67354.7182,65869918
,,14.803,225,,,15.7541,15322,,,3.4923,2398,,,18.8514,15320,,,7745.9453,7657189,,,3561.9095,43080,,,183.9253,3790,,,3509.894,21065,,,85376.1993,764121,,,78630.0895,504006,,,3365.5661,532024,,,67690.8903,337179
,,14.882,161,,,15.897,436,,,3.4984,3064,,,18.9663,14490,,,7751.8754,118067,,,3609.1622,56682,,,184.6515,5121,,,3534.9425,45992,,,85544.0355,832561,,,78630.5911,503504,,,3366.0674,11986,,,67942.8943,588680
,,14.912,166,,,15.9753,290,,,3.504,2510,,,18.9903,18534,,,7785.269,106215,,,3622.4733,216162,,,184.7722,5363,,,3563.8623,29899,,,85828.6041,386477,,,79241.8105,930493,,,3368.0712,11986,,,68281.5715,339684
,,15.0035,159,,,15.9815,385,,,3.5102,3084,,,19.0394,18196,,,7807.5341,143363,,,3632.4535,111797,,,185.3774,5363,,,3591.2091,57123,,,86185.317,640783,,,79242.312,505008,,,3368.5725,11986,,,68706.4204,764031


==> figures/code/RICS-packets.csv <==
"simuTime:vector RandomGrid.sink ($0=5, $1=1, $2=0, $3=1, #0 - General-0-20230118-16:23:40-16236)",S50A5101,"simuTime:vector RandomGrid.sink ($0=5, $1=1, $2=0, $3=2, #0 - General-1-20230118-16:23:40-25704)",S50A5102,"simuTime:vector RandomGrid.sink ($0=5, $1=1, $2=0, $3=3, #0 - General-2-20230118-16:23:40-10344)",S50A5103
0.0714,71.4,0.0711,71.1,0.072,72
0.0731,73.1,0.0735,73.5,0.0721,72.1
0.0745,74.5,0.0753,75.3,0.0725,72.5
0.0775,77.5,0.0753,75.3,0.075,75
0.0792,79.2,0.0775,77.5,0.078,78
0.08,80,0.079,79,0.0784,78.4
0.1343,134.3,0.0812,81.2,0.0785,78.5
0.1373,137.3,0.0823,82.3,0.0811,81.1
0.1403,140.3,0.0882,88.2,0.1022,102.2
0.143,143,0.1014,101.4,0.1024,102.4
0.1575,157.5,0.1035,103.5,0.1025,102.5
0.1584,158.4,0.105,105,0.1055,105.5
0.1635,163.5,0.1071,107.1,0.1082,108.2
0.1643,164.3,0.1094,109.4,0.1083,108.3
0.173,173,0.1115,111.5,0.1084,108.4
0.1795,179.5,0.112,112,0.1113,111.3
0.1873,187.3,0.1182,118.2,0.1322,132.2
0.1881,188.1,0.1254,125.4,0.1323,132.3
0.193,193,0.131,131,0.1323,132.3
0.1941,194.1,0.1391,139.1,0.1352,135.2
0.2124,212.4,0.1422,142.2,0.138,138
0.2185,218.5,0.145,145,0.1381,138.1
0.2293,229.3,0.1482,148.2,0.1384,138.4
0.235,235,0.1552,155.2,0.1413,141.3
0.254,254,0.161,161,0.144,144
0.2602,260.2,0.1692,169.2,0.1564,156.4
0.2695,269.5,0.172,172,0.1564,156.4
0.2753,275.3,0.1755,175.5,0.1621,162.1
0.2831,283.1,0.1783,178.3,0.1621,162.1
0.2892,289.2,0.2081,208.1,0.1683,168.3
0.2951,295.1,0.2095,209.5,0.1742,174.2
0.3013,301.3,0.2143,214.3,0.2045,204.5
0.3054,305.4,0.2152,215.2,0.2103,210.3
0.3111,311.1,0.2214,221.4,0.2162,216.2
0.3143,314.3,0.2271,227.1,0.2222,222.2
0.3193,319.3,0.2291,229.1,0.2224,222.4
0.32,320,0.2353,235.3,0.2252,225.2
0.3252,325.2,0.2385,238.5,0.2285,228.5
0.3441,344.1,0.2415,241.5,0.2311,231.1
0.3504,350.4,0.2443,244.3,0.2343,234.3
0.3711,371.1,0.2454,245.4,0.2375,237.5
0.3745,374.5,0.247,247,0.24,240
0.3775,377.5,0.2514,251.4,0.2402,240.2
0.3793,379.3,0.2555,255.5,0.2403,240.3
0.3805,380.5,0.2615,261.5,0.2432,243.2
0.3833,383.3,0.265,265,0.2464,246.4
0.385,385,0.2672,267.2,0.2465,246.5
0.3895,389.5,0.2681,268.1,0.252,252
0.391,391,0.269,269,0.258,258
0.3955,395.5,0.271,271,0.2582,258.2
0.3972,397.2,0.273,273,0.2611,261.1
0.4014,401.4,0.2741,274.1,0.2642,264.2
0.4042,404.2,0.2753,275.3,0.2644,264.4
0.4103,410.3,0.2893,289.3,0.2672,267.2
0.415,415,0.2953,295.3,0.27,270
0.4212,421.2,0.3054,305.4,0.2762,276.2
0.4311,431.1,0.3112,311.2,0.2764,276.4
0.4343,434.3,0.313,313,0.282,282
0.4373,437.3,0.3155,315.5,0.2913,291.3
0.4404,440.4,0.319,319,0.2941,294.1
0.443,443,0.321,321,0.2941,294.1
0.4494,449.4,0.3274,327.4,0.2943,294.3
0.4571,457.1,0.3284,328.4,0.297,297
0.4632,463.2,0.333,333,0.3001,300.1
0.464,464,0.3343,334.3,0.3004,300.4
0.4701,470.1,0.3375,337.5,0.3065,306.5
0.479,479,0.3401,340.1,0.312,312
0.4853,485.3,0.3432,343.2,0.318,318
0.4913,491.3,0.3465,346.5,0.3214,321.4
0.4945,494.5,0.3525,352.5,0.3274,327.4
0.4971,497.1,0.3533,353.3,0.3301,330.1
0.5002,500.2,0.3583,358.3,0.3364,336.4
0.5172,517.2,0.3593,359.3,0.3421,342.1
0.523,523,0.3774,377.4,0.3421,342.1
0.5291,529.1,0.3832,383.2,0.3481,348.1
0.5712,571.2,0.4014,401.4,0.3483,348.3
0.5772,577.2,0.4065,406.5,0.3514,351.4
0.5833,583.3,0.4071,407.1,0.3544,354.4
0.5891,589.1,0.412,412,0.3572,357.2
0.644,644,0.4184,418.4,0.3724,372.4
0.6473,647.3,0.4241,424.1,0.3785,378.5
0.65,650,0.4302,430.2,0.4024,402.4
0.6535,653.5,0.436,436,0.4083,408.3
0.656,656,0.4455,445.5,0.4144,414.4
0.659,659,0.4512,451.2,0.42,420
0.6625,662.5,0.4601,460.1,0.4263,426.3
0.6651,665.1,0.4661,466.1,0.4322,432.2
0.6682,668.2,0.475,475,0.45,450
0.6745,674.5,0.4814,481.4,0.4561,456.1
0.6802,680.2,0.4852,485.2,0.4564,456.4
0.6861,686.1,0.491,491,0.4565,456.5
0.6925,692.5,0.4974,497.4,0.4622,462.2
0.6984,698.4,0.5031,503.1,0.4624,462.4
0.7045,704.5,0.5093,509.3,0.4625,462.5
0.746,746,0.5152,515.2,0.4681,468.1
0.7524,752.4,0.5212,521.2,0.4684,468.4
0.7585,758.5,0.5261,526.1,0.4685,468.5
0.7641,764.1,0.5273,527.3,0.4741,474.1
0.7704,770.4,0.5322,532.2,0.4745,474.5
0.7762,776.2,0.533,533,0.48,480
0.778,778,0.5385,538.5,0.4805,480.5
,,0.5395,539.5,0.486,486
,,0.5441,544.1,0.4863,486.3
,,0.5453,545.3,0.492,492
,,0.5504,550.4,0.4924,492.4
,,0.551,551,0.4983,498.3
,,0.5563,556.3,0.5043,504.3
,,0.5625,562.5,0.5101,510.1
,,0.5681,568.1,0.522,522
,,0.5924,592.4,0.5281,528.1
,,0.5981,598.1,0.534,534
,,0.6291,629.1,0.54,540
,,0.6355,635.5,0.5581,558.1
,,0.6412,641.2,0.5642,564.2
,,0.6472,647.2,0.5642,564.2
,,0.6534,653.4,0.57,570
,,0.6594,659.4,0.5763,576.3
,,0.6654,665.4,0.5822,582.2
,,0.671,671,0.5882,588.2
,,0.6774,677.4,0.5944,594.4
,,0.6831,683.1,0.6,600
,,0.7135,713.5,0.6061,606.1
,,0.719,719,0.612,612
,,0.7253,725.3,0.6124,612.4
,,0.7312,731.2,0.6182,618.2
,,0.7423,742.3,0.6244,624.4
,,0.7482,748.2,0.6301,630.1
,,0.7544,754.4,0.6483,648.3
,,0.76,760,0.6541,654.1
,,0.7663,766.3,0.6545,654.5
,,0.7671,767.1,0.6603,660.3
,,0.7725,772.5,0.666,666
,,0.7732,773.2,0.6662,666.2
,,0.778,778,0.6721,672.1
,,0.7795,779.5,0.6725,672.5
,,0.7842,784.2,0.678,678
,,0.785,785,0.6781,678.1
,,0.7902,790.2,0.6844,684.4
,,0.7964,796.4,0.6844,684.4
,,0.8022,802.2,0.6904,690.4
,,0.8081,808.1,0.6904,690.4
,,0.8324,832.4,0.6961,696.1
,,0.8385,838.5,0.6962,696.2
,,0.9832,983.2,0.7021,702.1
,,0.9892,989.2,0.7022,702.2
,,0.9952,995.2,0.7083,708.3
,,1.0012,1001.2,0.7085,708.5
,,1.007,1007,0.714,714
,,1.0132,1013.2,0.7145,714.5
,,1.0193,1019.3,0.7202,720.2
,,1.0252,1025.2,0.7202,720.2
,,1.0313,1031.3,0.7262,726.2
,,1.037,1037,0.7264,726.4
,,1.043,1043,0.7325,732.5
,,1.0493,1049.3,0.774,774
,,1.055,1055,0.7804,780.4
,,1.0611,1061.1,0.7862,786.2
,,1.067,1067,0.7863,786.3
,,1.0732,1073.2,0.7924,792.4
,,1.0794,1079.4,0.7925,792.5
,,1.0852,1085.2,0.7983,798.3
,,1.0913,1091.3,0.7984,798.4
,,1.0973,1097.3,0.8041,804.1
,,1.103,1103,0.8043,804.3
,,1.1095,1109.5,0.8102,810.2
,,1.1153,1115.3,0.8104,810.4
,,1.1212,1121.2,0.8161,816.1
,,1.1274,1127.4,0.8162,816.2
,,1.1331,1133.1,0.8224,822.4
,,1.139,1139,0.8282,828.2
,,1.1453,1145.3,0.8404,840.4
,,1.1511,1151.1,0.8405,840.5
,,1.157,1157,0.8461,846.1
,,1.1631,1163.1,0.852,852
,,1.1695,1169.5,0.8525,852.5
,,1.2655,1265.5,0.8585,858.5
,,1.271,1271,0.8644,864.4
,,1.2771,1277.1,0.87,870
,,1.2833,1283.3,0.8702,870.2
,,1.289,1289,0.876,876
,,1.2953,1295.3,0.8764,876.4
,,1.3015,1301.5,0.8825,882.5
,,1.3074,1307.4,0.9304,930.4
,,1.3134,1313.4,0.9364,936.4
,,1.3194,1319.4,0.9424,942.4
,,1.3252,1325.2,0.948,948
,,1.3315,1331.5,0.948,948
,,1.4754,1475.4,0.9543,954.3
,,1.4811,1481.1,0.9545,954.5
,,1.4871,1487.1,0.96,960
,,1.4933,1493.3,0.9601,960.1
,,1.4992,1499.2,0.9664,966.4
,,1.505,1505,0.9722,972.2
,,1.5114,1511.4,0.9783,978.3
,,1.5174,1517.4,0.9841,984.1
,,1.523,1523,0.9905,990.5
,,1.5293,1529.3,0.9905,990.5
,,1.5352,1535.2,0.9963,996.3
,,1.5411,1541.1,0.9965,996.5
,,1.5474,1547.4,1.0023,1002.3
,,1.549,1549,1.0024,1002.4
,,,,1.008,1008
,,,,1.0081,1008.1
,,,,1.026,1026
,,,,1.0325,1032.5
,,,,1.0745,1074.5
,,,,1.0805,1080.5
,,,,1.8002,1800.2
,,,,1.8062,1806.2
,,,,1.8124,1812.4
,,,,1.818,1818
,,,,1.8245,1824.5
,,,,1.8303,1830.3
,,,,1.8364,1836.4
,,,,1.8421,1842.1
,,,,1.8483,1848.3
,,,,1.8545,1854.5
,,,,1.8603,1860.3
,,,,1.8664,1866.4
,,,,1.872,1872
,,,,1.8785,1878.5
,,,,1.8845,1884.5
,,,,1.8903,1890.3
,,,,1.896,1896
,,,,1.9023,1902.3
,,,,1.9081,1908.1
,,,,1.9141,1914.1
,,,,1.9204,1920.4
,,,,1.9265,1926.5
,,,,1.9322,1932.2
,,,,1.9383,1938.3
,,,,1.9445,1944.5
,,,,1.9502,1950.2
,,,,1.9562,1956.2
,,,,1.9621,1962.1
,,,,1.9681,1968.1
,,,,1.974,1974
,,,,1.9802,1980.2
,,,,1.9861,1986.1
,,,,1.992,1992
,,,,1.998,1998
,,,,2.0044,2004.4
,,,,2.0102,2010.2
,,,,2.0161,2016.1
,,,,2.0222,2022.2
,,,,2.0284,2028.4
,,,,2.034,2034
,,,,2.0404,2040.4
,,,,2.046,2046
,,,,2.052,2052
,,,,2.0585,2058.5
,,,,2.0642,2064.2
,,,,2.0702,2070.2
,,,,2.0762,2076.2
,,,,2.0822,2082.2
,,,,2.0884,2088.4
,,,,2.0945,2094.5
,,,,2.1,2100
,,,,2.1061,2106.1
,,,,2.1124,2112.4
,,,,2.1181,2118.1
,,,,2.1243,2124.3
,,,,2.1302,2130.2
,,,,2.136,2136
,,,,2.1423,2142.3
,,,,2.4784,2478.4
,,,,2.4843,2484.3
,,,,2.4902,2490.2
,,,,2.4961,2496.1
,,,,2.5022,2502.2
,,,,2.5085,2508.5
,,,,2.514,2514
,,,,2.5201,2520.1
,,,,2.5262,2526.2
,,,,2.532,2532
,,,,2.5384,2538.4
,,,,2.5441,2544.1
,,,,2.5502,2550.2
,,,,2.5564,2556.4
,,,,2.5623,2562.3
,,,,2.5685,2568.5
,,,,2.574,2574
,,,,2.5803,2580.3
,,,,2.586,2586
,,,,2.5922,2592.2
,,,,2.5984,2598.4
,,,,2.6042,2604.2
,,,,2.6102,2610.2
,,,,2.6162,2616.2
,,,,2.6221,2622.1
,,,,2.6281,2628.1
,,,,2.6341,2634.1
,,,,2.6401,2640.1
,,,,2.646,2646
,,,,2.6523,2652.3
,,,,2.6585,2658.5
,,,,2.664,2664
,,,,2.6705,2670.5
,,,,2.6764,2676.4
,,,,2.6821,2682.1
,,,,2.684,2684


==> figures/code/temp.csv <==
36786
244343
193273
177755
203485
91217
491293
76993
963334
74949
450366
689993
296479
238370
102394
815846
378390
162954
103937
102154
619979
236677
8952
68704
233369
9868
135556
171200
93493
88373
6247
667115
29179
317025
103931
52438
248750
317206
183163
183918
415694
575054
35915
116657
140501
151223
947163
257496
354567
310606
877596
153072
511052
168916
91048
268801
222739
485952
225793
590871
265536
1025069
932908
187570
45288
458079
4687
77923
187947
155250
115696
1039084
360944
38509
268657
98386
588687
821341
153463
287645
126825
6876
673347
4736
319376
189423
313848
207791
30660
2051
575175
50571
45284
242860
959978
113210
453107
176195
155051
220378
507193
676983
182152
85147
274155
49029
147061
16406
532385
652959
34198
348998
318371
2524
418241
210038
452720
276322
241436
172001
70475
40062
409429
87603
747970
207927
154506
325875
277302
119528
171871
91970
70230
46970
436872
336722
9951
341555
239742
631739
320152
96268
281796
245903
77443
515523
189060
11840
341462
98643
378290
85505
316199
632280
13652
352085
253283
211347
1458354
278578
124889
268812
52147
15179
50427
177859
161881
367117
298283
173231
303171
1072285
129923
582304
256796
15621
91924
364061
121724
789914
532214
623098
126344
19048
346384
85643
1282870
204723
38275
25478
331052
81150
282244
229663
210552
7706
408766
71399
118089
113476
15146
217217
419894
1579227
389215
583284
516308
227811
3565
578364
51044
423140
160797
68412
726166
333691
131852
35292
29663
184646
22174
165657
535859
256634
88261
50170
138857
139292
418635
36740
271130
858029
55472
143746
6672
99784
88422
198067
890581
112491
12101
218272
120971
16271
295268
119303
417955
558227
145435
4731
154730
53691
79556
1152112
173295
168963
95462
258860
180846
187245
537768
618198
92240
82959
465297
253707
428109
68950
236828
390196
191279
156892
283410
184523
852845
1275880
217917
63966
371666
60998
58214
462107
183359
76332
252986
9943
463903
100684
216903
84985
758343
570504
84474
646951
557929
404784
95500
169045
6712
310353
156052
192004
378920
129109
265260
184578
204844
2045
30900
300161
190916
204671
172766
89175
482246
287457
113130
205733
261028
248311
139738
237059
124414
99549
544093
420883
127300
281335
130831
372632
3171
387202
3119
525820
17568
22885
39942
771883
77301
31146
337022
231023
258856
1112546
313903
367238
1425679
396064
217478
291117
49426
314556
72843
315995
219447
592482
318501
155263
820072
386567
198614
619154
15201
80823
186411
618253
253634
927044
334443
446764
286828
413368
47052
127579
782114
193725
203419
146187
389464
177475
520540
393165
915368
140982
583984
240926
707675
313809
73423
60027
64375
69288
500575
211342
501411
294912
233107
490637
124879
324150
136550
410442
1585
394244
711837
471761
79333
62722
34799
142698
361737
1464973
283078
124913
132898
315737
539325
277591
98962
248765
989347
100661
24063
76151
29625
175910
43918
227420
45421
122854
205080
218917
479855
468531
121406
37057
26064
10851
549765
187309
5173
7389
291352
1072217
234096
137428
483009
208030
64245
19984
224824
99409
318131
400586
243448
99504
1153840
61720
181681
256516
239038
114282
1378217
95514
352541
500085
43177
10394
618048
66006
155839
248598
295404
722111
42643
302603
126819
398428
566536
101994
192998
17733
17647
324191
467389
43501
134706
162772
53109
376272
41361
492628
220462
35009
269093
241016
5665
544720
312944
20811
46258
16149
581641
158348
14973
316776
293512
549685
334192
488017
41164
80018
45167
430758
77769
663064
157983
271610
610199
638182
21046
442022
325742
543495
122308
102457
713065
439797
310017
562997
16455
556310
53188
341883
403955
224329
196823
87812
25784
3088
227887
294776
37882
804773
193096
39516
152975
180584
836958
22040
65033
87728
101193
154629
393024
862251
370407
710396
70274
510856
408499
104289
118396
95178
162730
292802
220406
134466
568528
581062
5704
341346
289205
231677
165494
235614
2610
425913
354037
210609
8960
186545
166120
112928
357186
394153
11925
272195
116246
470888
192356
247987
393835
858326
120691
123193
83658
129070
272335
221352
12465
48917
267393
325410
317855
8225
108119
64651
36778
263230
81648
237810
231156
96785
283764
253194
247994
227729
207393
218670
120626
89466
448038
220777
115825
756536
451076
121353
441455
397276
57541
48834
388325
432083
162407
347897
328927
45290
246242
45592
135917
591245
248203
43115
105568
126211
914964
121869
668938
505219
383654
81213
1010840
509022
65602
26658
1507390
114058
152825
364863
79298
160416
320530
661475
666929
172932
282600
244061
105198
517200
80030
424436
142272
581007
564162
78669
94208
35397
107671
243709
1051253
152380
1163754
156018
77784
36958
230722
138400
389335
357761
154860
228851
200815
595963
427048
3586
132951
386449
148795
220592
172262
36151
116811
100690
43207
200810
319557
721330
101457
112698
422248
271567
243963
219493
266388
204285
79829
46303
402698
159651
33688
530086
42724
999576
201455
49397
480130
40518
1423566
72181
63977
92703
373150
149348
53896
700682
282991
510938
5684
612385
87781
7807
629514
53902
336953
925708
209157
66938
20745
254353
257183
6277
162173
291851
256318
10889
854516
325102
277506
274918
72671
577518
122360
202200
263827
528074
892800
147795
155313
282152
308056
394357
1096574
160061
82887
525428
494231
903248
1456952
260891
861622
101172
292112
318914
201125
35391
79779
71258
177157
203878
578583
225452
88598
153926
305707
553927
352277
154750
605187
919924
831950
38958
135372
311706
140469
19601
432673
408821
1338836
144468
460901
68410
123984
29011
194961
155558
346265
59040
632774
94732
93418
303286
88860
343474
191013
163742
21853
559373
325225
272137
37487
553510
342029
264392
166143
510
107030
446714
34254
5824
79363
867240
169655
499280
350384
205615
47236
435716
537463
63188
439188
31074
233791
56865
201084
209792
399821
264193
621601
1112469
210939
1278958
212677
1628803
306261
13515
425858
322572
139413
901471
247347
756581
235232
219899
76071
590805
388502
247817
289278
145546
294270
416500
847639
359974
17056
574280
165990
569907
303911
1231094
538302
65004
52466
1372311
985413
102786
215647
267723
295561
263658
442067
267630
57350
505319
41486
163207
24679
42896
145527
5657
30773
413681
226951
374357
97005
235915
142055
416830
926918
490160
254619
129962
79250
68464
134186
73312
371084
311236
266559
53916
543206
129274
248816
403835
644612
93655
132415
295637
213921
475405
292745
483253
88669
13013
1190528
237552
366380
172168
40817
694372
332526
82345
193470
159097
111064
311324
139605
391901
47970
259549
535342
48345
335009
310956
116997
890648
702307
27335
176829
124879
103627
103891
208537
150380
257386
353111
261711
721874
217142
150229
332142
668392
147173
208630
79061
488188
195926
1017
161429
99692
262027
605840
154815
198721
782336
263563
563899
191365
71047
308337
265035
34195
161150
349222
181228
190952
110222
359397
179067
51608
232359
107789
798833
130348
471425
103215
359606
137198
802350
7808
695378
91866
275910
152088
611091
267628
91243
195409
704087
511788
19390
116160
418021
11490
1102352
548548
186666
27955
192984
476447
125147
195359
99717
61391
40689
227642
285197
205122
268768
122616
75103
311379
384660
244148
116527
445713
114118
92294
236250
99155
22155
276432
173570
193725
796748
34192
5661
555219
164399
618259
29577
65696
372159
872061
61136
141039
355724
568469
322917
41173
203317
270964
559633
165070
658709
352329
226796
117959
106927
648859
453095
179147
192660
192955
894287
226058
604717
511613
590745
88480
153811
20093
448240
165915
34190
298121
204928
5223
183177
769061
288513
97327
62309
195464
146167
503
282422
336033
244775
110997
190707
347082
528900
92985
533612
245963
574640
702843
82986
223008
153792
318266
528691
62072
103490
173701
757484
122900
474079
489058
2574
77325
399241
34960
142762
53634
1236915
354068
69644
577272
845811
1827893
81437
237690
529979
69390
49347
7825
185297
224455
107319
200785
697153
209370
178144
558503
30566
102501
174577
177591
18245
900802
5173
206456
57742
81884
105092
87919
152389
24856
485489
407183
84864
27126
502472
473103
78843
976821
207191
294323
506
61037
32832
146638
124876
470989
107523
15550
89414
273678
108874
42613
95171
11479
112269
333534
12466
635717
614097
564969
52661
67979
449921
10906
30360
471527
101407
258309
169043
144486
182130
367308
76958
208784
73761
373828
199642
754018
374062
394489
134226
144600
195608
521115
70680
35065
101989
240552
58953
74792
40336
14597
42388
340767
72586
26387
97839
23831
441796
430644
25116
31688
219389
165597
473957
214168
32546
13622
34440
235401
159795
392277
860945
25617
29225
277596
1205077
8654
289428
363211
98927
341012
241144
34962
53091
483855
136032
640648
398256
77945
380277
212033
315518
209024
79466
310035
793637
584939
56552
415748
460730
51598
73650
59829
151731
246839
258789
86238
135450
682046
366260
789303
409394
31455
562182
339801
618791
35993
122824
1055500
1571
531310
81987
36306
259452
333105
166829
622485
6749
49108
74040
41731
335565
139072
24312
181258
159358
161317
33290
13612
145488
1044985
2160
255240
13840
134466
125400
445012
289951
177686
494810
414841
143175
601186
597684
281628
64216
334212
54520
66621
700118
17593
703736
538659
89667
11910
180512
237615
105883
290893
656268
335503
28414
43530
13319
132333
496408
278358
247076
449892
233954
232983
195607
483414
89618
425252
237392
313801
674692
273908
27202
1169284
830238
353446
410366
297259
504005
257622
538939
222574
271816
96681
506461
121692
929632
23406
187761
335209
102462
843626
31130
28607
26006
62167
43185
69489
1731581
313907
179458
443588
396371
40845
11372
212389
1640715
73451
281690
615587
86379
163124
625170
198992
850524
633355
378208
717891
409579
484630
193505
432763
620659
848248
950862
3082
23568
26950
354541
31083
616164
559826
257890
131519
312629
124604
367909
41961
395575
84117
41837
720404
332342
225905
25937
478269
136185
96502
12586
552840
98306
5737
167364
138954
340414
741423
298198
128613
98498
144946
439550
159036
319351
247894
264911
419520
148947
148679
299765
22961
3617
387401
461729
150185
214435
49992
85813
508313
398664
307558
267529
501574
25283
329173
206802
464082
162620
218253
354246
195557
337050
35429
147933
567685
122036
73931
190122
148513
126465
214181
343074
93758
112976
561092
117253
532594
55588
339980
293669
234072
27484
42728
143035
429288
520
119195
6309
6706
568119
55092
400049
416291
730842
388080
12530
82613
253803
193254
22767
425990
49218
58457
790212
1249908
114344
69352
98321
56376
305193
679931
334365
172855
1017
92711
52553
251413
380652
366595
251092
1163884
491173
754193
3127
469583
41554
26147
206144
383910
55813
623681
735403
138170
745678
104911
45840
24176
419243
358398
257288
190242
80934
1121148
318617
511473
222839
791205
90231
7758
425830
179881
56600
572273
63075
161322
71210
62314
110762
19115
175233
106985
76316
89503
50602
1177494
248936
173901
804534
54626
1866551
27930
1041
260192
37673
7312
456531
142950
418193
878224
86013
333696
37798
61021
53286
868948
491051
133038
239489
177369
115795
63105
687668
419315
621375
7137
938618
225447
26866
426292
58914
346361
40935
47690
559512
475430
192658
314882
1540810
528654
743623
1253397
251745
37608
394846
9401
21822
1511749
400114
570846
870379
122761
759710
538369
128083
28609
153949
266156
472037
444615
75495
596610
235834
139787
366081
162137
207162
249459
58016
1035008
444308
102127
109507
64449
491159
290652
17575
23975
322659
94396
538693
165200
302863
122915
63596
871766
191769
169178
30851
61283
3109
173422
179818
101318
66195
88898
376194
177640
617168
318243
30927
46179
245112
41072
565055
49470
302200
36914
135885
200505
527189
118051
599751
395238
158947
526014
396691
57957
123406
396754
288211
170319
824875
892785
72292
90816
92174
268254
352119
147088
428725
2068
342391
334326
120098
199960
59886
504851
393379
67805
137013
99215
510411
227495
268346
241500
94227
129630
477366
407668
231527
100726
70262
19790
41831
69797
72210
414577
362871
64298
210785
33661
149276
127008
11560
1408008
558593
270966
5182
775083
135669
902771
218100
123286
48672
61560
190443
23596
46865
456548
58889
190675
459055
456398
277632
11544
194771
347448
466684
149148
393868
131914
99164
154457
138672
297973
390663
105337
292702
294796
132725
94175
98329
353987
541531
44061
730565
229945
554460
79129
361751
209635
42043
272922
307949
330918
111472
129880
514549
161137
279823
434905
343925
91582
467649
107651
86555
67204
242432
58678
655419
210185
280310
544745
76560
79138
1165011
139140
116383
284302
299304
26229
309669
48180
664968
1673790
124663
93121
139497
198654
194179
14417
184049
411564
360605
305121
25967
398392
152260
448064
132867
541966
266986
100915
1076504
40019
480358
307882
438973
35219
169340
283714
617932
186421
202251
148759
480407
243948
1555
44457
337665
506428
60770
68521
621613
210088
1106819
153548
356072
111873
102364
35104
685400
95697
26984
30322
1008
31747
29803
190547
106713
270527
854867
92867
101197
373805
243525
974855
56068
289653
60136
72216
274477
113695
13463
170844
158848
213448
321533
177878
1669
193227
85318
8741
198660
150739
303073
198468
18655
162292
9831
224252
521008
40393
253442
605518
135775
328780
220711
255601
253403
435010
564669
26156
74093
122411
44675
418868
329742
244547
11397
1042899
800709
200278
220963
69915
265116
388152
131295
30987
33299
170932
379534
74854
23230
68509
212148
81333
284961
319752
82207
541416
180435
528893
114530
95295
6227
3620
766432
9347
202266
227887
197416
290692
21601
43837
257376
622320
911631
1351395
43964
365845
419645
161527
18579
6722
190705
268386
187032
4231
353761
24366
164905
237606
140977
82885
131169
92671
83601
191459
75234
9898
7501
84224
336918
74664
163101
453836
473403
288344
23550
12523
199827
86923
729477
139186
211876
357507
814847
183048
208685
478533
233678
2608
111397
109735
373073
27650
322718
535308
140683
197099
244431
130767
728531
128242
269100
111933
180023
178377
393357
166246
189032
448414
560101
435368
168680
1047
116314
77643
271385
759914
149378
271997
412899
4645
76574
156408
200403
27499
143729
453595
397110
56762
549426
76954
134317
149921
155413
441188
344844
189227
773737
324716
68370
22547
334855
6189
759747
414204
348019
45839
686762
115710
1376583
299845
50065
52243
289102
2665057
30732
288660
467226
855780
427302
3067
159780
189874
155013
271278
234922
106336
20487
89893
90718
235065
403705
164227
139540
279149
415749
651821
32682
157897
520867
315929
100474
239449
55708
17795
676685
130185
102167
46715
332974
136463
1016
8826
18704
144735
112978
241737
359049
256814
94471
46210
329820
552685
70035
339265
66888
123907
259287
110864
706713
249669
320819
466207
51376
150234
779875
189723
37381
336818
48782
176013
123091
196858
42866
173882
982792
43544
404260
499132
173150
231454
110917
207475
345285
55071
124182
171732
9726
991201
120096
7422
90644
121802
604485
90418
137827
471494
327351
192457
171603
50846
185705
90899
306981
57055
136043
218775
154541
65938
41385
250259
25926
367110
433331
268981
101129
128598
90182
150443
14940
44642
231834
160849
242554
394367
447298
370975
565836
7271
1299871
274574
92603
663281
122520
124407
180766
179068
262429
83843
349630
62917
5717
19659
108520
105012
119502
302037
54063
509136
117721
9262
1456351
289037
853933
323814
173750
403017
516423
493330
521
168555
626144
56592
18707
58673
209006
211545
75927
102622
462858
3143
151340
928621
570625
608314
93139
204455
25916
50880
117912
219678
590219
239679
226884
480960
4635
24957
512
300239
403471
578673
73052
1252800
224539
796215
156859
641406
28568
67645
127754
556619
277292
1491033
107694
47283
25417
366391
247234
42608
7783
575474
433707
257501
11022
95154
415794
248754
114500
132882
750118
172468
1516909
392085
230580
88996
457060
65282
153554
44501
431006
288438
52642
302016
128992
72005
1171888
180998
514513
278065
356573
55356
112203
14479
698108
44260
338386
324420
145235
530661
952345
131561
162596
267151
16516
284712
459252
400753
354217
351187
1042
471579
20230
23464
92081
11254
320055
617238
199369
485881
77249
557462
983218
355028
60657
124175
21248
18731
307882
130712
477497
79136
262594
172081
238944
36313
23986
136421
636707
482252
185211
269255
699815
25743
503450
140366
153912
65377
135252
486741
138927
93973
86997
531803
647455
80805
178708
559212
309890
216118
190361
173268
73369
129348
843774
132675
606133
176834
447556
5805
159523
126681
5282
343755
33922
195881
366522
69641
235576
371014
104222
172801
241995
623833
157226
811702
60176
272473
181496
408346
186976
560364
215378
541934
707060
134585
395088
265999
452387
340830
191702
58462
193511
742953
92122
203950
245752
191022
1228703
912658
445023
18084
8248
339147
692092
313771
336556
282498
522979
144065
29149
437845
106455
32151
15033
1991274
126577
583436
391493
890021
54490
121446
1096117
290689
70876
178768
755678
320591
122475
152032
224192
318032
32073
73408
1312544
443979
299559
247678
419358
647159
48510
143067
258420
417482
14455
100304
613130
266119
669387
611493
153683
89094
15068
161033
630254
320785
217889
39903
67249
287396
187735
720412
89015
15553
219579
168193
420454
247053
273999
178521
224816
796783
161740
558714
397538
51010
95675
240459
750832
44280
307872
162357
151250
29284
19170
84577
152677
232422
867930
17759
507408
12897
407727
77582
117299
121075
979290
66400
461425
26500
519983
160536
629535
21932
169504
162134
636101
16816
35953
344107
412163
80569
42175
604289
147769
214376
39371
420250
197753
185154
329078
20678
423253
141515
156826
530476
180723
824626
503730
1092400
34501
723336
425248
12970
9868
131720
642457
64656
19693
300796
61758
277507
362920
284554
14539
331760
56035
96196
216084
232865
377258
151904
252954
594399
11439
9920
332170
162146
735320
171154
16805
496772
332635
455874
71563
485291
121410
29567
206819
369817
920577
108770
435699
174901
128986
126142
27665
396908
14515
52766
332913
623192
93172
200180
43014
503809
208722
197863
157267
90660
443081
249505
102864
316306
492320
207357
185310
435072
78740
156135
86605
15115
90470
115537
182578
894271
521184
99584
62907
151611
66959
699728
9807
131754
136416
414663
63030
116951
381226
373130
579786
238577
461303
36308
518925
655561
88686
426447
287782
355748
243003
372369
427465
488357
92527
57225
230790
411818
241152
179556
146049
54409
81798
66657
324382
53961
314620
369568
283695
252146
210586
67075
53771
171609
114542
32819
71998
114674
224904
11405
62580
334416
527957
170011
54579
99041
73228
15998
110361
84996
39288
187840
128969
150984
533727
330634
540913
963378
170419
287686
13643
52691
784870
135193
538314
239715
372009
75532
85003
28560
297499
77196
1981778
274042
337615
11970
207163
60452
337671
242644
205556
34676
28170
73503
64493
87211
113516
181472
23109
14111
148701
744071
242583
36032
86801
356723
171110
162211
130218
156318
655203
744804
275409
32217
339851
59571
182051
14485
333865
174115
323123
1073766
184901
160256
36643
86987
211305
540987
344040
117889
121146
439779
251483
317119
41537
56517
65684
681096
54472
355629
285151
928581
99970
585838
319183
225570
54859
42805
81723
219635
75309
331552
260580
499100
51323
128633
889378
315710
24923
67683
17534
101162
1058581
310237
38037
152949
24655
285477
63983
302824
6232
487325
250132
121526
1625
22785
576712
4666
52109
407724
281373
781336
72677
448112
22975
182344
38259
240708
3107
220890
161969
50756
115182
41281
431996
116935
540657
177225
107495
424131
104519
692043
410213
411914
2028249
1694952
180983
204281
98099
513888
193140
72031
133333
137047
58895
387065
333928
501998
179766
154763
309736
256159
17709
39749
198094
400438
67676
59553
146166
59622
98335
311214
94106
153287
240773
46288
49519
50162
24530
91000
361578
2088
630802
284785
510287
99130
2060
60336
2568
202017
52977
73908
189396
188019
34389
368043
44006
266661
2066
21759
83421
420858
629036
298015
772078
556231
272107
506
1980398
474641
654495
48319
48861
414343
113362
193313
385311
233506
463984
341299
642168
675832
14074
615520
126019
344748
26923
3088
256083
333943
407814
669604
319383
262957
413056
57407
132894
149514
1077196
181848
30768
466920
189296
724711
167176
134249
227029
169273
32083
266622
272659
204077
619259
188124
949406
255255
180868
104465
1044704
286048
43599
46563
8307
55643
691574
208447
653954
1612515
96117
114309
116766
301023
172603
577551
690824
391604
65870
250403
44298
60870
785472
50061
478350
130176
127297
44385
143193
1082281
263392
734443
11466
9802
212044
195181
206146
17566
131985
125185
12948
31645
330793
265976
488784
229270
377429
552670
37064
203304
225752
390097
389763
20622
69010
173318
350754
51954
75233
145890
57013
750605
125462
151907
287394
464821
64844
288269
206303
293739
159083
426035
442745
411201
434449
318188
199455
310299
195741
742341
176602
163280
18046
378286
537917
588539
205357
65560
477709
117700
133298
302997
123215
430954
183064
140462
118995
165647
350761
961897
598635
94650
66653
202674
319006
430111
735076
13853
21530
43035
348320
10909
3119
389010
14680
30531
139204
98920
430841
970422
487664
217250
289841
402839
10302
125247
73947
546140
397262
100114
266922
124207
147695
93083
982545
49433
83299
100003
295990
51598
160485
132863
525897
14545
382712
261890
256254
383796
378446
214400
928873
603435
132513
505871
188155
249345
184538
303501
1384041
334392
78022
171633
47390
65641
574276
864086
84820
177616
136470
107446
5213
886415
215460
90541
288859
446840
101948
93334
154754
683095
431877
93146
30763
719907
208862
71572
847014
31942
315651
450661
1003378
114435
68676
428375
355887
171448
122128
103652
980185
102037
575270
918876
420675
106751
132958
1068485
146037
181490
779299
429920
110042
48755
172125
233961
76998
50273
159523
63551
117862
145627
112828
432513
974937
413101
557798
68698
44294
357017
377821
4144
194121
18294
22446
68499
249612
473496
101801
291464
821978
1228160
54637
554266
979775
595136
150308
158534
251839
118539
444319
131730
199000
193515
34407
208470
12218
47971
938123
88047
212969
90351
72742
40015
32026
330407
639982
151908
112497
265397
134459
891503
10948
650898
37586
258368
6361
772761
107869
35162
17682
1205672
346788
522443
95804
255637
85739
915584
149192
298364
409935
282821
104151
101701
23374
992335
507425
541678
10532
16245
453945
11092
180029
121999
343389
43487
47396
297074
587117
300563
921981
125360
605172
87723
300603
70034
103983
870341
37373
754255
233839
337308
57489
26490
637315
311155
7759
182653
250677
2071
114877
385847
1635149
382627
416830
185998
182799
64442
489234
881709
411580
113966
82712
586552
935571
187411
284545
27200
81772
410090
4146
439883
903750
28168
289412
197427
274489
571830
229135
254225
435093
213000
514004
88057
103620
202288
1425017
90373
117433
228877
418640
24957
91806
235227
101960
343252
35929
773916
323337
205864
115651
229068
378543
26546
47954
4731
327568
1293516
54122
3190
335302
776486
8457
159284
280938
345460
250286
101632
35655
217775
46103
239162
407025
25950
18122
348130
237293
122388
219409
66093
80493
883607
113824
93244
402861
27684
73878
628748
328819
67894
13519
450537
209233
345166
219400
309968
128776
677655
332345
53192
192023
550637
231187
585020
310640
543485
421599
275190
945987
62489
82886
327843
346398
346367
621510
42691
510125
313398
63073
198751
154457
146979
546034
49491
103781
195619
71019
98663
40656
1048003
227357
120615
42679
506252
207114
744618
290719
665466
9800
241622
116260
80412
381196
126559
466246
569492
34672
39892
136388
605961
263859
798828
189254
37417
248238
1575
44311
232659
249683
82844
9413
113608
65881
561663
137026
303722
346903
434993
228022
199375
269620
793057
250740
126507
172951
176463
413271
387170
3195
176746
348224
179468
55188
243241
222608
103893
150787
143606
197511
83008
100299
1330211
356924
130832
1480958
316511
238438
1060
197075
83945
137454
387712
954383
100420
93972
105289
454823
1080
802317
531766
169782
372070
11830
461865
74792
57259
340270
156355
29296
260423
409559
199508
289820
385763
318273
43897
86531
443735
1206597
217366
160515
681789
1543
125458
90468
173432
1085267
80333
277563
87148
184022
795671
63615
48194
320979
162129
178563
544366
379253
459553
244099
303489
136343
4697
387817
123672
48091
52916
620633
7733
705989
316186
353294
1603662
139503
800313
466019
241155
16651
290419
614968
969229
106159
340561
970684
56656
328180
615494
118714
105774
163617
9327
540827
153576
84733
258138
13070
456592
539259
39613
218872
628495
342634
170599
68736
244193
40791
241877
710396
602166
6106
115177
673201
652448
164064
236533
78334
612889
313526
88387
111297
42319
111636
105904
13726
21353
14046
65261
202148
96400
472025
94732
113424
262216
658353
54413
1337479
159385
65665
80370
369417
43679
282188
85191
135487
737430
44340
152775
51536
54506
96368
224399
945051
30172
171394
997854
431799
45700
343667
42672
21557
142676
111311
817353
29141
772962
94209
75008
388089
638047
232119
127413
230917
666383
161238
300557
27039
264622
1563152
20111
172814
378812
222033
90199
89043
400928
7214
72282
211050
216363
374583
79445
358526
514716
23544
857102
166792
105356
4646
9405
415975
17741
144089
745541
187642
13539
419301
107761
463768
2186
224736
305519
3118
384206
412650
33455
580417
659896
48764
447196
965471
238106
471171
355514
201299
120013
257413
25888
118737
20379
230769
718796
282485
151635
350735
3076
247753
123295
79882
991733
592664
18098
680539
160969
9317
158212
144901
300779
191934
434708
498784
117580
677079
158397
33093
289360
300506
1147562
100113
707510
484786
33403
171616
484945
105947
676622
71852
40844
2635
237293
326881
136263
644222
393798
23274
230419
475765
463100
446731
538203
292122
116838
554700
725686
132680
38423
720837
152375
712448
107459
155156
186815
8831
65465
256375
296359
174007
584377
203010
97501
365578
81142
66587
170918
231746
110595
114769
51268
172430
160139
238777
647295
713154
29322
322970
893341
188665
396705
29544
98793
76800
37986
26507
419170
581225
257970
130197
51101
155823
6165
150628
404046
543216
332522
189085
156641
195380
152522
292946
352067
53404
65829
28010
443560
324280
120753
130005
181293
609334
178954
165261
157469
269484
577019
903117
431611
83950
298033
129983
44103
466868
1266166
200454
508535
48199
301847
310734
1200913
117170
423885
16753
1202830
204243
384495
338288
291142
32967
685842
444162
214205
182969
244472
251721
79593
450804
187155
615158
354041
42310
387261
139728
18242
309864
75918
127558
479668
1020350
232097
10825
1515
189584
313124
78540
124946
1532
909707
1189262
90641
192353
467961
107417
59831
103063
29164
678321
88887
236088
218836
257385
365922
28218
1153045
238997
577422
44482
19839
784471
1046521
303392
28018
316792
366307
76777
23925
293347
698061
355327
612269
83004
417142
1528
144831
73415
193730
260549
4162
155145
91265
102336
281169
153598
416512
19238
49833
570242
247504
1014382
117919
580417
64640
356607
118125
363062
1311437
66488
413350
105467
42543
38849
17238
148323
487571
207181
41810
633639
6792
18179
294741
442585
229840
456115
216702
411623
379357
148309
129123
178716
31335
194167
881578
185786
159336
133314
524332
371515
39482
388821
87706
830954
188468
546001
266434
88647
258424
419626
233469
3677
57707
502
468005
22257
21157
59081
394636
528269
112263
4141
500433
304983
202633
362098
299387
604380
29771
218219
368652
45008
502
370511
16749
159038
96563
286878
1095977
156193
122229
99756
17684
102786
203808
242557
1420191
76685
82529
11435
73439
203625
6672
5694
6742
131937
269077
106485
43120
17148
146104
221517
540612
319695
89007
72310
662730
103856
411781
58407
387738
360869
463971
167538
160082
34721
349393
69882
49304
161797
366730
256366
1253318
235664
26328
414445
358848
117330
65660
209960
10368
159279
570760
37287
344788
7367
131010
124928
535962
751125
81258
102370
365858
39342
452545
238401
212930
430301
22146
110075
238853
113062
78475
280699
193745
6285
246656
38879
18693
127978
109700
274039
225795
157157
86181
115449
182156
163421
258047
71185
48237
216590
120356
641497
56078
173033
183760
61995
298872
52610
22320
58650
60495
252821
109111
99910
631574
80696
165804
38579
952326
271091
377081
278668
539707
145071
425367
385867
659372
23369
516478
116946
14136
243491
155034
207439
220731
481224
60879
2687510
17176
310323
414966
127225
100729
470479
27793
9926
242036
407324
842209
54227
160369
208978
861603
327277
299276
624239
469366
100956
148764
370593
511116
296741
42311
233006
462652
432041
581008
320649
806184
351063
889834
152887
442955
264526
1343445
238564
432628
48930
329978
49872
118377
440664
53592
32718
141248
633955
507343
110706
279574
9450
568642
206684
282202
482152
290498
388550
723407
141895
219097
21317
297858
166500
42097
4636
1070921
618893
608414
9470
33573
546142
196234
285268
131585
731216
31315
218170
222205
111741
200484
401712
523644
59653
364463
46297
127758
85963
36029
107130
20970
248428
198323
154471
229433
28847
41834
596088
725830
9846
131822
7764
15094
474208
61261
227964
130411
663101
86527
278611
234883
172482
198596
24958
119120
75756
205716
565362
450289
156142
566119
220640
94677
859364
144569
525442
754432
328962
38365
31883
114059
823493
50315
1227581
1053214
62104
808814
21851
1113835
148368
1149142
158472
489856
121114
169852
338990
420472
204148
23475
709076
50965
657098
4196
21449
98358
3699
41440
77306
50678
459485
39349
108480
306459
175727
964476
45616
558275
200063
545912
1222738
307034
342642
92101
452476
60779
538881
185666
51824
285677
129468
264741
664266
710352
109853
197762
371088
192545
6120
105012
216922
158463
152935
47403
36300
121352
734666
293823
36388
83254
38009
78753
34667
104327
287219
678990
37430
342671
25162
394613
54595
198621
66622
816224
926469
301554
408344
3125
152454
601833
771160
120540
285338
123417
79959
458524
292505
11384
744496
497844
987641
320859
279046
74730
211885
3646
64928
151130
304725
215583
36721
888543
23770
764028
25024
38822
184532
259949
315401
167004
20722
110339
70211
251808
32417
464190
482291
291085
35946
341671
58544
99539
349218
357885
229519
111291
155608
110140
43066
140538
787345
331460
49333
25300
578679
33380
243021
412275
100273
206347
34828
118517
1092130
11313
257452
91890
47713
460034
629269
981861
113807
624738
94584
531577
57912
38448
48088
134563
259536
345758
273631
559837
67340
925506
155235
238806
436725
171943
560749
252792
1031058
197862
30712
305168
381945
87031
987723
248144
259536
219056
115582
469908
285622
365452
100233
214977
21808
726316
359046
36828
123116
1631829
428981
1013553
122054
1387972
377075
232189
610727
30978
130701
22844
3108
189702
7749
56499
188841
234129
727971
47905
484988
1033243
180908
112374
264379
159226
88693
120478
28700
634026
178662
264719
772576
234108
186869
84403
109043
721226
249723
157867
152968
427004
1083029
311958
703674
386306
249327
818461
7907
382367
77291
130805
98796
182969
279540
79543
54463
195818
52798
214332
897624
35067
668537
375836
47554
323738
474824
1014576
8059
1321780
33369
1808665
348851
316151
264653
42156
342502
683396
44850
179352
167977
980088
53816
528937
477767
18121
727274
23460
317111
157372
41332
171665
63625
438760
236814
236400
471352
85394
235434
9436
510691
43759
128124
567216
153876
3659
355733
435003
104791
7751
100859
1243644
633296
5661
519983
402882
14000
336445
55164
262526
121265
101294
660996
385188
135406
266473
111785
32630
106073
722093
416901
87531
464077
828563
106372
22986
9861
406115
798317
188031
269724
125968
126080
2591
77662
106149
17605
292715
116169
342512
274571
87919
82619
473078
1151110
4626
626267
189749
356793
375070
791034
235429
177317
1216804
646026
28234
103341
654398
79082
32215
204942
187954
687004
250678
144382
273093
16055
81680
25801
164158
38810
80271
897365
503
233562
212008
115713
113967
450718
204259
867368
42977
509
186279
193707
70679
296679
751570
149947
115560
443713
140022
120635
70180
98696
232845
40107
186576
155365
12997
23251
327023
584753
760717
192640
1238973
142091
560815
212354
512580
210811
53060
205788
272938
7174
573475
169092
18738
311828
64090
90784
965652
42349
197785
421648
501912
445936
281387
62474
54219
366224
47777
580618
199285
70370
32067
67551
437986
109256
452992
138684
50191
110205
113435
373574
362001
98572
58671
1263306
335808
234671
632301
284666
333899
172968
648037
29434
209363
70648
613005
256213
174556
202346
43014
526174
16312
174222
85489
36925
28451
620155
293691
905917
535456
41797
108726
368962
334888
88274
144769
819248
695523
13442
37639
164500
98860
65605
83018
159147
30798
362341
889088
117853
55501
554708
163263
163741
675551
93537
791548
729312
292160
982701
964121
24325
67392
34891
201147
174423
82233
743620
123651
547784
917331
273118
139053
308817
3079
1213214
147727
135200
154581
363001
33733
142163
157982
13988
131134
15108
243027
345086
206755
176727
214717
21882
799263
394602
192421
549027
269210
421160
1072259
64421
237466
522839
808647
685208
232901
756288
448519
113796
496074
560563
41486
154385
655897
327628
594366
271283
381646
10811
157803
33978
529
83408
95318
41183
1420724
858879
280262
265184
173339
596966
345755
909157
90334
153609
554865
196510
467100
84292
119043
413382
177945
710616
143570
304284
265990
1069369
345521
145727
27102
279544
1566525
146962
430124
213040
382891
120747
153719
996411
28154
210358
4610
120547
265965
394620
651890
530
48386
2565
982575
83303
320710
207203
28409
161340
107252
335663
226112
678718
317326
354663
424737
48480
91125
190054
335306
687497
72266
418745
131786
272553
23830
819178
19738
2086
144190
140969
8298
49304
223571
6924
15719
475898
99848
150939
263213
72634
42659
135124
60440
43318
217797
91236
60442
137088
115122
82107
601061
7225
414130
157704
135080
496254
156533
668710
142816
362668
151106
172810
169422
370413
127084
381116
381793
347838
285069
420080
275605
292618
17791
528485
83195
180099
240383
402673
107551
616811
81835
472204
417998
306269
33273
233401
224848
338632
260492
14510
129979
228697
296527
975425
620000
248404
81659
626246
223850
19599
549504
110293
620257
442596
826610
350527
580918
3697
397473
244682
173834
217029
106041
720027
218441
18300
387007
59040
27232
28127
108136
266358
73474
37797
51425
328981
13554
880035
574406
195522
393901
669116
73220
18690
32417
68618
20798
451959
93160
88009
1186575
3084
37021
193500
131325
127770
48571
306338
116524
394363
485013
12497
89806
49955
48832
52092
418423
66207
86512
1038865
210405
4648
440901
591260
179253
174476
131879
381928
273975
136975
108297
822571
24333
215107
63215
48212
674353
657024
275284
52887
1094246
147729
324520
1046
981873
366083
160636
423495
544009
309625
161203
106203
240210
191896
224815
717618
291767
277942
264103
419657
197474
34938
479069
354021
224146
586254
174111
165349
162367
650817
119764
71602
911400
440383
313501
482774
254648
392545
1007
118920
1291617
478724
222136
247445
75389
42140
2070
288295
14101
411361
239284
1580
164590
527254
188054
34968
429728
107071
77377
15178
89682
70620
97548
970941
14504
10975
287693
20245
242946
122306
75506
234739
212952
506954
588759
404840
65516
87766
116569
488299
21912
118865
234299
236958
295213
695526
175611
52331
22797
195423
170410
727472
176765
507
1168354
152016
546364
91970
195379
468906
66176
234530
153443
307670
381754
149011
5273
197095
74681
82549
359773
121555
23896
216971
439225
10398
387132
879001
37620
342495
139221
11260
104754
9805
191288
271747
651819
26833
53440
108549
54737
68528
67482
282375
115625
152841
83575
174770
83853
186812
124955
327164
40240
306275
127699
252311
340028
92675
300875
362397
449593
1041
38164
93705
16677
669141
500213
164532
125444
160991
53982
70986
119727
223627
75433
73413
293144
229422
277596
99441
119734
8190
372398
739578
363897
1019257
335454
43827
121093
156336
6298
123841
453639
24012
291116
86812
57955
242651
575059
410400
238207
25457
341372
176267
35341
734231
312155
616863
32435
435798
867682
282134
115195
101310
137486
39819
117994
32212
668111
2129
65149
75767
729796
371691
324107
472191
284829
70828
173200
547630
241410
55114
92745
260454
56697
108258
125100
384313
89131
272586
203537
48653
108209
114769
165845
155533
429049
124417
108155
22895
128438
226501
372557
101928
362096
1201603
312757
295247
56520
375641
111493
99852
259057
346980
514816
823026
126249
40479
140244
132515
503240
287733
19573
117146
757688
258673
5714
230069
86454
19235
752581
77043
299014
147144
178274
348812
112675
377052
166977
617749
346635
74015
239386
420104
779200
323384
168486
257700
154370
515665
132740
34466
2636
127788
248316
43799
639696
378115
293206
716357
677860
69929
13100
13341
63282
515949
207028
296709
388758
1625007
57387
678705
190497
631625
603685
455732
17546
90447
226061
288812
532
802617
255614
184442
24080
108666
505183
289515
369158
1071637
244620
139116
391274
134043
18921
314534
109222
1707679
416415
102301
1158445
370742
113773
60203
8885
11418
91609
73172
278611
304019
45785
363384
530702
1554481
359507
48889
952638
115655
30119
265767
1166895
259470
47766
121464
323910
214313
109951
92344
54755
19948
240765
325814
80325
168800
398810
39635
578224
109242
274206
160640
806374
71502
270313
3094
310974
110424
1083729
1108365
519632
60380
164168
223937
423262
291203
68244
112037
259594
463847
393451
407781
194598
1119825
293656
147873
4723
96648
169870
47220
514974
300005
184036
458502
636993
1103849
75923
745709
237451
422479
1442887
315610
981021
292135
541077
67482
299697
343903
10876
358430
237423
113463
36508
32676
69387
9803
267038
153282
650936
63864
753725
208669
432515
155120
232919
84109
145005
310814
352479
19274
27581
147444
5159
239297
6731
69381
182949
87650
310096
448642
256079
345703
282130
688612
178608
163953
69974
114487
212821
151968
333655
52152
217906
219911
294356
5326
788224
44579
334440
127036
93420
73281
85595
230963
51913
766964
115591
110875
245630
101860
674826
308910
228031
491010
353426
403673
84133
328584
8313
26631
69153
150308
289477
109483
52975
107790
71723
27983
59299
450997
488509
951674
102394
249143
348983
802037
77580
1274719
306877
768000
67330
7330
167125
707836
38982
283737
236656
275356
146099
22296
555656
18417
282624
317376
392804
493376
230565
47635
9159
341300
686554
77656
1898962
503269
237265
196782
163104
67202
77453
557835
1564576
158408
44688
111577
1449968
300265
124685
480814
442795
17446
52097
226160
94635
689833
255622
90120
644508
337410
333775
805140
336259
107269
51811
215679
32312
8481
892784
450451
5171
431019
1666593
520969
99274
610571
226375
234832
1286269
69548
218430
748568
127396
3676
327651
305234
240109
240832
559114
1693292
643333
134385
221663
58398
287437
124780
35254
56677
276502
387395
248387
128298
311411
145359
238747
66047
446408
321189
30324
70274
97494
290363
417562
444788
825396
32225
327112
41666
26107
70863
108970
400891
67030
113473
314824
1207633
990389
225171
278875
375342
155223
135401
258562
1003910
764366
221389
7751
168798
300032
438306
879854
274235
65089
166706
79807
284693
69034
23893
50742
51457
52957
364835
264182
516870
139036
634702
2157403
256763
234878
174835
159764
302767
160813
193964
3159
57043
190636
491548
530620
631279
125033
251408
144349
65046
121381
229033
26697
61260
526
104759
1023135
1544595
166765
86261
963190
909158
272076
47702
701434
255298
72185
43760
14158
254614
68055
227830
180176
1136602
130377
425107
888229
226106
87109
172062
1022659
218360
112573
263190
337282
107116
130429
293366
273212
5165
60621
209461
213136
346305
162742
154819
752569
90148
85613
242139
591507
11063
132703
1050809
47618
77045
432204
1160055
583403
1294775
672540
46406
170359
410964
200776
271008
131491
364489
276972
165937
82147
877150
242606
16619
1169209
555008
112124
72667
313050
393728
11787
449879
481205
35362
69440
435342
110121
357971
186468
299802
249068
100191
279941
181274
46405
524534
388652
451670
298250
101323
123081
23259
120728
102373
98948
905871
72769
400818
144747
17080
241411
175240
214085
610194
398011
1024437
1289108
379565
590251
33656
259182
106858
81996
3130
660023
176898
229175
148110
178597
523190
924455
88452
182688
119747
458440
393466
189085
328031
235215
475490
84580
482962
1302822
3113
405539
881489
131184
853759
226826
16135
472909
375669
155806
127993
839509
500433
318390
119544
453009
74287
29189
290976
110710
542310
99584
280525
101046
180761
185169
464125
297591
190219
466439
93363
407305
961964
564021
65948
297458
66584
38921
9332
467662
9404
240745
34801
118201
56925
183950
531133
220761
98742
39741
1032077
310076
483933
95972
14656
244330
89933
9824
380556
257510
395479
107152
147127
980040
555321
364028
246488
814808
38877
12987
108689
30014
172906
277435
634097
760180
93041
43026
673544
390405
242443
409105
490190
353553
152662
189312
87001
676939
78991
112077
107250
57601
12568
53635
122267
379909
333639
363792
147193
56082
47182
1057753
138685
299715
476043
119412
518068
4192
701290
9845
79946
492145
118021
206995
288370
606193
235551
1029
118863
224778
29046
382524
116310
6171
417018
159983
316118
206107
277805
64624
325447
205174
388500
30742
144777
112169
5723
219271
129650
4674
696101
482822
39391
17720
280901
113955
12900
124961
291225
73636
202883
1338626
451163
100984
30241
8331
27536
58336
57939
394777
118660
333593
307818
198615
6781
619492
683342
276541
37379
599092
188770
364153
923102
134038
306431
373637
180440
330537
189553
318695
513461
82042
76725
285019
57086
505798
51091
99920
326541
79535
136343
244792
41321
10907
383031
4163
447283
92627
574937
55707
42719
503
160705
65552
180877
12587
1416909
43773
38560
321217
67770
13504
192115
63584
85623
417858
506202
79247
481187
133093
1094
4780
1251504
295484
225026
150031
428622
309825
410215
72758
131564
663401
139906
109929
56027
180764
892587
132212
74470
326160
122438
91506
263783
534270
84866
120097
43186
679243
568595
3090
91452
255574
576544
1052
38028
499700
3617
513923
266974
16470
1207727
64297
556474
8718
92448
68132
26822
295857
284050
186061
283008
602526
373627
234792
530977
222882
256580
69435
89163
206740
451814
108516
198516
65890
51737
125362
293288
214738
585729
21311
250270
209694
288313
142488
77608
90823
61182
60297
523496
526823
97336
193289
23799
195673
370634
210597
311940
125760
146558
45992
216432
174380
297889
543428
28199
297871
380209
337852
853975
15035
12454
416925
26615
208528
121057
126600
446907
549
20305
233933
312065
59384
316252
10254
330711
206466
538365
165585
114550
104674
125222
472636
359802
326610
6804
373008
38722
9326
45096
188146
381441
197266
875432
75403
278790
289433
45632
1281258
21398
327855
8147
293094
141131
74532
518464
230406
487910
189986
909102
339677
16605
406019
29629
24063
22810
35326
26561
565328
295355
303025
35268
504875
317390
51972
31894
444948
181464
20721
487513
211057
271054
41084
628255
377716
97749
153529
221310
413674
264860
371005
1210238
495552
590530
594688
135284
219562
778612
215158
238261
16150
456662
243439
379479
175075
157375
17636
7772
256027
525675
1284784
88482
183640
118968
74425
307930
124419
99816
207140
100657
152312
118960
11421
38944
113047
68035
259546
5582
117716
155383
155708
422306
71679
32594
831606
907328
107200
172433
37521
768779
69236
235787
931877
144980
660796
97382
202971
356024
600569
197645
135452
498128
465266
520709
137003
110481
105051
70719
87151
69926
212857
136953
62478
327027
176140
53551
120121
256479
10387
263301
206367
340473
460037
129136
6225
202851
151277
301912
158857
798149
396388
257911
508491
653430
354943
155879
827994
41112
482979
176635
892313
283694
680324
214865
229889
371006
277058
256010
27651
777166
266892
300135
298610
82796
9877
837750
47094
625529
125704
191137
221904
125150
136215
305701
569006
176707
14650
519208
246065
20811
995627
156068
71807
284684
286257
663227
485336
103723
125803
51724
60842
50050
303488
141712
209147
409771
37044
1155228
670494
162983
279744
388730
481901
222646
269507
565275
117580
312152
281054
362134
452750
500165
1096406
160389
138697
638218
72016
613819
546667
79381
1063
281057
2595
135425
342307
240434
231137
27445
10901
228684
704853
266604
222245
232410
436114
78952
186744
1292912
90879
645328
186407
111101
363649
460091
80319
31194
7240
10189
81004
357292
126402
18750
17788
147994
560098
375588
211054
711677
730274
181889
26101
202371
409308
326415
76051
63392
159586
117341
131492
2672
16256
117278
36328
414835
38452
124503
232045
477664
38674
530799
50397
963968
70734
103031
477384
529918
124504
140728
190963
281595
519544
300396
724093
376583
214687
123217
265276
268330
164283
663124
32240
424099
436150
563668
261406
65427
290541
544666
128540
281215
119439
166940
368194
285332
534448
40983
720493
3059
201341
235599
2255357
64515
1783755
283637
201047
508
105543
27219
11375
168573
201209
28410
35250
29976
5110
139477
68181
877275
172311
37574
384252
1064201
579226
340884
352368
759262
189875
50832
531623
394384
966391
388854
496023
350061
221193
439716
8351
17999
588648
174531
76810
88778
23987
531527
238985
1168879
757009
179842
239283
70923
185334
110251
521780
53148
534178
41973
140372
394178
624678
790134
172728
135519
210888
36790
71738
457530
259253
216962
274000
86595
351644
87311
286955
260887
137455
265127
722748
80181
284538
364065
509806
69592
97024
376823
72214
120200
380129
560353
45546
484435
306805
190638
71031
326717
200041
2271820
534452
193575
36734
352321
157437
822814
342450
275224
306905
127998
9390
404972
688831
466682
2135994
765636
578
61979
13363
89905
286354
415875
380901
1133234
340538
186238
146305
98617
168422
78548
452562
123012
16593
253322
419204
207741
490480
94465
269507
70253
309142
53801
126392
254429
796778
314518
261957
113204
135084
219380
403326
36988
36254
17187
149216
105329
86754
519009
247161
414330
198578
524
101413
545494
205739
268095
1241565
39237
317155
45281
268477
359825
608031
604513
26828
81084
1072712
73002
358554
388390
183357
139061
1066848
110342
266524
278166
128367
79966
94967
256504
562086
350498
223532
162522
252113
24530
44214
717261
927790
325306
518030
597373
89277
4100
271411
185919
48910
237666
609412
256870
27327
134194
328778
514009
156179
573351
335851
583527
4720
164344
433823
175931
642317
248558
16633
13131
426315
281831
240303
29222
24503
1512724
172412
214092
1448835
192398
711045
273313
243706
493984
7688
267107
423599
188967
704134
129521
465267
169512
158844
103800
5225
46740
554342
281726
993810
232178
78841
147859
91814
81742
295002
101346
903131
429971
403729
288070
1015827
406721
4598
248018
481480
337066
221400
154686
6727
423149
438281
545787
271942
393026
142053
39270
341520
93223
54110
713387
23375
445248
253083
237884
236032
195329
348826
27025
275318
395462
210766
621036
12906
431053
246191
84999
984148
107030
101388
23059
274973
62794
197829
643394
153629
565423
20640
3078
719707
240194
74495
1402386
91083
117005
7316
464602
342565
366079
1106039
331437
632510
805638
1052428
206984
81747
186176
57794
610695
245114
102377
58391
76513
525167
102225
235577
129461
175325
184911
588482
137517
68976
109858
310809
441105
276303
295972
248987
356621
259029
13965
491306
31177
356819
158287
76568
90783
394768
170558
105035
303291
244735
445548
80011
172713
251944
114740
309721
380257
225750
4150
520059
398394
218941
23033
233454
242646
130037
1230604
388211
544736
81490
119480
98297
255206
227244
233064
460131
214346
137664
851042
108785
143736
365647
199758
107668
245425
545947
372212
206116
64166
711118
34808
416810
107134
416484
51875
19227
155244
159659
71712
42264
100748
33417
201730
394515
472910
597839
47382
427317
56961
125816
347174
341935
615642
375254
404000
16617
130060
636752
211785
1001119
588494
74955
26418
473491
138391
200003
403209
255388
313089
236167
154049
548146
179462
315173
579665
280229
204418
44600
672105
8177
9863
27983
512547
720126
94341
248726
16740
109006
236746
399056
313950
46542
489544
27376
673421
184970
252525
43983
28547
843451
44942
839765
485746
19000
51138
181827
57953
300189
859851
155180
808434
13578
298362
570217
51173
61918
9931
313602
16648
511313
220955
432379
80667
43964
967970
257417
1014271
198529
38441
179239
225491
29212
389585
152436
99355
4147
105994
75049
21224
1143495
72457
333337
86843
65609
55006
412188
548124
184852
246748
223408
36841
1189207
101162
711031
117990
47644
382340
324455
23996
7901
589714
146277
717450
148347
36143
75961
26054
494627
86465
210398
393683
153757
1525534
151391
81452
187213
86510
245381
14495
26814
39810
230385
166907
1013811
79465
346646
121583
89702
183365
11197
141240
595586
210144
709065
54789
211938
498894
504906
396262
349542
673610
181997
379355
465127
840697
445864
47508
581981
253710
112358
265462
436251
76591
785901
29139
1038644
41545
874726
49416
758145
775956
134703
206860
206707
168509
526039
294448
528165
367351
112431
305504
537036
69706
33181
133515
82270
19202
92576
57971
26130
191346
58283
293387
329555
193777
316677
896214
298159
537343
34208
768509
74220
621455
214370
124314
154559
427415
74822
39503
60299
144552
805726
85633
19636
239088
1018
440310
92560
218333
333830
29355
753736
793127
713913
423107
185773
689002
385130
187702
402058
155774
353009
4163
222076
12575
17713
199169
399506
427077
190948
38598
5153
937993
148410
550548
315465
239357
685787
54302
363028
829117
25410
140021
606240
441400
179605
51593
184177
196530
284449
149998
879456
38758
1813530
316804
74339
1578550
244151
717564
78472
41957
20894
119458
567886
86858
10998
58180
18724
46180
38820
286489
279865
609934
378560
186058
2103
383889
115975
145256
314971
415306
28490
390760
40696
247205
285627
15207
24570
558575
228579
4116
240651
825216
617036
17085
69192
393001
987016
202170
107782
138330
700829
274816
36922
48111
421076
25561
120340
225511
538019
207019
2061
834491
333722
348446
169129
132413
128950
29102
749743
484465
169104
334556
34019
150073
266536
142152
24417
181733
160499
159652
79111
213131
220728
859723
122833
114854
901819
195217
229829
175588
380300
265969
62829
332745
536291
97989
984133
578484
28685
60608
240521
308947
55921
425832
487443
460795
8424
108827
339742
208136
96372
865891
268014
468983
924380
135609
188812
370723
1626168
58291
634542
112629
383330
15402
316322
315620
236930
392152
158039
257851
158937
412975
128873
640372
822017
21825
834200
110180
198221
766270
58862
162141
77387
15170
869189
171505
44965
113853
213540
172823
37470
68072
868782
142135
420453
56754
40893
45856
42675
269608
459312
53962
169139
338628
20361
1251831
183991
242920
1032194
217618
256243
424634
6719
67639
214347
1122471
269665
125367
163415
92708
558113
335852
337474
191898
486323
229316
108198
48281
37097
867449
20716
157647
23935
238658
57708
665444
15832
150855
248224
251470
268350
550118
509842
86982
147905
30678
446119
701551
202009
264360
266320
139937
128270
392453
263452
452720
489964
281391
384315
35852
462652
205650
219896
19073
97184
95660
90019
77823
1241945
88754
500045
120224
540134
170538
353248
103379
239748
758752
96035
28609
386131
239877
392220
111016
318055
286667
397771
414076
247021
244278
446044
241332
282114
150769
290630
4104
435431
55679
399141
169641
231253
276507
190623
610554
632906
194900
127198
134189
367698
92383
887817
361262
226076
195425
9314
105210
773928
56895
1085139
58431
522958
225048
414053
260022
162321
786563
621680
345400
489444
15164
39127
74108
96505
272398
467937
60232
144579
465567
282203
657104
147139
164063
8434
60582
170542
254241
333441
1207687
50329
882793
796315
1164009
245856
163920
910086
79399
267167
1627927
249147
45692
1800682
311203
108199
66744
19243
6312
2089
317940
445222
175254
30320
101754
378851
484218
62391
94298
149972
276167
906707
130559
23331
403822
81556
194350
51558
27588
140909
36602
167615
96645
143591
51362
218440
384306
871753
38385
281283
77463
39182
9771
531883
1129153
74092
36256
117644
41009
4647
65619
171288
230521
695290
170951
13325
38367
101475
214087
1009265
104638
839742
301563
201347
19175
350343
691559
431856
370771
24584
732243
1796430
713212
130786
184116
201974
94824
208876
3088
120369
103651
1247725
634360
115809
501594
324868
570204
200458
145480
89834
280750
39228
140631
714552
273744
94139
251920
18238
35440
338180
26941
535817
121710
57227
435992
654379
330261
412979
35477
692585
155495
19217
199737
437474
143895
33290
47148
819226
105016
1485956
49639
92481
72874
127253
357251
271254
579254
131429
191590
703679
84654
507126
398938
107222
15848
792769
279836
67950
247571
23993
306176
411318
236169
246246
394390
418274
37498
227079
612429
98876
121670
257741
745691
159059
304213
16032
137015
934890
280618
556427
21268
4154
19320
65190
31262
399888
172402
256655
176297
160939
245054
171315
270542
568522
12925
344550
666249
147463
581579
115802
333190
56839
590247
298454
238855
12506
426045
1591
745437
208620
1178915
163474
408013
99848
12010
123682
20265
598787
108304
283041
167690
311922
140143
313384
608600
741454
274886
123254
59313
80869
149282
767574
106562
57224
69404
195421
379282
168985
504814
466990
87458
177845
529124
111397
534109
184199
16576
176479
257068
267152
64325
31555
88467
111480
1009013
1341353
354990
163773
704201
75366
78654
179299
577335
375397
311665
7330
143846
425802
89042
408089
93302
423491
436625
125113
990706
137615
254811
591210
238435
72918
347761
448183
54323
44796
1185308
139320
44914
13989
41564
817358
63196
251946
22857
55328
116523
92614
49750
60271
60930
137175
80564
1351823
549383
45714
473292
504940
53442
286374
54790
550707
562812
118171
10486
126128
90172
140146
152126
243959
538246
344376
103194
6271
344686
409512
72675
38627
403453
80017
94176
191301
615784
363591
59974
451146
471793
11364
525886
567516
360812
270414
749531
215202
49302
531458
222244
511798
1247483
354944
846773
116818
217918
54037
1269234
669550
206764
176082
198759
170522
360233
278886
26858
78324
465351
3625
248531
77426
10804
4621
54409
16115
204839
113310
302547
479353
398906
567847
1322795
348274
81979
546411
1397031
186671
99807
289723
371847
289282
600458
89274
202623
17308
427300
97658
138232
376869
68205
60358
309233
290284
232633
175650
226993
8876
35293
188622
168905
120791
265476
164639
315870
28578
88083
370604
120939
154879
648061
145332
418555
593356
465649
75401
680459
465685
238665
383597
211453
63770
22446
96616
135910
690045
401868
85170
368365
330576
791751
79335
215005
346661
66007
45588
48360
343925
20880
184976
515146
503305
71267
352413
2574
152096
114578
1986264
105558
380754
65927
275288
86727
589514
187147
530658
627714
676850
96815
320969
110094
256906
229693
20583
101045
678763
108526
83255
249318
173071
108877
909405
320101
99865
364833
307901
389553
208264
133931
587505
324756
232969
133779
37080
71203
475533
550159
224616
509215
529952
477362
11842
591753
397510
79127
304362
156258
119276
266459
165338
268541
460411
1489959
165683
55774
120961
167149
421184
135662
28100
513679
155089
29636
272198
228204
319516
1294898
76660
67431
110042
250109
256954
207593
119458
2563
313816
5708
697550
96535
291290
277661
27755
453608
458334
265811
44192
215796
2620
428243
48625
195983
433197
21737
75254
69323
1524
48218
10902
185879
281015
55978
130538
66589
147971
127263
7808
158308
476780
221184
310785
422970
84365
16162
1007373
271712
186983
337992
183562
591339
51571
317097
17547
503250
70876
188282
20848
483779
123902
473784
209066
221975
306576
92383
116672
501733
156676
26926
240186
439644
216825
18246
629605
125260
300165
256222
1575
199461
120924
116290
398144
2064753
277646
1357240
411836
338674
415604
37751
617076
611345
442156
79759
458877
69748
9386
25894
80444
239901
263838
166154
60443
1059060
833085
558674
74602
228188
184134
400118
157845
445515
84902
522413
303848
212841
412768
604493
421847
251549
392573
302922
98062
23298
486740
25423
53390
109516
327081
672801
437609
105685
318460
383085
56647
29584
186138
2077
1650817
599308
138927
260846
126892
45967
3145
267016
526693
194633
182015
244711
351734
235020
625692
9420
279003
105587
25672
332876
93790
819280
265266
509147
540346
425098
348500
23953
362926
433777
183003
226774
535768
685371
544808
430445
78516
29934
12662
93160
31630
365025
58537
195330
33925
415543
214005
82343
3665
13699
423521
401196
308362
147735
140200
109395
150993
472632
14613
78176
234138
268096
35024
382964
116143
175467
70830
233996
283161
132961
41589
141388
63143
187754
323091
84684
676363
786454
813556
539609
102399
574649
135415
464128
86954
130545
175734
1004285
43604
8842
43287
361924
514325
501826
22458
421647
516974
210644
92259
296111
971841
1018
403252
49146
81442
191546
1006318
21372
378188
67024
438508
65349
355171
131782
370956
844102
123629
443764
600699
426283
50559
183944
118747
1300696
103863
8816
9339
11428
197261
12860
471595
532012
537604
213695
139509
105137
56823
599375
125002
45809
776987
23925
160249
53482
140416
57349
214849
14025
56926
287646
87094
16549
123739
245020
422119
167415
319715
138166
37356
43608
178112
34208
419021
201790
332092
94423
400491
160468
36181
125432
92106
19567
190722
698953
263456
10497
888859
41973
2672
778812
307912
126282
262079
282505
636430
764001
175224
281701
38355
307283
663280
34554
518267
6282
147819
413607
1151031
1547
402220
102012
282193
45456
51847
241889
261991
536283
97181
322113
638121
145852
545563
559210
381535
229861
359818
154359
54255
501
356737
277467
98417
390713
442342
381680
699368
25341
428789
403960
55027
837522
80111
123257
201557
275373
81976
45226
157567
128676
53261
76839
283418
228342
212866
149501
533169
715081
739120
16172
518
478920
153558
201696
93142
25362
318175
528130
10893
445256
1294292
265761
311535
697350
46641
7354
924231
156590
160644
15665
754020
408269
24942
122480
699387
4722
358124
3170
744281
62078
43844
426799
37833
101401
145324
152428
73885
760912
8327
187420
782834
797558
80746
286365
74687
22180
196542
859166
486780
211662
376628
113998
341936
355161
114239
117186
57522
683089
1018043
75780
376534
19209
494367
995568
42620
95623
45641
34669
689459
366260
162914
59104
94307
127087
312072
70529
888608
1002717
256143
425313
238290
225839
607813
578272
454460
185009
75516
198902
756536
323851
73260
9221
366937
306584
70573
11369
135204
531439
151085
397961
319199
505340
55554
464128
188217
431869
645357
91131
211362
342270
249261
136303
14700
323101
79716
118587
237292
1101225
796867
73741
244063
395336
328479
727605
129001
5719
357796
1262260
1257966
267755
11940
268314
308891
300170
211481
347338
388508
377436
297845
286907
385371
192089
599531
145113
172467
128297
31655
60050
244056
7449
323542
970905
213927
80355
400143
319466
45656
44785
990853
506123
442055
505751
503008
363365
559779
406336
457853
227552
21920
205439
390560
558155
173138
501
263859
399363
308469
318343
873223
679268
592067
7742
204305
490530
186649
828042
681772
332529
407454
115710
275524
538637
220342
191324
106171
616432
226361
133794
1263985
81756
38236
732331
254324
247458
482420
19187
143452
76197
1031944
84860
141786
33274
156326
460166
138386
474362
155352
419012
110558
89262
154177
154871
73904
877672
325342
107293
548298
372092
60490
195047
101262
342793
336310
425863
493720
394187
294525
560864
656029
269374
304147
573362
473700
92864
14554
47573
45202
139683
85639
170083
151518
2070
317895
20878
253940
7668
19273
54800
592708
95012
267477
64473
213433
90330
102912
623116
31030
886689
76996
577282
69690
1490644
137009
618114
143249
42522
86890
18699
73840
690428
1497253
49374
121744
237005
277977
222682
151386
329045
320036
87914
418707
170258
862484
2602
338768
88249
165755
1072974
146757
215289
502332
325508
116650
693724
434830
97419
8270
421433
307014
69800
62835
50535
61438
126871
90415
363316
842741
79316
776852
590448
210595
328376
368939
4664
28557
320151
87557
291499
312592
321242
310839
549965
413259
157288
46553
30673
212354
123095
17555
154387
121734
13940
169122
546946
193265
712385
95620
7891
35751
955966
90537
239548
56176
406454
109072
967362
89190
283032
385956
144450
121921
271699
71686
966076
7156
118384
20020
1046313
130523
176179
208963
735610
169503
271638
5738
263255
787554
125083
1031293
1023
142837
549492
107758
579651
294396
69422
354940
197327
151965
86194
92780
161311
24649
330659
110099
282736
121998
527590
317711
61462
106878
114328
576329
4724
302807
172223
72555
674716
288965
411874
851536
18639
32875
76943
74705
325594
242635
75448
50364
94306
106712
199897
136056
27406
436629
289774
44962
261638
612621
213409
110073
115385
106481
7862
3122
175231
63278
140605
216000
170375
41932
233445
153310
182278
461740
322846
209545
661418
123149
146193
758910
107032
636718
114147
479660
211003
261079
506344
105153
342338
29820
503739
45324
177373
687316
463910
54558
22383
271236
494929
525855
184959
453211
564148
395755
18856
525553
368161
7159
28094
59159
57964
61760
34664
15023
278097
49150
544753
83661
216150
136728
209984
689828
347866
218094
73076
256151
91124
481903
131020
466014
355989
724182
291858
205660
955363
219493
215951
53963
68060
212940
219567
99576
115982
89397
496328
1190332
84658
11349
695949
418759
558807
217500
418133
104049
15602
27431
126126
390380
267762
88827
36864
564410
9433
271546
332367
179450
80546
11478
239288
415809
387106
247017
253625
35392
176129
292752
301651
210054
471441
969899
37988
605995
84093
51038
194081
65047
533023
19747
215609
523747
52794
172081
649333
32799
11035
209522
618781
337730
355265
1211082
447237
169066
487803
349706
91796
55263
54231
1031914
583036
928998
90442
439474
237497
247987
70268
527649
970403
297025
154653
1275167
75364
944493
172656
129735
109070
119208
271207
338666
182252
734866
315051
32175
68230
154002
883273
22436
68857
480761
23847
89845
233674
247305
133692
94148
150216
246444
63496
710434
3093
6739
113189
195833
872718
42957
979386
387529
56462
350219
193574
114763
320987
491730
321154
71895
1060589
296668
114230
757296
620523
386137
833002
1358449
416468
126768
152378
69140
184476
6125
439187
344391
98463
260025
146774
477247
49786
204136
1542
360167
161111
148103
795682
707371
890400
467066
45017
95783
167825
93394
158590
72527
67712
42867
792220
953493
145070
872366
296250
3678
186421
156186
378073
606315
526187
476832
13517
582878
241359
26405
29199
264130
103775
98020
732202
274482
16182
88043
5185
106758
474401
1763253
54661
439496
994783
123367
334018
174432
606924
50464
61481
79844
12432
789777
201798
514634
270303
37774
72009
63515
60032
71732
409780
17117
28910
66637
310946
113991
1098354
17325
80139
84604
384720
131060
332836
7676
446005
330269
260961
327157
532858
206929
93164
17579
245490
206810
23470
172182
418368
91519
984812
481629
400908
155951
91371
718182
162623
43438
20764
245942
107130
325407
535095
252865
51559
382242
272159
16165
60404
395016
82415
433750
73066
557502
341003
111341
295881
361401
67527
103149
63407
144826
190008
96088
472068
76382
477722
39376
593032
39084
19410
52509
357019
206618
453784
78521
36280
165598
591016
187725
55289
190406
258996
187578
387554
387525
1096647
40312
632675
527181
85789
63119
166256
625694
256023
190406
37271
414180
114356
76317
342428
698847
588452
532358
1037566
164753
349828
481244
659301
795770
174726
472593
575805
436296
287423
151986
157070
459586
40988
820147
382905
350807
9405
14499
2041305
462780
81646
116745
452582
288061
531590
286521
176425
64686
31235
247934
236033
54004
289693
12992
524892
6811
64337
226092
34500
176802
61074
139699
54986
179160
719476
58877
347449
443547
84201
228998
382254
4179
235992
237562
359583
287016
214751
303438
119795
91974
535202
133501
64072
208000
665827
367234
152568
450793
78593
206292
180275
773860
97586
1214127
162827
412175
91883
177056
717330
267522
736459
212195
282432
598206
918328
581226
73440
347553
73571
283738
83371
357568
64953
9394
62792
171712
52592
402970
206082
390043
670369
65324
138588
22756
24465
331556
790181
87414
162030
160684
141256
437909
131318
72646
131165
197940
240523
33039
435362
428435
378745
101974
252500
431839
85354
487420
44573
133348
315430
876612
47174
497851
4698
477904
501596
271586
55865
612382
50540
246448
360106
182506
204864
316631
148190
821243
296095
103539
160622
116326
413132
55701
829251
58095
99327
223861
304224
792851
325447
82468
1078
154498
91040
204772
51069
275045
368015
32435
233796
429019
138413
184337
308900
681774
643173
118887
257916
354139
59291
20001
621666
324689
323504
676634
281698
244885
285472
199118
514373
231410
304887
215450
81161
459855
323576
201901
107132
820018
8998
28400
145912
476735
501971
696115
118688
12929
69550
553755
414472
663783
423222
76009
358194
268182
331556
841987
313226
223902
478482
50872
66875
110366
646416
113257
73558
422816
22849
36542
518598
186124
64340
78447
102924
190019
284030
529901
57316
238101
838943
120079
1009066
40742
437934
1113141
91302
151266
176056
72487
73399
90612
51502
114697
157640
6782
345808
710307
46559
121948
202876
103269
27161
1234045
62000
368566
646964
855438
276410
388162
302474
101301
161073
58388
700616
49184
263612
277095
2627
584530
374277
127495
743816
63161
291682
9383
35033
12423
162575
224904
303111
55791
923415
72838
545304
13278
154894
385670
38358
206881
567849
756063
294025
53143
4837
154221
431818
77108
191827
386671
106037
902041
155590
195512
329145
926542
363673
301350
220477
446662
286984
286373
171016
135483
155867
154568
27024
999211
137910
35560
540563
79629
583438
165382
50439
394376
503219
20771
377110
374636
470828
734622
380300
411370
32516
324545
29158
528473
327787
649982
190069
58341
759974
285714
340866
790791
60603
271550
871343
69010
66020
57129
553976
751537
740328
404155
582297
249959
230127
717706
84314
74856
53782
49955
1183433
45428
208636
175964
187725
213706
242570
498049
211981
51602
31247
18419
144311
736749
69691
20211
1183642
406775
196064
161266
318309
456340
88954
121890
279584
135375
54547
80545
206550
774685
12424
266150
192610
301337
220880
327510
250094
1152164
78268
28956
202613
4791
226500
40745
259565
269108
178468
787057
388123
17627
887133
178583
398822
246522
248170
311736
59633
390832
233995
61913
172899
10518
686020
458172
218714
413427
60911
320510
1539
7717
51837
218545
56927
77238
108074
17741
337173
626519
47176
170381
437660
259506
75253
867558
475808
58206
58904
120787
712463
1125446
278667
279494
148087
616865
191135
165835
631997
13572
56677
482744
85033
296165
7135
752177
764924
570685
351189
61709
243406
576679
131787
502572
183606
384720
324550
892928
186823
221704
313323
33599
12444
325565
156031
27073
553532
849008
314499
718480
37025
111661
1008
210360
93122
55559
328293
24935
147158
77044
151711
1279496
284042
391747
87367
31308
184847
220044
74957
126165
90906
249786
142707
153742
79004
136207
22193
707076
182415
213618
350034
196899
456892
283546
203539
29484
238323
152607
32726
751142
273691
265723
148819
73630
125080
72443
20225
75031
202389
1164315
155384
178133
620371
242503
789653
458653
228659
121430
300805
260734
166427
887360
225238
369115
60949
33212
558973
915636
134860
130443
231129
70818
355627
72624
502427
132183
345517
176640
19169
523222
131187
564192
144234
368590
2116
289607
65033
50361
229391
60523
409194
14171
293314
44096
1449341
491332
387420
91922
123971
432539
531092
159734
995207
794099
136724
135146
164079
331518
54928
664071
33289
81048
290718
174104
295106
77182
207857
292145
453932
34293
146536
9821
240238
54372
186887
39877
533716
2668
481431
1028798
171789
328382
24355
50209
694815
75735
455130
587040
616757
402896
135721
92316
407509
284528
208373
114218
49753
372556
221858
174974
81629
345636
535259
41733
104586
351100
441422
129248
983148
735761
127302
176105
520122
217973
329077
76846
27875
251107
335281
59125
761222
139407
142150
95854
388676
100278
410160
350984
199996
832239
328028
83333
2072
238500
802629
186901
410062
44260
777185
117519
214417
232436
391547
42334
210356
110500

